Plug In and Learn: Federated Intelligence over a Smart Grid of Models

We present a model-agnostic federated learning method that mirrors the operation of a smart power grid: diverse local models, like energy prosumers, train independently on their own data while exchanging lightweight signals to coordinate with statistically similar peers. This coordination is governed by a graph-based regularizer that encourages connected models to produce similar predictions on a shared, public unlabeled dataset. The resulting method is a flexible instance of regularized empirical risk minimization and supports a wide variety of local models - both parametric and non-parametric - provided they can be trained via regularized loss minimization. Such training is readily supported by standard ML libraries including scikit-learn, Keras, and PyTorch.

==> FedRelax_DT_dm.csv <==
0,0.8310532521067242,0.9233724443273591,0.9011972835303635,1.0395149515902422,1.0749278711287817,1.0799420859478008,1.0284155484954203,0.9825357156233578,1.0649865323346723,0.9345103776408877,1.0799420859478008,1.0284155484954203,0.9825357156233578,1.0649865323346723,0.9345103776408877
1,7.381010712379963,2.8513657627718643,2.245395941742699,1.7882966971926482,1.6691801503001045,9.99417688594575,2.548948361343293,1.9196593126574146,1.4176898307657837,1.2022130326954532,15.644649367614141,2.1239569077719485,1.4325182551234121,0.9877480157473805,0.8364469326920626
2,7.3058621507438835,2.8532252963483202,2.205348493652316,1.7908720509818659,1.6553592739185308,9.305325913077812,2.3151031471326897,1.7245216111130832,1.2368561020727662,1.035246421689385,15.693183198647676,2.1425906476568803,1.4427078564642426,0.9885205305743154,0.8382618027104665
3,7.41708088941641,2.8879579985398256,2.1763130225619025,1.8060034758175862,1.6611726058890277,9.018223798368869,2.1759192242228402,1.6053854682506292,1.125456257371954,0.9502575057888903,15.779623974049679,2.131159478530373,1.4478218159313767,0.9873268278715777,0.8358534180521122
4,7.3364312087172046,2.8766767203516244,2.1926642647186885,1.772351709854355,1.6519272595319054,9.01795103200775,2.109873033673293,1.5352519553556216,1.071073920955043,0.9064283706926843,15.80568416849316,2.145814679774214,1.4459276862848465,0.9849771206753606,0.8354388123854997


==> FedRelax_DT_noise.csv <==
0,0.9233724443273591,0.945466611028371,1.096619766397664,1.0284155484954203,1.0476221291066703,0.936701989658195,1.0284155484954203,1.0476221291066703,0.936701989658195
1,2.8513657627718643,2.595047268483708,1.7270454025400963,2.548948361343293,2.365570555989208,1.4427378955936496,2.1239569077719485,1.8917689147617927,0.9534320649324188
2,2.8532252963483202,2.582988210298139,1.7302158672422303,2.3151031471326897,2.1114290205152417,1.2733329282059946,2.1425906476568803,1.8968112360806684,0.9557162095213273
3,2.8879579985398256,2.572898021264658,1.7348729372626794,2.1759192242228402,1.9764211746860283,1.1556657354641897,2.131159478530373,1.8975199471500586,0.9527430476195058
4,2.8766767203516244,2.5670789468548456,1.7362999526835068,2.109873033673293,1.9054388115904322,1.0932596973694448,2.145814679774214,1.8976732247097894,0.9559096627001583


==> FedRelax_benchmark.csv <==
0,0.9507186463250292,0.9514610178793074,0.9292631455442613,0.9356926862168152,0.9424741907982797,0.9501388917294503,0.9449316740831487,0.9292631455442613,0.9356926862168152,0.9424741907982797,0.9486038989467277,0.9484361701643762,0.9292631455442613,0.9356926862168152,0.9424741907982797
1,0.8985501399305116,0.8142683367343517,0.9185574248292137,0.9271074336230241,0.9347480180347717,0.8971814869207818,0.808831439865126,0.9185574248292137,0.9271074336230241,0.9347480180347717,0.8953961642043584,0.8121077965481079,0.9185574248292137,0.9271074336230241,0.9347480180347717
2,0.8719908295482164,0.7312774855334233,0.906744792044726,0.918798863452719,0.9273584961571982,0.8690627492145172,0.7262631630565588,0.906744792044726,0.918798863452719,0.9273584961571982,0.8637589976815948,0.728864666002469,0.906744792044726,0.918798863452719,0.9273584961571982
3,0.856105616297074,0.6696206786849142,0.8959014591920295,0.9102862985962806,0.920290879587499,0.850832828984094,0.6649568653412459,0.8959014591920295,0.9102862985962806,0.920290879587499,0.840619971559634,0.6675639199498546,0.8959014591920295,0.9102862985962806,0.920290879587499
4,0.8453837476676935,0.6211677816148852,0.8838194270137649,0.9021056199607269,0.9135310783411098,0.8376678021189939,0.6166796634577709,0.8838194270137649,0.9021056199607269,0.9135310783411098,0.822551791790583,0.6192371389529872,0.8838194270137649,0.9021056199607269,0.9135310783411098
5,0.8380809137113249,0.5807593201148191,0.8723135193907002,0.8947399339225458,0.907065628353045,0.8273649087280004,0.5763356620481327,0.8723135193907002,0.8947399339225458,0.907065628353045,0.8071847927057474,0.5789456486580298,0.8723135193907002,0.8947399339225458,0.907065628353045
6,0.8328509469328134,0.5462544498922781,0.8611031322301933,0.8873142976420852,0.900881663171207,0.8189559834027706,0.54186221347434,0.8611031322301933,0.8873142976420852,0.900881663171207,0.7939617992283536,0.544518477467978,0.8611031322301933,0.8873142976420852,0.900881663171207
7,0.8292012348174685,0.5161159940799727,0.8503897303713166,0.8802708383421203,0.8949668869527055,0.8117778170322084,0.5117073752174979,0.8503897303713166,0.8802708383421203,0.8949668869527055,0.7821563542693533,0.5144314256978234,0.8503897303713166,0.8802708383421203,0.8949668869527055
8,0.8265989451045008,0.48941399235563837,0.8389559039166444,0.873554980762095,0.8893095487022916,0.8055161272879823,0.48498424170816107,0.8389559039166444,0.873554980762095,0.8893095487022916,0.7715833876563177,0.48777112909538756,0.8389559039166444,0.873554980762095,0.8893095487022916
9,0.8248295452748194,0.4654694961506001,0.8275175793345704,0.8665923238957158,0.883898417694834,0.7998675437915943,0.4610040898176609,0.8275175793345704,0.8665923238957158,0.883898417694834,0.7619316488999303,0.4638546787326346,0.8275175793345704,0.8665923238957158,0.883898417694834
10,0.8236471197172974,0.4437975048026982,0.8168688256194531,0.8597785927267759,0.8787227600264971,0.7947244489851966,0.4392993259127857,0.8168688256194531,0.8597785927267759,0.8787227600264971,0.7530986207433116,0.44220789942891015,0.8168688256194531,0.8597785927267759,0.8787227600264971
11,0.8229343917012522,0.4240304017202536,0.8061700684120038,0.8526255921993169,0.8737723162419079,0.7899313584650608,0.41949926210735833,0.8061700684120038,0.8526255921993169,0.8737723162419079,0.7449315782358701,0.42245985241754036,0.8061700684120038,0.8526255921993169,0.8737723162419079
12,0.8225637612333674,0.4058854527766027,0.7963342802714615,0.846368083490418,0.8690372799872178,0.7854419098352654,0.40132658224830015,0.7963342802714615,0.846368083490418,0.8690372799872178,0.7373561047672926,0.40433339136348645,0.7963342802714615,0.846368083490418,0.8690372799872178
13,0.8224669737975651,0.38913833968233097,0.7836931011579004,0.8399620423815698,0.8645082776410445,0.7811713571792481,0.38455652752515623,0.7836931011579004,0.8399620423815698,0.8645082776410445,0.7302865736790557,0.38760064965738744,0.7836931011579004,0.8399620423815698,0.8645082776410445
14,0.8225712676428414,0.37360997949223657,0.7730079706799526,0.8346049212461693,0.8601763488779318,0.7771025494979035,0.36901087735376686,0.7730079706799526,0.8346049212461693,0.8601763488779318,0.7236752316866119,0.3720873470669007,0.7730079706799526,0.8346049212461693,0.8601763488779318
15,0.8228358159881872,0.35915259745479133,0.7615425774808801,0.829527451482616,0.8560329281207812,0.7731824769113961,0.3545420625648621,0.7615425774808801,0.829527451482616,0.8560329281207812,0.7174565393206003,0.3576405822790468,0.7615425774808801,0.829527451482616,0.8560329281207812
16,0.8232163208788172,0.34564536621428743,0.7523285979312337,0.824715783192733,0.8520698268409038,0.7694081888177468,0.34102861552169306,0.7523285979312337,0.824715783192733,0.8520698268409038,0.7116116436459679,0.3441456067040784,0.7523285979312337,0.824715783192733,0.8520698268409038
17,0.8236881659175583,0.3329854840211138,0.7441440661948923,0.8195324018117308,0.848279216666499,0.7657441679393555,0.32836802093660644,0.7441440661948923,0.8195324018117308,0.848279216666499,0.7060765198478838,0.3314926424301401,0.7441440661948923,0.8195324018117308,0.848279216666499
18,0.8242230182804118,0.32108740359646964,0.7357639041586546,0.8140295696636578,0.8446536132616377,0.7621931978377902,0.3164736981912134,0.7357639041586546,0.8140295696636578,0.8446536132616377,0.7008555806903781,0.31960370346516986,0.7357639041586546,0.8140295696636578,0.8446536132616377
19,0.8248062788570818,0.30987657555120757,0.7279040599171783,0.8084262908429585,0.8411858609403172,0.7587305493782838,0.30527136652038694,0.7279040599171783,0.8084262908429585,0.8411858609403172,0.6958851828141367,0.30839627149476556,0.7279040599171783,0.8084262908429585,0.8411858609403172
20,0.8254190404876354,0.29929011889195495,0.7186513692545838,0.8033249030591858,0.8378691179813496,0.7553607764782405,0.2946970947479308,0.7186513692545838,0.8033249030591858,0.8378691179813496,0.6911817779434687,0.29781536111985196,0.7186513692545838,0.8033249030591858,0.8378691179813496
21,0.8260531377857426,0.2892721675198371,0.7095484224420406,0.7992187429579236,0.8346968426116141,0.752066149218653,0.28469526855262034,0.7095484224420406,0.7992187429579236,0.8346968426116141,0.6866867567818996,0.28779766900043074,0.7095484224420406,0.7992187429579236,0.8346968426116141
22,0.8266953978450231,0.27977510121968047,0.7017409374786918,0.7942157817457581,0.8316627796267123,0.7488513089247852,0.2752173130917657,0.7017409374786918,0.7942157817457581,0.8316627796267123,0.6824204490686626,0.278302354327679,0.7017409374786918,0.7942157817457581,0.8316627796267123
23,0.8273419428564256,0.270755917188277,0.6926730740359442,0.7893188231918127,0.8287609476195604,0.745703150075578,0.2662204718061817,0.6926730740359442,0.7893188231918127,0.8287609476195604,0.6783310242303255,0.2692805908253345,0.6926730740359442,0.7893188231918127,0.8287609476195604
24,0.8279831162869338,0.2621776739086827,0.6845754853181983,0.7854899117064547,0.8259856267888416,0.7426258197897931,0.2576669579368046,0.6845754853181983,0.7854899117064547,0.8259856267888416,0.6744391693691766,0.2607004811276495,0.6845754853181983,0.7854899117064547,0.8259856267888416
25,0.8286180242270892,0.25400652392082945,0.6756117819915627,0.7805711249582261,0.8233313473003755,0.7396092654701527,0.2495231707108295,0.6756117819915627,0.7805711249582261,0.8233313473003755,0.6706999819153562,0.2525241055139843,0.6756117819915627,0.7805711249582261,0.8233313473003755
26,0.8292391057862687,0.24621323161476494,0.6644080044763463,0.7764921356351802,0.8207928781760813,0.7366570593044856,0.2417591240889214,0.6644080044763463,0.7764921356351802,0.8207928781760813,0.6671326423767372,0.2447257145160423,0.6644080044763463,0.7764921356351802,0.8207928781760813
27,0.8298476645978815,0.23877064265303383,0.6543427162755137,0.7712770265222558,0.818365216686006,0.733761126912421,0.234347923471263,0.6543427162755137,0.7712770265222558,0.818365216686006,0.6636989853824898,0.23727546267243962,0.6543427162755137,0.7712770265222558,0.818365216686006
28,0.8304372750871323,0.23165523273990782,0.6449524360955791,0.7677804835466023,0.816043578220421,0.7309245976653058,0.22726536563164856,0.6449524360955791,0.7677804835466023,0.816043578220421,0.6604157417911554,0.23015216788514312,0.6449524360955791,0.7677804835466023,0.816043578220421
29,0.8310109769296881,0.22484485865401432,0.6371594252814212,0.7639416814032003,0.8138233866196194,0.7281406106315625,0.2204895816097925,0.6371594252814212,0.7639416814032003,0.8138233866196194,0.657250902424106,0.22333195646825835,0.6371594252814212,0.7639416814032003,0.8138233866196194
30,0.8315627968248438,0.2183203292820303,0.6298440733823518,0.7605054273260214,0.8117002649406586,0.7254120824474367,0.2140007489626612,0.6298440733823518,0.7605054273260214,0.8117002649406586,0.6542185813336785,0.21679719234298303,0.6298440733823518,0.7605054273260214,0.8117002649406586
31,0.8320972491440431,0.21206331816605417,0.6222980807589011,0.7575928517945741,0.8096700266406768,0.7227327842635732,0.20778083984786813,0.6222980807589011,0.7575928517945741,0.8096700266406768,0.6512919958663603,0.21052846450774546,0.6222980807589011,0.7575928517945741,0.8096700266406768
32,0.8326083244722151,0.2060579897844261,0.6108791936107129,0.75479001799883,0.8077286671577719,0.7201056894801707,0.20181341519619866,0.6108791936107129,0.75479001799883,0.8077286671577719,0.6484830741432719,0.20451096102758767,0.6108791936107129,0.75479001799883,0.8077286671577719
33,0.833101849491137,0.2002889741475283,0.6018188961249447,0.7515640894621844,0.8058723558712138,0.7175247493374949,0.19608343530603878,0.6018188961249447,0.7515640894621844,0.8058723558712138,0.6457689273671495,0.19872865901026085,0.6018188961249447,0.7515640894621844,0.8058723558712138
34,0.8335714504323334,0.19474308236775906,0.5934039069251636,0.7487027211797503,0.8040974284235362,0.7149932357673829,0.19057711385517995,0.5934039069251636,0.7487027211797503,0.8040974284235362,0.6431604172070197,0.193169020914198,0.5934039069251636,0.7487027211797503,0.8040974284235362
35,0.8340241425915716,0.18940726210281958,0.585854226227862,0.7459085784301829,0.8024003793878552,0.7125049902319601,0.18528177373345817,0.585854226227862,0.7459085784301829,0.8024003793878552,0.6406366418919224,0.1878186456926594,0.585854226227862,0.7459085784301829,0.8024003793878552
36,0.8344529895040481,0.18427045159649352,0.5788756807409257,0.7426257283091878,0.8007778552647877,0.7100636814218283,0.18018574011948751,0.5788756807409257,0.7426257283091878,0.8007778552647877,0.6382091267353637,0.18266685287918122,0.5788756807409257,0.7426257283091878,0.8007778552647877
37,0.8348660693807178,0.17932142962727393,0.5710207121395918,0.7393053106558344,0.7992266477936549,0.7076629964298823,0.17527823022233688,0.5710207121395918,0.7393053106558344,0.7992266477936549,0.6358568315094029,0.1777022979094188,0.5710207121395918,0.7393053106558344,0.7992266477936549
38,0.83525580803541,0.1745508778192499,0.5630414789823232,0.7362094105094437,0.7977436875638074,0.7053068441004372,0.1705492710353496,0.5630414789823232,0.7362094105094437,0.7977436875638074,0.6335935359136433,0.17291582546648596,0.5630414789823232,0.7362094105094437,0.7977436875638074
39,0.8356311640612267,0.16994902585941316,0.5564278907273718,0.7329545397549934,0.7963260379121657,0.7029890323443168,0.1659896145422643,0.5564278907273718,0.7329545397549934,0.7963260379121657,0.6313966896849901,0.16829773575634296,0.5564278907273718,0.7329545397549934,0.7963260379121657
40,0.8359840321026556,0.16550801262240597,0.5490893388317879,0.7308003762202534,0.7949708890941131,0.7007132617903469,0.16159067441658553,0.5490893388317879,0.7308003762202534,0.7949708890941131,0.629282762798871,0.16384013176823337,0.5490893388317879,0.7308003762202534,0.7949708890941131
41,0.8363238856929179,0.16121921359022998,0.5404557891271147,0.7280158682864116,0.7936755527151019,0.6984739826739519,0.15734446241694372,0.5404557891271147,0.7280158682864116,0.7936755527151019,0.6272277878549126,0.15953463957094016,0.5404557891271147,0.7280158682864116,0.7936755527151019
42,0.8366424878024723,0.15707602277819613,0.5335583057246014,0.7246391437727175,0.7924374564111003,0.6962741191455802,0.1532435371300223,0.5335583057246014,0.7246391437727175,0.7924374564111003,0.625250024935399,0.15537441963306048,0.5335583057246014,0.7246391437727175,0.7924374564111003
43,0.8369491923169982,0.15307069954547897,0.5274355986550451,0.7226867328456761,0.7912541387667271,0.6941092717810065,0.14928095157904164,0.5274355986550451,0.7226867328456761,0.7912541387667271,0.6233252248094837,0.15135217974552806,0.5274355986550451,0.7226867328456761,0.7912541387667271
44,0.8372362956386049,0.14919775283418338,0.5190962561941252,0.718232719012155,0.7901232444600478,0.6919811827353776,0.14545021350007664,0.5190962561941252,0.718232719012155,0.7901232444600478,0.621471959318185,0.14746197143521209,0.5190962561941252,0.718232719012155,0.7901232444600478
45,0.8375122652285633,0.14545009287441463,0.5128768872294104,0.7150608452291657,0.78904251962378,0.6898868257607789,0.14174524705466224,0.5128768872294104,0.7150608452291657,0.78904251962378,0.619667125562475,0.143697388246157,0.5128768872294104,0.7150608452291657,0.78904251962378
46,0.8377705876661615,0.14182327250750063,0.5060326332753917,0.7118374177634367,0.7880098074131751,0.6878267582222586,0.13816035932039475,0.5060326332753917,0.7118374177634367,0.7880098074131751,0.6179279802819212,0.1400532421730009,0.5060326332753917,0.7118374177634367,0.7880098074131751
47,0.8380183147889945,0.13831061869163705,0.4997444243412003,0.7095660543852469,0.7870230437710737,0.6857990370128789,0.13469020682243088,0.4997444243412003,0.7095660543852469,0.7870230437710737,0.6162341999133385,0.13652386576164502,0.4997444243412003,0.7095660543852469,0.7870230437710737
48,0.838250366172991,0.13490871799687865,0.493825497277834,0.7073591899471645,0.7860802533812974,0.6838036580840926,0.13132976820547992,0.493825497277834,0.7073591899471645,0.7860802533812974,0.614599867607371,0.13310471901270116,0.493825497277834,0.7073591899471645,0.7860802533812974
49,0.8384723948939464,0.13161106600960282,0.48595488926479025,0.7058597983506697,0.7851795458017109,0.6818387447792089,0.12807432205070038,0.48595488926479025,0.7058597983506697,0.7851795458017109,0.6130092669430145,0.12979074476744684,0.48595488926479025,0.7058597983506697,0.7851795458017109
50,0.8386804671176336,0.12841535673040613,0.4806329424510158,0.7033093903484235,0.784319111768972,0.6799051544435183,0.12491942027250844,0.4806329424510158,0.7033093903484235,0.784319111768972,0.6114714931883231,0.12657797234171447,0.4806329424510158,0.7033093903484235,0.784319111768972
51,0.8388792670994174,0.1253149601660066,0.4756084870372282,0.7010476325129115,0.7834972196670986,0.6779992463550822,0.12186087214497515,0.4756084870372282,0.7010476325129115,0.7834972196670986,0.6099769079042817,0.12346184861303015,0.4756084870372282,0.7010476325129115,0.7834972196670986
52,0.8390655123557809,0.12230882752730007,0.4699962675691619,0.6989072245986666,0.7827122121524533,0.6761249153770682,0.11889471950231027,0.4699962675691619,0.6989072245986666,0.7827122121524533,0.6085285050361158,0.12043890676720982,0.4699962675691619,0.6989072245986666,0.7827122121524533
53,0.8392433588649695,0.11938987073652271,0.4636019166280131,0.6964324883907068,0.7819625029281857,0.6742743206643385,0.1160172251156458,0.4636019166280131,0.6964324883907068,0.7819625029281857,0.6071232846605045,0.1175050080351891,0.4636019166280131,0.6964324883907068,0.7819625029281857
54,0.8394098499068798,0.11655850007103853,0.45287642687011015,0.694954754502289,0.781246573661188,0.6724569319081277,0.11322485510003273,0.45287642687011015,0.694954754502289,0.781246573661188,0.6057579944710368,0.11465713606341517,0.45287642687011015,0.694954754502289,0.781246573661188
55,0.8395687695526872,0.11380685796987355,0.4451748415153157,0.6936505492686195,0.7805629710354268,0.6706582495261788,0.11051426458187324,0.4451748415153157,0.6936505492686195,0.7805629710354268,0.6044359679658854,0.11189149301499056,0.4451748415153157,0.6936505492686195,0.7805629710354268
56,0.8397175001772853,0.1111369355490364,0.43943667263506664,0.6920118599105313,0.779910303935175,0.6688954585127445,0.10788228510554604,0.43943667263506664,0.6920118599105313,0.779910303935175,0.6031482476032889,0.10920547448252377,0.43943667263506664,0.6920118599105313,0.779910303935175
57,0.8398593084042921,0.10854000763216007,0.43391295887062675,0.6903448352779942,0.7792872407526065,0.6671457979154323,0.10532591559352103,0.43391295887062675,0.6903448352779942,0.7792872407526065,0.6019037681962179,0.10659554463458021,0.43391295887062675,0.6903448352779942,0.7792872407526065
58,0.8399921208053823,0.10601943133679904,0.42755144852021504,0.6889102276929956,0.7786925068139173,0.6654350162871663,0.10284230166524277,0.42755144852021504,0.6889102276929956,0.7786925068139173,0.6006885529915379,0.10405950052907295,0.42755144852021504,0.6889102276929956,0.7786925068139173
59,0.8401185014889206,0.10356600869848565,0.42129096647192826,0.687811437593755,0.7781248819188363,0.6637321156730492,0.10042873714998991,0.42129096647192826,0.687811437593755,0.7781248819188363,0.5995165724699374,0.10159399091423095,0.42129096647192826,0.687811437593755,0.7781248819188363
60,0.8402370480218181,0.10118373741742209,0.41310709726356926,0.6868000068981684,0.7775831979883119,0.6620704966397488,0.09808265129690406,0.41310709726356926,0.6868000068981684,0.7775831979883119,0.5983691985394793,0.0991972022164138,0.41310709726356926,0.6868000068981684,0.7775831979883119
61,0.8403495271578413,0.09886377786404081,0.40573521933274975,0.685116801109398,0.7770663368155867,0.6604126032630918,0.09580159554265981,0.40573521933274975,0.685116801109398,0.7770663368155867,0.5972650535884871,0.09686589864782548,0.40573521933274975,0.685116801109398,0.7770663368155867
62,0.840455403259093,0.0966098545075252,0.3990708496945699,0.6827084737221635,0.776573227915969,0.658797256045006,0.09358324124820355,0.3990708496945699,0.6827084737221635,0.776573227915969,0.5961815691327901,0.09459867096150236,0.3990708496945699,0.6827084737221635,0.776573227915969
63,0.8405551447261438,0.09441420680343343,0.3932789308997592,0.680518256639369,0.7761028464709966,0.6571828218457126,0.09142537093192417,0.3932789308997592,0.680518256639369,0.7761028464709966,0.5951404640598661,0.0923923148739676,0.3932789308997592,0.680518256639369,0.7761028464709966
64,0.8406501193492086,0.09227969030335434,0.38874828697335445,0.6793249804599402,0.7756542113626278,0.6556111469340944,0.08932586929460296,0.38874828697335445,0.6793249804599402,0.7756542113626278,0.594117844385348,0.0902458507368255,0.38874828697335445,0.6793249804599402,0.7756542113626278
65,0.8407378421332397,0.09019994028485046,0.3822662257663566,0.6778418388744226,0.7752263832935353,0.6540384727843931,0.08728272079907075,0.3822662257663566,0.6778418388744226,0.7752263832935353,0.5931349420253883,0.08815601763209005,0.3822662257663566,0.6778418388744226,0.7752263832935353
66,0.8408237709474581,0.08817676111310288,0.3730675561963101,0.6764964675538231,0.7748184629896278,0.652508383864025,0.0852939989425388,0.3730675561963101,0.6764964675538231,0.7748184629896278,0.5921704608373098,0.0861223075532651,0.3730675561963101,0.6764964675538231,0.7748184629896278
67,0.8409000363205354,0.08620519200529397,0.364810044295219,0.6752018400414163,0.7744295894811436,0.6509756152014732,0.08335786706739903,0.364810044295219,0.6752018400414163,0.7744295894811436,0.5912416730406044,0.08414131822325865,0.364810044295219,0.6752018400414163,0.7744295894811436
68,0.8409784799662726,0.08428600355730391,0.3606039595802935,0.6741969089019832,0.7740589384587956,0.6494852865877413,0.08147256957644482,0.3606039595802935,0.6741969089019832,0.7740589384587956,0.5903321305601594,0.08221302921048537,0.3606039595802935,0.6741969089019832,0.7740589384587956
69,0.8410441844005268,0.08241558085711188,0.35323509593498814,0.6729434319498457,0.7737057207016249,0.6479905697247248,0.07963642505486634,0.35323509593498814,0.6729434319498457,0.7737057207016249,0.5894545262881152,0.08033387805435327,0.35323509593498814,0.6729434319498457,0.7737057207016249
70,0.841115831074975,0.08059362805228573,0.34924859904098016,0.6709125809457408,0.7733691805733967,0.6465386015021511,0.07784782781500527,0.34924859904098016,0.6709125809457408,0.7733691805733967,0.588596239117709,0.07850425448954257,0.34924859904098016,0.6709125809457408,0.7733691805733967
71,0.8411726460841737,0.0788179650512689,0.3447094967361907,0.6698321569665352,0.7730485945845138,0.6450795849983464,0.07610523807784095,0.3447094967361907,0.6698321569665352,0.7730485945845138,0.5877673581536883,0.07672057615220824,0.3447094967361907,0.6698321569665352,0.7730485945845138
72,0.8412374312574783,0.07708699053237157,0.3391698568600492,0.6685819566280861,0.772743270016429,0.6436654413750863,0.07440718516713185,0.3391698568600492,0.6685819566280861,0.772743270016429,0.5869572910923029,0.07498338046389792,0.3391698568600492,0.6685819566280861,0.772743270016429
73,0.8412870609885731,0.07540031520665023,0.3342504693751857,0.6668521032229736,0.7724525436058983,0.6422394121802644,0.07275225502213935,0.3342504693751857,0.6668521032229736,0.7724525436058983,0.5861739404234177,0.07328939540023988,0.3342504693751857,0.6668521032229736,0.7724525436058983
74,0.8413451414867624,0.07375447282802361,0.33049645041754444,0.6657863711288506,0.7721757802864496,0.6408626018583223,0.07113909746550115,0.33049645041754444,0.6657863711288506,0.7721757802864496,0.5854100745607539,0.07163888949112544,0.33049645041754444,0.6657863711288506,0.7721757802864496
75,0.8413888972309045,0.0721515892479295,0.3254751731762833,0.6650967495211777,0.771912371984331,0.6394676647117821,0.06956641013482495,0.3254751731762833,0.6650967495211777,0.771912371984331,0.5846688990958994,0.07002928458749781,0.3254751731762833,0.6650967495211777,0.771912371984331
76,0.8414404006201891,0.07058545060141153,0.3200474017209686,0.6633828131229037,0.7716617364667985,0.6381265339519343,0.06803294996522868,0.3200474017209686,0.6633828131229037,0.7716617364667985,0.5839491301179559,0.0684602445067662,0.3200474017209686,0.6633828131229037,0.7716617364667985
77,0.8414796156528171,0.06906147253049527,0.3113805606367232,0.6621741742091385,0.7714233162401882,0.6367624857410796,0.06653751674477984,0.3113805606367232,0.6621741742091385,0.7714233162401882,0.583247819044012,0.06693000573171981,0.3113805606367232,0.6621741742091385,0.7714233162401882
78,0.8415246491794623,0.06757031125816745,0.3068342919544403,0.6615322419994695,0.7711965774957721,0.6354538834046618,0.06507896514213807,0.3068342919544403,0.6615322419994695,0.7711965774957721,0.5825692998125921,0.06543768859824863,0.3068342919544403,0.6615322419994695,0.7711965774957721
79,0.8415603345937716,0.06612007947608355,0.30333781942348065,0.65992846662039,0.7709810091011403,0.6341213347222946,0.06365618538903041,0.30333781942348065,0.65992846662039,0.7709810091011403,0.5819064570367554,0.06398207378014081,0.30333781942348065,0.65992846662039,0.7709810091011403
80,0.8415992166549786,0.06470018502703662,0.29595092347524604,0.6568372573404445,0.7707761216352065,0.6328427204816757,0.062268120520301284,0.29595092347524604,0.6568372573404445,0.7707761216352065,0.5812661886260346,0.0625619278154283,0.29595092347524604,0.6568372573404445,0.7707761216352065
81,0.8416320993525664,0.06331855628427802,0.29190247536449004,0.6555948903035962,0.7705814464648104,0.6315407149427819,0.06091374013543145,0.29190247536449004,0.6555948903035962,0.7705814464648104,0.5806405512593198,0.06117666290745266,0.29190247536449004,0.6555948903035962,0.7705814464648104
82,0.8416654043965284,0.06196655612410967,0.28765100125939547,0.6543386505388532,0.7703965348612246,0.6302916107154829,0.05959207197806113,0.28765100125939547,0.6543386505388532,0.7703965348612246,0.5800356837639183,0.05982425124462355,0.28765100125939547,0.6543386505388532,0.7703965348612246
83,0.8416953836811468,0.060649254977500185,0.2837352073928065,0.6537127774622379,0.7702209571546728,0.6290184747644564,0.05830215618207071,0.2837352073928065,0.6537127774622379,0.7702209571546728,0.579446416200706,0.05850527754674117,0.2837352073928065,0.6537127774622379,0.7702209571546728
84,0.8417245501703122,0.059361463503068056,0.279336071850854,0.6531224651831156,0.7700543019253091,0.6277974888986423,0.05704309472135222,0.279336071850854,0.6531224651831156,0.7700543019253091,0.5788736728379978,0.05721714930869171,0.279336071850854,0.6531224651831156,0.7700543019253091
85,0.8417509575734392,0.05810486986273517,0.2731795175597375,0.6516143430853685,0.7698961752289306,0.6265534485150238,0.0558139888745332,0.2731795175597375,0.6516143430853685,0.7698961752289306,0.5783204312508335,0.05596060168839519,0.2731795175597375,0.6516143430853685,0.7698961752289306
86,0.8417767517338416,0.056877683532671724,0.27009273664099576,0.6510633108443408,0.7697461998560353,0.6253574027672605,0.054614018880581504,0.27009273664099576,0.6510633108443408,0.7697461998560353,0.5777769366321406,0.05473349007319623,0.27009273664099576,0.6510633108443408,0.7697461998560353
87,0.8418006811048248,0.05567841097124189,0.26517029949161686,0.6491841303475396,0.7696040146226931,0.6241439361608219,0.05344233017703856,0.26517029949161686,0.6491841303475396,0.7696040146226931,0.5772581616349852,0.05353597994915554,0.26517029949161686,0.6491841303475396,0.7696040146226931
88,0.8418218232116592,0.05450858853595905,0.26037619691557323,0.6486440286048223,0.7694692736918175,0.6229689900465951,0.052298184064322635,0.26037619691557323,0.6486440286048223,0.7694692736918175,0.5767432061326568,0.05236647471866589,0.26037619691557323,0.6486440286048223,0.7694692736918175
89,0.8418456613762413,0.05336348158153282,0.2551560007705245,0.6474221349543888,0.7693416459235367,0.6217886354925235,0.051180752060267655,0.2551560007705245,0.6474221349543888,0.7693416459235367,0.5762552281799784,0.05122489341542245,0.2551560007705245,0.6474221349543888,0.7693416459235367
90,0.8418610093009259,0.05224774713682796,0.24990414657572232,0.6470918124513753,0.7692208142534649,0.6206303328243085,0.05008939190739853,0.24990414657572232,0.6470918124513753,0.7692208142534649,0.5757696579010799,0.050109793265620386,0.24990414657572232,0.6470918124513753,0.7692208142534649
91,0.8418855442808161,0.051154382610058835,0.24691863814306939,0.6472848130612393,0.7691064750974986,0.6194846647075847,0.04902326928796863,0.24691863814306939,0.6472848130612393,0.7691064750974986,0.575309021615564,0.049021134323410924,0.24691863814306939,0.6472848130612393,0.7691064750974986
92,0.841895959004331,0.05008875596209869,0.24306811932425637,0.6468227528227204,0.7689983377821027,0.618341872526613,0.04798186970217686,0.24306811932425637,0.6468227528227204,0.7689983377821027,0.5748522952594433,0.04795754291170197,0.24306811932425637,0.6468227528227204,0.7689983377821027
93,0.8419206221901089,0.04904523612165249,0.2387375158952671,0.6463888887421604,0.7688961239989518,0.6172279605592355,0.04696429226158683,0.2387375158952671,0.6463888887421604,0.7688961239989518,0.5744179783423913,0.04691883520872514,0.2387375158952671,0.6463888887421604,0.7688961239989518
94,0.8419265935156913,0.048026625493008464,0.23411993191545147,0.6459818965256504,0.7687995672829046,0.6161037381979028,0.045970233996439985,0.23411993191545147,0.6459818965256504,0.7687995672829046,0.5739871720638354,0.04590421121300075,0.23411993191545147,0.6459818965256504,0.7687995672829046
95,0.8419523811618872,0.047030203762478316,0.23136604893411816,0.644747554071003,0.7687084125121153,0.6150164006297888,0.04499860145159291,0.23136604893411816,0.644747554071003,0.7687084125121153,0.5735799186943393,0.044912636630451884,0.23136604893411816,0.644747554071003,0.7687084125121153
96,0.8419529988870901,0.04605671704458312,0.22773220795775784,0.6439896477199082,0.7686224154295869,0.6139144445057798,0.04404947440654825,0.22773220795775784,0.6439896477199082,0.7686224154295869,0.5731717051129425,0.04394468472030992,0.22773220795775784,0.6439896477199082,0.7686224154295869
97,0.8419806839434257,0.04510458212111665,0.22510811132383748,0.6429741744921469,0.7685413421850612,0.6128487570681775,0.04312130769912959,0.22510811132383748,0.6429741744921469,0.7685413421850612,0.5727911904877534,0.04299763558321125,0.22510811132383748,0.6429741744921469,0.7685413421850612
98,0.841976608490792,0.044174161888284005,0.2227050467324431,0.64261706721597,0.7684649688963902,0.6117720538692598,0.042214947913003786,0.2227050467324431,0.64261706721597,0.7684649688963902,0.5724046618608477,0.04207416928709842,0.2227050467324431,0.64261706721597,0.7684649688963902
99,0.8420049979136153,0.043263990879185726,0.21836836596827905,0.6422826951424576,0.768393081229586,0.610724518091216,0.041327874196566,0.21836836596827905,0.6422826951424576,0.768393081229586,0.5720481063590525,0.04116917316356682,0.21836836596827905,0.6422826951424576,0.768393081229586
100,0.8419981778654076,0.04237440321583312,0.21588725775474252,0.6419699879147037,0.76832547399672,0.6096737170188868,0.04046241219462957,0.21588725775474252,0.6419699879147037,0.76832547399672,0.5716841999510266,0.04028822821613342,0.21588725775474252,0.6419699879147037,0.76832547399672
101,0.842025764379339,0.04150414827400034,0.2108855591601231,0.6406152633622618,0.7682619507708344,0.6086435634095985,0.03961422070884382,0.2108855591601231,0.6406152633622618,0.7682619507708344,0.5713483935690165,0.039422865297872305,0.2108855591601231,0.6406152633622618,0.7682619507708344
102,0.8420177932939035,0.040653189831149475,0.20729648492784608,0.6401541770113471,0.7682023235173048,0.60761791931513,0.03878760065926013,0.20729648492784608,0.6401541770113471,0.7682023235173048,0.5710077493140657,0.038582671105207134,0.20729648492784608,0.6401541770113471,0.7682023235173048
103,0.8420439865407331,0.03982103572400725,0.20489914579829124,0.6398916568565359,0.7681464122407538,0.6066035689057758,0.03797632911724265,0.20489914579829124,0.6398916568565359,0.7681464122407538,0.5706902063184713,0.03775473566827786,0.20489914579829124,0.6398916568565359,0.7681464122407538
104,0.8420355576742579,0.03900651568874451,0.2025779124000852,0.6396475546481754,0.7680940446469553,0.6056046931221768,0.037185768695410445,0.2025779124000852,0.6396475546481754,0.7680940446469553,0.570372963632529,0.03695293953968067,0.2025779124000852,0.6396475546481754,0.7680940446469553
105,0.8420594361723894,0.03821096379352669,0.2003299587950534,0.6368522774391246,0.7680450558189874,0.604602860203498,0.036410113217285274,0.2003299587950534,0.6368522774391246,0.7680450558189874,0.570071752465316,0.036161017532155844,0.2003299587950534,0.6368522774391246,0.7680450558189874
106,0.8420526661154824,0.03743065963198118,0.19537740259473196,0.6365912083468732,0.7679992879072126,0.6036319835479294,0.035653431656183496,0.19537740259473196,0.6365912083468732,0.7679992879072126,0.569777411215141,0.03539499971960657,0.19537740259473196,0.6365912083468732,0.7679992879072126
107,0.8420702956066183,0.036670456460659764,0.1931941511611978,0.6363481105487062,0.7679565898322601,0.6026424199205515,0.034912524556459684,0.1931941511611978,0.6363481105487062,0.7679565898322601,0.5694915355278797,0.034637995504978966,0.1931941511611978,0.6363481105487062,0.7679565898322601
108,0.8420709366156615,0.0359224925159375,0.19107890008232387,0.6361221319984607,0.767916817000549,0.6016966327975193,0.03418701721805384,0.19107890008232387,0.6361221319984607,0.767916817000549,0.5692186613593102,0.03390516929606899,0.19107890008232387,0.6361221319984607,0.767916817000549
109,0.8420771373990986,0.03519546588689136,0.18902917501248145,0.6359124586540955,0.7678798310319565,0.6007225114368648,0.03348002746246598,0.18902917501248145,0.6359124586540955,0.7678798310319565,0.5689479710508206,0.0331822366729108,0.18902917501248145,0.6359124586540955,0.7678798310319565
110,0.8420874876374416,0.03447914389098257,0.1870426048278872,0.6357183127695265,0.7678454994987794,0.5997971940619768,0.032784152384806725,0.1870426048278872,0.6357183127695265,0.7678454994987794,0.5686946652450514,0.03248065875255486,0.1870426048278872,0.6357183127695265,0.7678454994987794
111,0.8420851323655664,0.03378249288435879,0.18511691680552353,0.6355389512654567,0.7678136956758541,0.5988415443073731,0.03210918727440301,0.18511691680552353,0.6355389512654567,0.7678136956758541,0.5684392497245107,0.03179053252362954,0.18511691680552353,0.6355389512654567,0.7678136956758541
112,0.8420979975039692,0.03309682681866761,0.18324993204849394,0.6344023063748981,0.7677842983011087,0.5979337695977801,0.03144191495328596,0.18324993204849394,0.6344023063748981,0.7677842983011087,0.5682037840257724,0.031118559641953553,0.18324993204849394,0.6344023063748981,0.7677842983011087
113,0.8420969039673473,0.03242886656623847,0.18143956114434215,0.6342307738554732,0.7677571913462948,0.5969974166158661,0.030797586402996523,0.18143956114434215,0.6342307738554732,0.7677571913462948,0.5679634686614653,0.03045987637966764,0.18143956114434215,0.6342307738554732,0.7677571913462948
114,0.8421027450493713,0.03177231886729142,0.17968380004354656,0.6340726105791206,0.7677322637972341,0.5961064892659095,0.030157009946253113,0.17968380004354656,0.6340726105791206,0.7677322637972341,0.5677444982942818,0.02981595744379271,0.17968380004354656,0.6340726105791206,0.7677322637972341
115,0.8421095530188358,0.031132198012679455,0.17798072614619664,0.6339271763701417,0.7677094094434606,0.5951886091225955,0.02954385649527459,0.17798072614619664,0.6339271763701417,0.7677094094434606,0.5675189527910897,0.02918708143143649,0.17798072614619664,0.6339271763701417,0.7677094094434606
116,0.842107366512855,0.03050368973702746,0.17632849458551816,0.6337938593940013,0.7676885266764968,0.5943148622578838,0.028925678132408154,0.17632849458551816,0.6337938593940013,0.7676885266764968,0.5673151262678937,0.02856951558083998,0.17632849458551816,0.6337938593940013,0.7676885266764968
117,0.8421178492575101,0.029889741772943065,0.1733996766256883,0.634156968500644,0.7676695182968626,0.5934142783464236,0.02834567700201711,0.1733996766256883,0.634156968500644,0.7676695182968626,0.567104292187515,0.02796965461678915,0.1733996766256883,0.634156968500644,0.7676695182968626
118,0.8421161767354485,0.02928868530888659,0.1705732421689936,0.633606847651944,0.7676522913289302,0.5925575905389643,0.027746318949794936,0.1705732421689936,0.633606847651944,0.7676522913289302,0.5669140717766654,0.027375422776103914,0.1705732421689936,0.633606847651944,0.7676522913289302
119,0.8421200432973885,0.02869885472865056,0.16901053916357073,0.6334949350010392,0.7676367568437269,0.5916741784942003,0.027195527291175407,0.16901053916357073,0.6334949350010392,0.7676367568437269,0.5667179567561398,0.026807001231347445,0.16901053916357073,0.6334949350010392,0.7676367568437269
120,0.8421284640895568,0.02812424310237678,0.16752055943893246,0.6333935399330801,0.7676228297890371,0.5908332756327915,0.026621388302507168,0.16752055943893246,0.6333935399330801,0.7676228297890371,0.566540065282796,0.026231268831457863,0.16752055943893246,0.6333935399330801,0.7676228297890371
121,0.8421196633057735,0.027557648646706397,0.16603223318185997,0.6333021463343124,0.7676104288267366,0.589967698100148,0.026088682569652407,0.16603223318185997,0.6333021463343124,0.7676104288267366,0.5663582870004084,0.02569564908552553,0.16603223318185997,0.6333021463343124,0.7676104288267366
122,0.842138651250882,0.02700756156133379,0.1646098861574407,0.6327892213128258,0.7675994761768432,0.5891413711448811,0.025544159036507627,0.1646098861574407,0.6327892213128258,0.7675994761768432,0.5661918813055697,0.025137888165274763,0.1646098861574407,0.6327892213128258,0.7675994761768432
123,0.8421213701316007,0.026464050726219795,0.1632351424994351,0.6325102154252629,0.767589897468118,0.5882935289071372,0.02502718397754347,0.1632351424994351,0.6325102154252629,0.767589897468118,0.5660238713276371,0.024628856013490564,0.1632351424994351,0.6325102154252629,0.767589897468118
124,0.8421447338681071,0.025936939097859518,0.16183298196576001,0.6324238339881618,0.7675816215949964,0.5874817880425639,0.024511020838997557,0.16183298196576001,0.6324238339881618,0.7675816215949964,0.5658681977229468,0.024094527103329176,0.16183298196576001,0.6324238339881618,0.7675816215949964
125,0.842124872706857,0.025414927442375328,0.16047152077524454,0.6323463800143085,0.7675745805803249,0.5866505968421201,0.02401153458645116,0.16047152077524454,0.6323463800143085,0.7675745805803249,0.5657132457356446,0.02360295513436609,0.16047152077524454,0.6323463800143085,0.7675745805803249
126,0.8421486378073404,0.024910695357259444,0.15914937933881887,0.6322774117500628,0.767568709444048,0.5858539143069121,0.02352022645795985,0.15914937933881887,0.6322774117500628,0.767568709444048,0.5655682341090499,0.023096356259765884,0.15914937933881887,0.6322774117500628,0.767568709444048
127,0.8421295084197988,0.024407551424262416,0.15786523208097464,0.6322165070625378,0.7675639460771733,0.5850384326121432,0.023039493216964285,0.15786523208097464,0.6322165070625378,0.7675639460771733,0.5654243790923205,0.02262035993789396,0.15786523208097464,0.6322165070625378,0.7675639460771733
128,0.8421514100372567,0.023926647196196974,0.1566178050381474,0.6321632625733286,0.7675602311211448,0.5842566042445596,0.02256962559955419,0.1566178050381474,0.6321632625733286,0.7675602311211448,0.565291488854049,0.0221398960711585,0.1566178050381474,0.6321632625733286,0.7675602311211448
129,0.8421340776309703,0.023440586974873202,0.15540587357595897,0.632117292831369,0.7675575078522097,0.5834570550796346,0.022108110437298437,0.15540587357595897,0.632117292831369,0.7675575078522097,0.5651557165099352,0.021681119311495092,0.15540587357595897,0.632117292831369,0.7675575078522097
130,0.8421533161631521,0.02298263294151159,0.15422826021889086,0.6320782295231329,0.767555722070532,0.5826883206507714,0.021657967749276006,0.15422826021889086,0.6320782295231329,0.767555722070532,0.5650365503208381,0.021223683796070137,0.15422826021889086,0.6320782295231329,0.767555722070532
131,0.8421379662413997,0.022513767493912606,0.15308383258634572,0.6320457207184658,0.7675548219940426,0.5819064783781942,0.021214593574351702,0.15308383258634572,0.6320457207184658,0.7675548219940426,0.5649068723696529,0.020782270664200037,0.15308383258634572,0.6320457207184658,0.7675548219940426
132,0.8421550094544068,0.022077790212749516,0.15197150142940113,0.6320194301503986,0.7675547581566402,0.5811485289908702,0.020784276663225895,0.15197150142940113,0.6320194301503986,0.7675547581566402,0.5648012586091051,0.020345522281078682,0.15197150142940113,0.6320194301503986,0.7675547581566402
133,0.8421400042485828,0.021623733947321817,0.15089021876288017,0.6319990365272589,0.7675554833106389,0.5803855274615132,0.02035851957451757,0.15089021876288017,0.6319990365272589,0.7675554833106389,0.56467786348539,0.019922093839019172,0.15089021876288017,0.6319990365272589,0.7675554833106389
134,0.8421586417090065,0.021208542213343163,0.1498389760876839,0.6319842328757356,0.7675569523333182,0.5796377179194332,0.019947180455312536,0.1498389760876839,0.6319842328757356,0.7675569523333182,0.5645839583576213,0.01950315341212504,0.1498389760876839,0.6319842328757356,0.7675569523333182
135,0.8421403719465408,0.020767661351970924,0.14881680269859546,0.631974725913331,0.7675591221372994,0.5788926541887256,0.019537602336972434,0.14881680269859546,0.631974725913331,0.7675591221372994,0.5644678957211112,0.019097348726780504,0.14881680269859546,0.631974725913331,0.7675591221372994
136,0.8421617613091565,0.020373100447347425,0.14791121954946065,0.6319702354489247,0.7675619515846852,0.5781559206542978,0.019143556413565906,0.14791121954946065,0.6319702354489247,0.7675619515846852,0.5643840574665442,0.01869712425273222,0.14791121954946065,0.6319702354489247,0.7675619515846852
137,0.8421421603476503,0.019948228673952996,0.14694184711856165,0.6319704938100782,0.7675654014048033,0.5774272007721392,0.018749209657754014,0.14694184711856165,0.6319704938100782,0.7675654014048033,0.5642756712174261,0.01830489800268883,0.14694184711856165,0.6319704938100782,0.7675654014048033
138,0.8421628197278319,0.01956818796034043,0.14599917546612345,0.6309256990776421,0.7675694341152852,0.5767023766231439,0.01837266447533432,0.14599917546612345,0.6309256990776421,0.7675694341152852,0.5642010388988979,0.01792692951843587,0.14599917546612345,0.6309256990776421,0.7675694341152852
139,0.8421441049769632,0.01916660208075257,0.1450823494028548,0.6309175675381329,0.7675740139464998,0.5759886414720203,0.01799326519476163,0.1450823494028548,0.6309175675381329,0.7675740139464998,0.5641000157800884,0.017545085780869184,0.1450823494028548,0.6309175675381329,0.7675740139464998
140,0.8421653954000784,0.018792389388882377,0.14419054537731377,0.6309142354238712,0.7675791067691082,0.575276807985586,0.017634014553047795,0.14419054537731377,0.6309142354238712,0.7675791067691082,0.5640342214955991,0.01718784233451479,0.14419054537731377,0.6309142354238712,0.7675791067691082
141,0.8421432090190744,0.01841562789827863,0.14332297014124357,0.6309154484206337,0.7675846800245725,0.574576236280883,0.017269073917593983,0.14332297014124357,0.6309154484206337,0.7675846800245725,0.563939864882357,0.016819566781786734,0.14332297014124357,0.6309154484206337,0.7675846800245725
142,0.8421702458390232,0.018049594592134295,0.14247885947797675,0.6309209635024834,0.7675907026586818,0.5738784411082417,0.016924608462313376,0.14247885947797675,0.6309209635024834,0.7675907026586818,0.5638827330732237,0.016475553883161465,0.14247885947797675,0.6309209635024834,0.7675907026586818
143,0.8421418536773924,0.017691148864051286,0.1412983132960229,0.630930548442183,0.7675971450576473,0.5731903464977746,0.016574346571415093,0.1412983132960229,0.630930548442183,0.7675971450576473,0.5637944641174772,0.016125815680436972,0.1412983132960229,0.630930548442183,0.7675971450576473
144,0.8421727622040027,0.01733918632447347,0.14048332648511194,0.6309439813432544,0.7676039789870464,0.5725057901365642,0.016243457143096197,0.14048332648511194,0.6309439813432544,0.7676039789870464,0.5637453876950819,0.015792551922881676,0.14048332648511194,0.6309439813432544,0.7676039789870464
145,0.8421440219347981,0.016993182262040652,0.1394617902356183,0.6309610501927087,0.7676111775331736,0.5718313502377868,0.01590731632351368,0.1394617902356183,0.6309610501927087,0.7676111775331736,0.563663396457047,0.01546035759264504,0.1394617902356183,0.6309610501927087,0.7676111775331736
146,0.8421706714659032,0.016658589333800884,0.13853683977206274,0.6304488980793181,0.7676187150468329,0.5711579959368527,0.015589780680597055,0.13853683977206274,0.6304488980793181,0.7676187150468329,0.5636209292107194,0.015138983436892607,0.13853683977206274,0.6304488980793181,0.7676187150468329
147,0.8421490550000545,0.016323018661248922,0.13773768900522926,0.6304519990701977,0.767626567089562,0.5704986544980675,0.01526725476150635,0.13773768900522926,0.6304519990701977,0.767626567089562,0.5635462426293685,0.014822439441348452,0.13773768900522926,0.6304519990701977,0.767626567089562
148,0.8421670366308802,0.016004527765368915,0.136960272333869,0.6304590493155744,0.7676347103819401,0.5698353596379355,0.014962473422626871,0.136960272333869,0.6304590493155744,0.7676347103819401,0.5635084218983911,0.014513330518592342,0.136960272333869,0.6304590493155744,0.7676347103819401
149,0.8421537318290939,0.015680348582085543,0.13620389648786901,0.6304698346601029,0.7676431227541752,0.5691907960045246,0.014652631200868954,0.13620389648786901,0.6304698346601029,0.7676431227541752,0.563442124147553,0.014209673186393365,0.13620389648786901,0.6304698346601029,0.7676431227541752
150,0.8421650125907378,0.01537451304691552,0.13546789399360423,0.6304841504595934,0.7676517830986492,0.5685384702051709,0.014360441355208206,0.13546789399360423,0.6304841504595934,0.7676517830986492,0.5634076301604742,0.013913220030228894,0.13546789399360423,0.6304841504595934,0.7676517830986492
151,0.8421567204590554,0.0150632357679204,0.13463275467548,0.6305018011709932,0.7676606713244625,0.5679065529111887,0.01406263596182228,0.13463275467548,0.6305018011709932,0.7676606713244625,0.5633495197138223,0.013621304628111086,0.13463275467548,0.6305018011709932,0.7676606713244625
152,0.8421635327524112,0.014769175347053447,0.1339189264445654,0.6305225999603513,0.7676697683138954,0.567267183374363,0.013782120844983724,0.1339189264445654,0.6305225999603513,0.7676697683138954,0.56331893077987,0.01333762710067423,0.1339189264445654,0.6305225999603513,0.7676697683138954
153,0.8421602256078201,0.014471326177307987,0.1330725201378408,0.6305463683278755,0.7676790558806136,0.5666454915495887,0.013496939882117061,0.1330725201378408,0.6305463683278755,0.7676790558806136,0.5632667690618922,0.013057425141799797,0.1330725201378408,0.6305463683278755,0.7676790558806136
154,0.8421614950396707,0.014186865479821174,0.13236260445960515,0.6305729357494677,0.7676885167296459,0.5660208660060745,0.013226889478799768,0.13236260445960515,0.6305729357494677,0.7676885167296459,0.5632422298163398,0.012785993289443218,0.13236260445960515,0.6305729357494677,0.7676885167296459
155,0.842162297453533,0.013904491709901889,0.13167162934607884,0.6293404683176476,0.7676981344190332,0.5654075896584836,0.012954622561168461,0.13167162934607884,0.6293404683176476,0.7676981344190332,0.5631931891186681,0.012517010521312821,0.13167162934607884,0.6293404683176476,0.7676981344190332
156,0.8421615180541371,0.013626134891944745,0.13063513928722592,0.6287818456608013,0.7677078933230115,0.5647986253392834,0.012694384906197308,0.13063513928722592,0.6287818456608013,0.7677078933230115,0.5631764765355715,0.012257224948232243,0.13063513928722592,0.6287818456608013,0.7677078933230115
157,0.8421616260243754,0.013357280137313764,0.12993874399912672,0.6287905167396666,0.7677177785968222,0.5641928722296036,0.012433904771665267,0.12993874399912672,0.6287905167396666,0.7677177785968222,0.5631285693275997,0.011998854138903925,0.12993874399912672,0.6287905167396666,0.7677177785968222
158,0.8421633300995867,0.013088521600634239,0.12926106362447468,0.6282875420086663,0.7677277761428499,0.5635996824250725,0.012183690770821811,0.12926106362447468,0.6282875420086663,0.7677277761428499,0.5631207799409441,0.01174978936053203,0.12926106362447468,0.6282875420086663,0.7677277761428499
159,0.8421604885031038,0.012828956221673442,0.12837913784972266,0.6282910149657509,0.7677378725782713,0.5630012909469212,0.011932455179397639,0.12837913784972266,0.6282910149657509,0.7677378725782713,0.563072567983954,0.011501782832834817,0.12837913784972266,0.6282910149657509,0.7677378725782713
160,0.8421647048333979,0.01257310445470772,0.1277162962360773,0.6282976703875043,0.7677480552040459,0.5624233679845229,0.011692899841310332,0.1277162962360773,0.6282976703875043,0.7677480552040459,0.5630742796987765,0.011262744607918353,0.1277162962360773,0.6282976703875043,0.7677480552040459
161,0.8421597812140874,0.012321186750655659,0.1270711003396911,0.6283073348011018,0.7677583119750794,0.5618328818803215,0.011450690382458877,0.1270711003396911,0.6283073348011018,0.7677583119750794,0.5630248617419109,0.01102510879007276,0.1270711003396911,0.6283073348011018,0.7677583119750794
162,0.842167038169174,0.012077987769642196,0.1262719236071217,0.6283198424589014,0.7677686314718045,0.5612691335579919,0.011220763979001012,0.1262719236071217,0.6283198424589014,0.7677686314718045,0.5630361361841332,0.01079558644267754,0.1262719236071217,0.6283198424589014,0.7677686314718045
163,0.8421568559238354,0.01183359161912503,0.1256540285970706,0.6283350350048633,0.7677790028727544,0.5606876710817902,0.010988363527729717,0.1256540285970706,0.6283350350048633,0.7677790028727544,0.5629853708202552,0.010567983661254004,0.1256540285970706,0.6283350350048633,0.7677790028727544
164,0.8421716514035145,0.01160192412104337,0.1250524546531808,0.6283527611554327,0.7677894159284075,0.5601362675546236,0.0107674705578829,0.1250524546531808,0.6283527611554327,0.7677894159284075,0.5630051812229518,0.010347414857613358,0.1250524546531808,0.6283527611554327,0.7677894159284075
165,0.8421527508274865,0.011365181860293781,0.12446670029827954,0.628372876394537,0.7677998609361046,0.5595657831201685,0.01054456036561153,0.12446670029827954,0.628372876394537,0.7677998609361046,0.5629543684239876,0.010129538999133327,0.12446670029827954,0.628372876394537,0.7677998609361046
166,0.842176393742341,0.011144134939287587,0.1238962821465931,0.6283952426818756,0.7678103287159405,0.5590240642486546,0.010332360830750462,0.1238962821465931,0.6283952426818756,0.7678103287159405,0.5629803522214004,0.009917291529776504,0.1238962821465931,0.6283952426818756,0.7678103287159405
167,0.8421496898264145,0.010915009231392296,0.12334073414172618,0.6278889654375729,0.7678208105877191,0.5584666924062053,0.01011847433876709,0.12334073414172618,0.6278889654375729,0.7678208105877191,0.5629316277645894,0.009708955701808948,0.12334073414172618,0.6278889654375729,0.7678208105877191
168,0.8421790445977705,0.010704037600596884,0.12279960683134017,0.6268903254066717,0.7678312983488332,0.5579328530209975,0.009914513471653235,0.12279960683134017,0.6268903254066717,0.7678312983488332,0.5629612412289744,0.009504422209910789,0.12279960683134017,0.6268903254066717,0.7678312983488332
169,0.8421506443224407,0.010482237260939655,0.12227246667660481,0.6269005925914772,0.7678417842531259,0.5573887795788004,0.009709417764124808,0.12227246667660481,0.6269005925914772,0.7678417842531259,0.5629164311084682,0.009305517201234797,0.12227246667660481,0.6269005925914772,0.7678417842531259
170,0.8421772761620715,0.010281078728261612,0.12145293743312895,0.6269135389185079,0.7678522609905355,0.5568637921836588,0.00951307524637471,0.12145293743312895,0.6269135389185079,0.7678522609905355,0.5629477238072327,0.009108156849039603,0.12145293743312895,0.6269135389185079,0.7678522609905355
171,0.8421538074660584,0.010066158582189923,0.12059682834865028,0.6262709931854151,0.7678627216676649,0.5563303524584381,0.00931679768633433,0.12059682834865028,0.6262709931854151,0.7678627216676649,0.5629080101439423,0.008918593148635254,0.12059682834865028,0.6262709931854151,0.7678627216676649
172,0.842174429738491,0.009874605413336963,0.12005477820526825,0.6262771516324268,0.767873159789152,0.5558174851035713,0.009127288193749465,0.12005477820526825,0.6262771516324268,0.767873159789152,0.5629396499109007,0.008727884951490765,0.12005477820526825,0.6262771516324268,0.767873159789152
173,0.8421562098266953,0.009666238098019909,0.11900547924659324,0.6262860615580161,0.7678835692397851,0.5552909598881433,0.008940027239434172,0.11900547924659324,0.6262860615580161,0.7678835692397851,0.5629057459367229,0.008547663126505463,0.11900547924659324,0.6262860615580161,0.7678835692397851
174,0.8421748778815261,0.009484104150190376,0.11847985698535828,0.6262975676283765,0.767893944267402,0.5547931565407834,0.008756556952310613,0.11847985698535828,0.6262975676283765,0.767893944267402,0.5629368171967244,0.008363204458773978,0.11847985698535828,0.6262975676283765,0.767893944267402
175,0.8421541746507313,0.00928207294235333,0.11796794629658282,0.6263115216434527,0.7679042794664632,0.5542713812501099,0.008578409694725408,0.11796794629658282,0.6263115216434527,0.7679042794664632,0.562908963386858,0.008192172458932417,0.11796794629658282,0.6263115216434527,0.7679042794664632
176,0.8421794086958881,0.009108577940039282,0.1158502545333913,0.6263277822183774,0.7679145697623478,0.5537892113442441,0.008400541589594796,0.1158502545333913,0.6263277822183774,0.7679145697623478,0.5629391514482517,0.008014039785526596,0.1158502545333913,0.6263277822183774,0.7679145697623478
177,0.8421495686112908,0.008912324664143162,0.11533551009509922,0.6263462144794186,0.7679248103963154,0.5532726188848635,0.008230985103837556,0.11533551009509922,0.6263462144794186,0.7679248103963154,0.5629168032547047,0.007850087687356172,0.11533551009509922,0.6263462144794186,0.7679248103963154
178,0.8421850178366053,0.008746687612906645,0.11483419059410803,0.6263666897737341,0.7679349969110335,0.5528042933239995,0.008058983361535162,0.11483419059410803,0.6263666897737341,0.7679349969110335,0.5629466625782155,0.00767951425494536,0.11483419059410803,0.6263666897737341,0.7679349969110335
179,0.8421443448016191,0.008556266790087563,0.1143458828131935,0.6263890853922772,0.7679451251368281,0.5522951010976964,0.007896344808781737,0.1143458828131935,0.6263890853922772,0.7679451251368281,0.5629285171928148,0.007521168034706633,0.1143458828131935,0.6263890853922772,0.7679451251368281
180,0.8421895892407404,0.008397737989360145,0.11387018882038438,0.6264132843052801,0.7679551911783397,0.5518377467145157,0.00773122745390548,0.11387018882038438,0.6264132843052801,0.7679551911783397,0.5629590367452204,0.0073581084097146575,0.11387018882038438,0.6264132843052801,0.7679551911783397
181,0.842141245165206,0.00821448554443865,0.11340672529485078,0.6264391749096642,0.7679651914019191,0.5513386448944059,0.007573973335082322,0.11340672529485078,0.6264391749096642,0.7679651914019191,0.5629440643901573,0.007206439049633949,0.11340672529485078,0.6264391749096642,0.7679651914019191
182,0.8421907353584608,0.008061729439144027,0.1127066252280588,0.6264666507878638,0.7679751224234534,0.5508894894326963,0.007416418801251865,0.1127066252280588,0.6264666507878638,0.7679751224234534,0.5629753843083388,0.007048932685235634,0.1127066252280588,0.6264666507878638,0.7679751224234534
183,0.842141432543199,0.007886002612947342,0.11225409773914542,0.626495610477538,0.7679849810967212,0.5504024793152127,0.0072642992627234984,0.11225409773914542,0.626495610477538,0.7679849810967212,0.5629638019610073,0.0069046774143685175,0.11225409773914542,0.626495610477538,0.7679849810967212
184,0.8421896887132435,0.007738881208394523,0.11181313436437582,0.626525957251653,0.7679947645022311,0.5499600010005444,0.007113089308338505,0.11181313436437582,0.626525957251653,0.7679947645022311,0.5629948576102886,0.006751836214221387,0.11181313436437582,0.626525957251653,0.7679947645022311
185,0.8421426361900828,0.0075700072617648625,0.11138338599114009,0.6265575989083914,0.7680044699365832,0.5494853901665483,0.006967126868546847,0.11138338599114009,0.6265575989083914,0.7680044699365832,0.5629877551541859,0.0066142911427776304,0.11138338599114009,0.6265575989083914,0.7680044699365832
186,0.8421886695917914,0.007428633690749709,0.11050311553696182,0.626590447570556,0.7680140949021809,0.5490498311351508,0.0068208214468917176,0.11050311553696182,0.626590447570556,0.7680140949021809,0.5630172622207961,0.006466646367739527,0.11050311553696182,0.626590447570556,0.7680140949021809
187,0.8421438675106715,0.007266168452172274,0.10960772304211013,0.6266244194939578,0.7680236370974952,0.5485864423631672,0.006681786535064964,0.10960772304211013,0.6266244194939578,0.7680236370974952,0.5630151294205562,0.006334862647269984,0.10960772304211013,0.6266244194939578,0.7680236370974952
188,0.8421870718534423,0.007130348690898639,0.10916271520619648,0.6266594348843196,0.7680330944076559,0.5481590235249583,0.006540057314123299,0.10916271520619648,0.6266594348843196,0.7680330944076559,0.5630431049188405,0.006193261594541429,0.10916271520619648,0.6266594348843196,0.7680330944076559
189,0.8421468354115142,0.00697424521337531,0.10872919174274578,0.6266954177224147,0.7680424648954738,0.5477054706954765,0.0064074857042676,0.10872919174274578,0.6266954177224147,0.7680424648954738,0.5630449841922207,0.0060664605921997815,0.10872919174274578,0.6266954177224147,0.7680424648954738
190,0.8421820600723696,0.006843442687134304,0.10830680153553883,0.6267322955970124,0.7680517467928565,0.5472869837448123,0.006270770148551349,0.10830680153553883,0.6267322955970124,0.7680517467928565,0.5630726007311827,0.005931036474609037,0.10830680153553883,0.6267322955970124,0.7680517467928565
191,0.842152348111157,0.0066937568763144085,0.10789520635108388,0.6267699995452328,0.7680609384925368,0.5468427389492944,0.006143630030140997,0.10789520635108388,0.6267699995452328,0.7680609384925368,0.5630767374931942,0.005808865718081865,0.10789520635108388,0.6267699995452328,0.7680609384925368
192,0.8421761615415598,0.006567262528754365,0.10642810084418426,0.6262180003650489,0.7680700385402459,0.546433044559679,0.006012567379029827,0.10642810084418426,0.6262180003650489,0.7680700385402459,0.5631058557049787,0.005679404712082348,0.10642810084418426,0.6262180003650489,0.7680700385402459
193,0.8421587104685215,0.006423962234837825,0.1059568556420392,0.6262453885763346,0.7680790456271135,0.5459983541514576,0.00588992061184783,0.1059568556420392,0.6262453885763346,0.7680790456271135,0.5631098937051716,0.005561774052529845,0.1059568556420392,0.6262453885763346,0.7680790456271135
194,0.8421694910006912,0.006301402570205823,0.1049410580397592,0.6262738956740157,0.7680879585824925,0.5455966213314588,0.0057649640614779165,0.1049410580397592,0.6262738956740157,0.7680879585824925,0.5631424423954438,0.005438035381479301,0.1049410580397592,0.6262738956740157,0.7680879585824925
195,0.8421657396520651,0.00616443354006708,0.1038104284794482,0.6263034443056253,0.7680967763670172,0.5451723283509182,0.0056461764378303685,0.1038104284794482,0.6263034443056253,0.7680967763670172,0.5631447401095906,0.005324790824954613,0.1038104284794482,0.6263034443056253,0.7680967763670172
196,0.8421632825417054,0.006045713506730183,0.1021903268168126,0.6263339608189897,0.7681054980659779,0.5447773552254963,0.005527413060758408,0.1021903268168126,0.6263339608189897,0.7681054980659779,0.563181490666064,0.005206549350786456,0.1021903268168126,0.6263339608189897,0.7681054980659779
197,0.8421703552135511,0.005914786606011241,0.10066126343498455,0.6263653750949367,0.768114122883043,0.5443641950077373,0.005412162513330864,0.10066126343498455,0.6263653750949367,0.768114122883043,0.5631813564760562,0.0050972313737328865,0.10066126343498455,0.6263653750949367,0.768114122883043
198,0.8421607974928909,0.00579978869486107,0.09847683691351015,0.626397620387643,0.7681226501341482,0.5439755444352288,0.005299224745364657,0.09847683691351015,0.626397620387643,0.7681226501341482,0.5632224013030503,0.0049843333421256296,0.09847683691351015,0.626397620387643,0.7681226501341482
199,0.8421711854821797,0.0056745246115743105,0.09711980184200297,0.6264306331722413,0.7681310792416923,0.5435729793263101,0.005187574963814116,0.09711980184200297,0.6264306331722413,0.7681310792416923,0.5632199444667014,0.00487852635538324,0.09711980184200297,0.6264306331722413,0.7681310792416923
200,0.842161471784716,0.005563160932891477,0.0964772512597686,0.6264643529994567,0.7681394097290682,0.5431916289075996,0.0050796664121005135,0.0964772512597686,0.6264643529994567,0.7681394097290682,0.5632644449518068,0.0047710688077003335,0.0964772512597686,0.6264643529994567,0.7681394097290682
201,0.8421702281812522,0.005443647067593953,0.09516013875219043,0.6254100415037991,0.768147641215271,0.5427979550744785,0.004972130796272275,0.09516013875219043,0.6254100415037991,0.768147641215271,0.5632608421267615,0.004668752488100993,0.09516013875219043,0.6254100415037991,0.768147641215271
202,0.8421637683882888,0.005335563008823224,0.09453284845469077,0.6254374902819898,0.768155773409865,0.5424255484646905,0.004868261576697372,0.09453284845469077,0.6254374902819898,0.768155773409865,0.5633071993477271,0.004566570903514718,0.09453284845469077,0.6254374902819898,0.768155773409865
203,0.8421681247017354,0.005222182468364498,0.09356580912096234,0.6254659268333348,0.7681638061081539,0.5420390135876412,0.00476516623647956,0.09356580912096234,0.6254659268333348,0.7681638061081539,0.5633039788172246,0.004467663478964412,0.09356580912096234,0.6254659268333348,0.7681638061081539
204,0.8421655525236256,0.0051167249070674225,0.0929574005170531,0.6254952797483773,0.7681717391864891,0.5416766955441192,0.004664581294393312,0.0929574005170531,0.6254952797483773,0.7681717391864891,0.5633507563027828,0.004370561537688312,0.0929574005170531,0.6254952797483773,0.7681717391864891
205,0.8421677973189554,0.00500895255833833,0.09055631329608758,0.6255254811144589,0.768179572597865,0.5412964868567129,0.0045656079915400135,0.09055631329608758,0.6255254811144589,0.768179572597865,0.5633487768146989,0.004274843265329264,0.09055631329608758,0.6255254811144589,0.768179572597865
206,0.8421647548868407,0.004905851739567798,0.0891628283260532,0.6255564663540624,0.7681873063676877,0.5409443727563876,0.00446891291903074,0.0891628283260532,0.6255564663540624,0.7681873063676877,0.5633954713049508,0.004182816845364635,0.0891628283260532,0.6255564663540624,0.7681873063676877
207,0.8421685446061841,0.004802470007605096,0.0877680371423701,0.6255881740706528,0.7681949405896965,0.5405705604504654,0.00437344312575695,0.0877680371423701,0.6255881740706528,0.7681949405896965,0.5633946199731289,0.004089817083351594,0.0877680371423701,0.6255881740706528,0.7681949405896965
208,0.8421649478365602,0.0047027946362766014,0.08708859473243898,0.6256205459017476,0.7682024754220944,0.5402280700617884,0.004282143391048185,0.08708859473243898,0.6256205459017476,0.7682024754220944,0.563441276721386,0.004002962555204789,0.08708859473243898,0.6256205459017476,0.7682024754220944
209,0.842166920812662,0.004603674654678975,0.08642918963980716,0.6256535263788728,0.7682099110838667,0.539861286845378,0.004188304787139428,0.08642918963980716,0.6256535263788728,0.7682099110838667,0.5634413682138482,0.003912095361245389,0.08642918963980716,0.6256535263788728,0.7682099110838667
210,0.8421688791940863,0.00450785736171694,0.08578912985134726,0.6243959179925401,0.7682172478512099,0.5395274246829673,0.004102585730515175,0.08578912985134726,0.6243959179925401,0.7682172478512099,0.5634878180736087,0.003830080053578257,0.08578912985134726,0.6243959179925401,0.7682172478512099
211,0.8421615536239707,0.004412828685968057,0.0849650331429952,0.6243969766129751,0.7682244860541726,0.5391681690096812,0.0040108651519461394,0.0849650331429952,0.6243969766129751,0.7682244860541726,0.5634889468349235,0.003741610248541729,0.0849650331429952,0.6243969766129751,0.7682244860541726
212,0.8421752717351982,0.004320643757174601,0.08433831086266023,0.6243996342890854,0.7682316260734404,0.5388427332982053,0.003927796151474674,0.08433831086266023,0.6243996342890854,0.7682316260734404,0.563534898266606,0.003663416019265385,0.08433831086266023,0.6243996342890854,0.7682316260734404
213,0.8421559924458987,0.004229611208465089,0.08372974429063026,0.6244038021211705,0.7682386683372058,0.5384904384394542,0.0038415485247603486,0.08372974429063026,0.6244038021211705,0.7682386683372058,0.5635373521807399,0.0035783966705116087,0.08372974429063026,0.6244038021211705,0.7682386683372058
214,0.8421785324656031,0.0041407526624709255,0.08313871873188383,0.6244093953049938,0.768245613318285,0.5381740716666049,0.00375991980974729,0.08313871873188383,0.6244093953049938,0.768245613318285,0.56358208586189,0.003503107604149971,0.08313871873188383,0.6244093953049938,0.768245613318285
215,0.842154096910338,0.004053744758054324,0.08256464403339787,0.6244163329472024,0.7682524615312465,0.5378278225037665,0.0036793964294269763,0.08256464403339787,0.6244163329472024,0.7682524615312465,0.5635869980041964,0.00342200790576406,0.08256464403339787,0.6244163329472024,0.7682524615312465
216,0.8421792427976943,0.003967909700783834,0.08200695345009702,0.6244245378892875,0.7682592135297931,0.5375211667783317,0.003599680607088632,0.08200695345009702,0.6244245378892875,0.7682592135297931,0.5636285472540079,0.0033493022568906166,0.08200695345009702,0.6244245378892875,0.7682592135297931
217,0.8421536176483471,0.0038849846809380457,0.0814651025694839,0.6244339365395889,0.7682658699041375,0.53718025390383,0.0035243032917755927,0.0814651025694839,0.6244339365395889,0.7682658699041375,0.5636382160922072,0.003271922995397418,0.0814651025694839,0.6244339365395889,0.7682658699041375
218,0.8421794414425833,0.003801891643443962,0.08093856829166864,0.6244444587130248,0.768272431278602,0.5368836011923172,0.0034468479732466923,0.08093856829166864,0.6244444587130248,0.768272431278602,0.5636742892695936,0.0032018323458203506,0.08093856829166864,0.6244444587130248,0.768272431278602
219,0.8421554042267556,0.0037229760127907414,0.0804268478616892,0.6244560374781356,0.7682788983092828,0.536547759030644,0.003375308053886557,0.0804268478616892,0.6244560374781356,0.7682788983092828,0.563689984947844,0.0031278859372287134,0.0804268478616892,0.6244560374781356,0.7682788983092828
220,0.8421773377795594,0.003642444469961376,0.07992945795120256,0.6230471671484142,0.768285271681803,0.5362611049773309,0.0033001659829882367,0.07992945795120256,0.6230471671484142,0.768285271681803,0.5637205766782004,0.003060460028008199,0.07992945795120256,0.6230471671484142,0.768285271681803
221,0.8421575496883342,0.0035670403959419035,0.07717316953393628,0.6230492929922858,0.7682915521092415,0.5359300224933342,0.0032304279882872313,0.07717316953393628,0.6230492929922858,0.7682915521092415,0.5637408498473827,0.0029897957561752157,0.07717316953393628,0.6230492929922858,0.7682915521092415
222,0.8421757813811548,0.0034892903702119487,0.07514911385743954,0.6216192972136598,0.7682977403300505,0.535653520842698,0.0031583543097278093,0.07514911385743954,0.6216192972136598,0.7682977403300505,0.5637681429388426,0.002924904274194576,0.07514911385743954,0.6216192972136598,0.7682977403300505
223,0.8421576760730829,0.003416488786773644,0.0736896733034051,0.621608230171111,0.7683038371061742,0.5353267415990692,0.003090859662256481,0.0736896733034051,0.621608230171111,0.7683038371061742,0.5637905100998043,0.0028575046892006135,0.0736896733034051,0.621608230171111,0.7683038371061742
224,0.8421759472185546,0.003341973944005019,0.07174210825032644,0.6215990225686512,0.7683098432212373,0.535060422096322,0.003022188354076013,0.07174210825032644,0.6215990225686512,0.7683098432212373,0.563816577044525,0.0027948797985896156,0.07174210825032644,0.6215990225686512,0.7683098432212373
225,0.842157631004739,0.003271213719108297,0.07114500162253148,0.621591578909655,0.7683157594787131,0.5347379522402617,0.002957214863939485,0.07114500162253148,0.621591578909655,0.7683157594787131,0.5638394844593928,0.002730781285634396,0.07114500162253148,0.621591578909655,0.7683157594787131
226,0.8421762407924819,0.003200123839050901,0.06957949238186312,0.6215858079953696,0.7683215867003412,0.5344812985692311,0.0028915954070794906,0.06957949238186312,0.6215858079953696,0.7683215867003412,0.5638652687470488,0.0026701732522350537,0.06957949238186312,0.6215858079953696,0.7683215867003412
227,0.8421570305779839,0.003131461056659488,0.06867712156767707,0.6215816227328159,0.7683273257245244,0.5341639055327226,0.0028289575424778274,0.06867712156767707,0.6215816227328159,0.7683273257245244,0.5638882296865533,0.0026093572046569018,0.06867712156767707,0.6215816227328159,0.7683273257245244
228,0.8421783188038926,0.0030637775123680063,0.06633644307482983,0.6215789399514645,0.768332977404797,0.5339155740316264,0.0027662571673077907,0.06633644307482983,0.6215789399514645,0.768332977404797,0.5639138207136327,0.002550625918551413,0.06633644307482983,0.6215789399514645,0.768332977404797
229,0.8421545924373391,0.002997213356198235,0.06568023145568559,0.6215776802283399,0.7683385426084071,0.5336050008490852,0.0027058189473906998,0.06568023145568559,0.6215776802283399,0.7683385426084071,0.5639369376056207,0.002492968874168229,0.06568023145568559,0.6215776802283399,0.7683385426084071
230,0.8421820258229346,0.0029329400392877087,0.06443425651279831,0.6215777677211425,0.768344022214959,0.5333627120110487,0.002646021919489017,0.06443425651279831,0.6215777677211425,0.768344022214959,0.563962114368593,0.002436083313249774,0.06443425651279831,0.6215777677211425,0.768344022214959
231,0.8421503741221156,0.0028680527968649706,0.06378834617868132,0.6215791300089877,0.7683494171151158,0.5330609953885799,0.0025876657033154743,0.06378834617868132,0.6215791300089877,0.7683494171151158,0.5639852489514163,0.002381356015294894,0.06378834617868132,0.6215791300089877,0.7683494171151158
232,0.8421878622505987,0.0028074090342564504,0.06316271229305623,0.6215816979404043,0.7683547282093546,0.5328230897090486,0.0025305854829394264,0.06316271229305623,0.6215816979404043,0.7683547282093546,0.5640106356151362,0.0023263598995964313,0.06316271229305623,0.6215816979404043,0.7683547282093546
233,0.8421445109574814,0.002743743309066413,0.06255661375067578,0.6215854054883014,0.7683599564068022,0.5325305859013677,0.002474414668996553,0.06255661375067578,0.6215854054883014,0.7683599564068022,0.5640321178368325,0.002274244408831811,0.06255661375067578,0.6215854054883014,0.7683599564068022
234,0.8421943550168295,0.0026869506340691258,0.061969340789382814,0.6215901896114544,0.7683651026241359,0.5322977226128842,0.0024196187975543495,0.061969340789382814,0.6215901896114544,0.7683651026241359,0.5640601859291666,0.002221224517887744,0.061969340789382814,0.6215901896114544,0.7683651026241359
235,0.8421385589136609,0.002624464130794196,0.06140021349157212,0.6215959901223607,0.7683701677845152,0.5320124987152416,0.002365923481149381,0.06140021349157212,0.6215959901223607,0.7683701677845152,0.5640768235502064,0.002171375731169434,0.06140021349157212,0.6215959901223607,0.7683701677845152
236,0.8422004294171379,0.002571454100711347,0.060400503462509664,0.6216027495610259,0.7683751528165981,0.5317870757316132,0.0023128871120682406,0.060400503462509664,0.6216027495610259,0.7683751528165981,0.5641108699391677,0.0021204400301938786,0.060400503462509664,0.6216027495610259,0.7683751528165981
237,0.8421349507229617,0.002510289898206016,0.05775726286612916,0.6216104130744979,0.7683800586535449,0.5315065045830285,0.0022618395575635837,0.05775726286612916,0.6216104130744979,0.7683800586535449,0.5641194151643315,0.00207255222207796,0.05775726286612916,0.6216104130744979,0.7683800586535449
238,0.8422013617179681,0.0024606326600846882,0.05640866026752007,0.6216189283017908,0.7683848862321949,0.5312904913347511,0.002210269183811583,0.05640866026752007,0.6216189283017908,0.7683848862321949,0.5641622455555104,0.0020237665925114806,0.05640866026752007,0.6216189283017908,0.7683848862321949
239,0.8421357976431297,0.0024008222027712307,0.0550069220662706,0.6216282452640686,0.7683896364921569,0.5310130914901379,0.002161769498618296,0.0550069220662706,0.6216282452640686,0.7683896364921569,0.5641605689652058,0.00197762476232542,0.0550069220662706,0.6216282452640686,0.7683896364921569
240,0.8421993936193019,0.002353963707166071,0.053824941773835566,0.6216383162596796,0.7683943103749944,0.5308072142572652,0.0021117512400665576,0.053824941773835566,0.6216383162596796,0.7683943103749944,0.5642130143539235,0.0019309944608932141,0.053824941773835566,0.6216383162596796,0.7683943103749944
241,0.8421375717850772,0.0022958829040760588,0.05236341995215247,0.6216490957640276,0.7683989088235306,0.5305325040951357,0.002065606985383006,0.05236341995215247,0.6216490957640276,0.7683989088235306,0.5642018795505676,0.0018865265541449826,0.05236341995215247,0.6216490957640276,0.7683989088235306
242,0.8421979901510942,0.0022514404635875116,0.051672755230940934,0.6216605403337945,0.7684034327810563,0.5303367251459958,0.0020174052776600116,0.051672755230940934,0.6216605403337945,0.7684034327810563,0.5642615167473697,0.0018420174923688911,0.051672755230940934,0.6216605403337945,0.7684034327810563
243,0.842139490786373,0.00219550043833225,0.04934009299480317,0.6199835331644773,0.7684078831906855,0.5300648285565761,0.001973384018400834,0.04934009299480317,0.6199835331644773,0.7684078831906855,0.5642442386325045,0.0017992435548826345,0.04934009299480317,0.6199835331644773,0.7684078831906855
244,0.8421953659176689,0.0021528387957993516,0.046180390359428815,0.6199870531856846,0.7684122609946917,0.5298783943749761,0.0019271719640622776,0.046180390359428815,0.6199870531856846,0.7684122609946917,0.5643077135264396,0.001756778792894411,0.046180390359428815,0.6199870531856846,0.7684122609946917
245,0.8421430068819492,0.0020993033993494223,0.04368392048431731,0.6199914127957199,0.7684165671339035,0.5296102018064581,0.0018849446630385413,0.04368392048431731,0.6199914127957199,0.7684165671339035,0.5642872489442282,0.0017157040509303554,0.04368392048431731,0.6199914127957199,0.7684165671339035
246,0.842192543173404,0.002057874719917965,0.04287783537272394,0.6199965651001472,0.7684208025471544,0.5294317120714269,0.0018408350754106958,0.04287783537272394,0.6199965651001472,0.7684208025471544,0.5643522516875252,0.0016751994392250084,0.04287783537272394,0.6199965651001472,0.7684208025471544
247,0.842144155156877,0.002006649400428534,0.040488142124480354,0.6200024653087456,0.768424968170704,0.5291684988278486,0.0018000986475163,0.040488142124480354,0.6200024653087456,0.768424968170704,0.5643304479835813,0.0016357754762372375,0.040488142124480354,0.6200024653087456,0.768424968170704
248,0.8421935396164515,0.001966379501966353,0.03970650729030774,0.6184338644735445,0.7684290649377614,0.5289967327908056,0.0017582262993101226,0.03970650729030774,0.6184338644735445,0.7684290649377614,0.5643955707736612,0.001597181346283829,0.03970650729030774,0.6184338644735445,0.7684290649377614
249,0.8421419601718544,0.0019172532756258737,0.038951708393711745,0.6184113890127616,0.7684330937779899,0.5287391208493637,0.001718823215861219,0.038951708393711745,0.6184113890127616,0.7684330937779899,0.5643732801914075,0.0015593063860036207,0.038951708393711745,0.6184113890127616,0.7684330937779899
250,0.8421961652347246,0.001878314153761138,0.037230291909953375,0.6183906341754549,0.7684370556170839,0.5285737675680889,0.0016792040783559397,0.037230291909953375,0.6183906341754549,0.7684370556170839,0.5644382277751234,0.0015225862138172085,0.037230291909953375,0.6183906341754549,0.7684370556170839
251,0.8421396243756881,0.001831350713849143,0.036477291886077325,0.6183715201310102,0.7684409513762818,0.5283214779243836,0.0016410571655779969,0.036477291886077325,0.6183715201310102,0.7684409513762818,0.5644150242273926,0.0014860917901828557,0.036477291886077325,0.6183715201310102,0.7684409513762818
252,0.84219788667392,0.001793665495889764,0.03574997674535509,0.6183539704847504,0.7684447819720517,0.5281627846999714,0.0016035744635859363,0.03574997674535509,0.6183539704847504,0.7684447819720517,0.5644807087306167,0.0014512059018553184,0.03574997674535509,0.6183539704847504,0.7684447819720517
253,0.8421403719647182,0.0017489533467630264,0.03212422831507448,0.6183379121283081,0.7684485483156817,0.5279154196673215,0.0015666285699223856,0.03212422831507448,0.6183379121283081,0.7684485483156817,0.5644552826088444,0.0014159100719975727,0.03212422831507448,0.6183379121283081,0.7684485483156817
254,0.8421952032715041,0.001712396843018416,0.030117365860439445,0.6183232750968112,0.7684522513129307,0.5277635270161664,0.001530926383832324,0.030117365860439445,0.6183232750968112,0.7684522513129307,0.5645229721616807,0.0013828747657152268,0.030117365860439445,0.6183232750968112,0.7684522513129307
255,0.8421440377153664,0.0016699018607926617,0.0293077619196514,0.6183099924324652,0.7684558918637036,0.5275208153440274,0.0014950226878002143,0.0293077619196514,0.6183099924324652,0.7684558918637036,0.5644943574314524,0.0013486779112100442,0.0293077619196514,0.6183099924324652,0.7684558918637036
256,0.8421913994850032,0.0016344643122599533,0.028525837138161567,0.6182980000543099,0.7684594708617676,0.527375877280714,0.0014604639191245145,0.028525837138161567,0.6182980000543099,0.7684594708617676,0.5645644351527346,0.0013175511235137926,0.028525837138161567,0.6182980000543099,0.7684594708617676
257,0.8421471081109267,0.0015939912738113762,0.02777046962757486,0.6182872366338039,0.7684629891944613,0.527137428208947,0.0014257110118508778,0.02777046962757486,0.6182872366338039,0.7684629891944613,0.5645328519178988,0.0012843958196166302,0.02777046962757486,0.6182872366338039,0.7684629891944613
258,0.8421907346637905,0.0015597341998264845,0.027040589786023566,0.6182776434760527,0.7684664477424374,0.52699953800239,0.0013925439461860553,0.027040589786023566,0.6182776434760527,0.7684664477424374,0.5646046816648372,0.0012551823072025762,0.027040589786023566,0.6182776434760527,0.7684664477424374
259,0.8421456852485018,0.0015210129256929493,0.026335177595638134,0.6182691644062337,0.768469847379401,0.526765419429292,0.0013591753593709401,0.026335177595638134,0.6182691644062337,0.768469847379401,0.5645708222991094,0.0012230135651285071,0.026335177595638134,0.6182691644062337,0.768469847379401
260,0.8421933006733684,0.0014880499490144694,0.025653260070392987,0.616548148926556,0.7684731889719398,0.5266337497619327,0.0013277592892293744,0.025653260070392987,0.616548148926556,0.7684731889719398,0.5646438625313489,0.001195596609855167,0.025653260070392987,0.616548148926556,0.7684731889719398
261,0.8421440357157975,0.0014508894057906677,0.023718467235735712,0.6165343646385834,0.7684764733792382,0.5264051948363746,0.0012955779460422873,0.023718467235735712,0.6165343646385834,0.7684764733792382,0.5646078769410409,0.001164454600082913,0.023718467235735712,0.6165343646385834,0.7684764733792382
262,0.8421952817992142,0.0014193380992555253,0.023057521687247912,0.6165218605604073,0.7684797014529671,0.5262778440407927,0.0012660366894208233,0.023057521687247912,0.6165218605604073,0.7684797014529671,0.5646822144022362,0.001138541541160161,0.023057521687247912,0.6165218605604073,0.7684797014529671
263,0.8421422060982346,0.0013836675425168339,0.022418424328320932,0.6157084940191412,0.7684828740370663,0.5260567198806557,0.0012347587995233666,0.022418424328320932,0.6157084940191412,0.7684828740370663,0.564643973677805,0.0011086117748565106,0.022418424328320932,0.6157084940191412,0.7684828740370663
264,0.8421945845867164,0.0013535508017439963,0.021800322267289077,0.6156964142129434,0.7684859919675828,0.5259317408096742,0.0012070533040347306,0.021800322267289077,0.6156964142129434,0.7684859919675828,0.5647197245834327,0.0010838037659032756,0.021800322267289077,0.6156964142129434,0.7684859919675828
265,0.8421452360500765,0.0013193804487751709,0.021202400891643772,0.61568556906097,0.7684890560725476,0.5257195283665113,0.0011765216671041732,0.021202400891643772,0.61568556906097,0.7684890560725476,0.5646792721160572,0.0010552835617859877,0.021202400891643772,0.61568556906097,0.7684890560725476
266,0.84219234541608,0.001290621381543974,0.02062388195858303,0.6156758992269215,0.7684920671718256,0.5255956470388106,0.0011506030014739954,0.02062388195858303,0.6156758992269215,0.7684920671718256,0.564756135158594,0.001031272476960711,0.02062388195858303,0.6156758992269215,0.7684920671718256
267,0.8421446134264332,0.0012580011843189754,0.020064021788419463,0.6161130512907637,0.768495026077018,0.5253931387628413,0.0011208818206251523,0.020064021788419463,0.6161130512907637,0.768495026077018,0.5647139270292607,0.0010042788964455085,0.020064021788419463,0.6161130512907637,0.768495026077018
268,0.842194131096562,0.0012305146650655465,0.01952210955498733,0.6161036398037616,0.7684979335913386,0.5252696841113921,0.0010967418315536393,0.01952210955498733,0.6161036398037616,0.7684979335913386,0.5647911845556086,0.0009809257105542369,0.01952210955498733,0.6161036398037616,0.7684979335913386
269,0.842142959759067,0.0011994452527346834,0.018997465667532774,0.6160953909097926,0.7685007905095071,0.5250771524133868,0.0010678585895751876,0.018997465667532774,0.6160953909097926,0.7685007905095071,0.5647480188183382,0.0009555493102962104,0.018997465667532774,0.6160953909097926,0.7685007905095071
270,0.8421940760743504,0.0011731829202287873,0.01848944023889804,0.6160882471468426,0.7685035976177224,0.524953921859877,0.0010453774608871018,0.01848944023889804,0.6160882471468426,0.7685035976177224,0.5648246889353614,0.0009327807231821344,0.01848944023889804,0.6160882471468426,0.7685035976177224
271,0.8421451442141737,0.0011435235108292932,0.017997411635124496,0.6160821535757512,0.768506355693502,0.5247710123000721,0.0010172543416832466,0.017997411635124496,0.6160821535757512,0.768506355693502,0.564781853833015,0.000909067488861317,0.017997411635124496,0.6160821535757512,0.768506355693502
272,0.8421915823270227,0.0011184326137885594,0.017520785101877757,0.616077057669523,0.7685090655057164,0.524648561051256,0.0009961524705920314,0.017520785101877757,0.616077057669523,0.7685090655057164,0.564856202736486,0.0008868191344836583,0.017520785101877757,0.616077057669523,0.7685090655057164
273,0.8421461946156003,0.0010899220498736186,0.017058991463380514,0.6160729092076292,0.7685117278144409,0.5244740958010548,0.0009688982373806907,0.017058991463380514,0.6160729092076292,0.7685117278144409,0.5648159181823472,0.0008646693089181529,0.017058991463380514,0.6160729092076292,0.7685117278144409
274,0.8421927854119928,0.0010658775164054423,0.016611485889780515,0.6160696601751499,0.7685143433709858,0.5243537710592379,0.0009487389643344314,0.016611485889780515,0.6160696601751499,0.7685143433709858,0.5648858623525586,0.0008429535877410838,0.016611485889780515,0.6160696601751499,0.7685143433709858
275,0.8421445849932675,0.0010382667368412078,0.016177746729132414,0.616067264666417,0.7685169129178184,0.5241860006203483,0.0009226717493620738,0.016177746729132414,0.616067264666417,0.7685169129178184,0.5648495393961248,0.0008221591540875214,0.016177746729132414,0.616067264666417,0.7685169129178184
276,0.8421942682375458,0.0010151987709408122,0.015757274400384796,0.6160656787930536,0.7685194371885715,0.5240696120607342,0.000902909935849023,0.015757274400384796,0.6160656787930536,0.7685194371885715,0.5649149189531488,0.0008010411119729204,0.015757274400384796,0.6160656787930536,0.7685194371885715
277,0.842145716324307,0.00098853683790935,0.015349590343984601,0.6152285669588174,0.7685219169079482,0.523906455707593,0.0008784304956683525,0.015349590343984601,0.6152285669588174,0.7685219169079482,0.5648815147055193,0.0007813907529114309,0.015349590343984601,0.6152285669588174,0.7685219169079482
278,0.8421916543632529,0.0009665134780086635,0.01495423602689992,0.6152210719458227,0.7685243527918242,0.5237959059886977,0.000858716672252395,0.01495423602689992,0.6152210719458227,0.7685243527918242,0.5649441674303033,0.0007608838098506821,0.01495423602689992,0.6152210719458227,0.7685243527918242
279,0.8421458932752399,0.0009409918255987185,0.014570771999056464,0.6152145749015497,0.7685267455471115,0.5236355685382118,0.0008360526064008541,0.014570771999056464,0.6152145749015497,0.7685267455471115,0.5649117397528179,0.0007422591070793173,0.014570771999056464,0.6152145749015497,0.7685267455471115
280,0.8421968572038339,0.0009199538278778119,0.014198776998348905,0.6152090256649266,0.7685290958718866,0.5235319670956873,0.0008163534244497193,0.014198776998348905,0.6152090256649266,0.7685290958718866,0.5649733222117679,0.0007224071200090904,0.014198776998348905,0.6152090256649266,0.7685290958718866
281,0.8421435326890521,0.0008956607153990669,0.013837847101560406,0.6152043763014899,0.7685314044552901,0.5233738560031153,0.0007954620996484327,0.013837847101560406,0.6152043763014899,0.7685314044552901,0.5649409068219333,0.0007047995270387653,0.013837847101560406,0.6152043763014899,0.7685314044552901
282,0.8421980905734681,0.0008754474007275677,0.013487594918673141,0.6152005810050255,0.768533671977599,0.5232770120341268,0.0007759304946398228,0.013487594918673141,0.6152005810050255,0.768533671977599,0.5650016650564541,0.0006856713997426783,0.013487594918673141,0.6152005810050255,0.768533671977599
283,0.8421424928718132,0.0008523623315751781,0.013147648828198641,0.6151975960036702,0.7685358991102497,0.5231215435263615,0.0007566517673606651,0.013147648828198641,0.6151975960036702,0.7685358991102497,0.564969759047842,0.0006690587444085054,0.013147648828198641,0.6151975960036702,0.7685358991102497
284,0.8421985814465546,0.0008328433514448201,0.01281765225129312,0.6151953794702841,0.7685380865157834,0.5230306691159157,0.000737465509410171,0.01281765225129312,0.6151953794702841,0.7685380865157834,0.5650284941122218,0.0006506892366825598,0.01281765225129312,0.6151953794702841,0.7685380865157834
285,0.8421415147747364,0.0008108748823069051,0.012497262962552502,0.6151938914368862,0.768540234847998,0.5228783282138454,0.0007196442865714142,0.012497262962552502,0.6151938914368862,0.768540234847998,0.5649986418723889,0.000635003458329939,0.012497262962552502,0.6151938914368862,0.768540234847998
286,0.842199231345171,0.0007919828303522599,0.01218615243549827,0.615193093712962,0.7685423447518706,0.5227930996164823,0.0007008850853919191,0.01218615243549827,0.615193093712962,0.7685423447518706,0.5650536893380713,0.000617398967036785,0.01218615243549827,0.615193093712962,0.7685423447518706
287,0.8421393207526415,0.0007710215439014671,0.0118840052208857,0.6151929498074691,0.7685444168636423,0.5226435417139143,0.0006843925596542997,0.0118840052208857,0.6151929498074691,0.7685444168636423,0.5650269496099182,0.0006025475141950083,0.0118840052208857,0.6151929498074691,0.7685444168636423
288,0.8422027443618848,0.0007527830943574145,0.011590518356062703,0.6151934248543308,0.7685464518108496,0.5225644784962755,0.0006660342855045131,0.011590518356062703,0.6151934248543308,0.7685464518108496,0.5650782909398552,0.0005857006758333944,0.011590518356062703,0.6151934248543308,0.7685464518108496
289,0.8421351617667303,0.0007327704806357882,0.01130540080371945,0.6151944855413287,0.7685484502123848,0.5224169880581488,0.0006508076584686295,0.01130540080371945,0.6151944855413287,0.7685484502123848,0.5650533361966644,0.000571586663470769,0.01130540080371945,0.6151944855413287,0.7685484502123848
290,0.8422064338976604,0.000715296896723621,0.011028372918451726,0.6151961000421609,0.7685504126785201,0.5223441868018822,0.0006328088088287616,0.011028372918451726,0.6151961000421609,0.7685504126785201,0.56510350589305,0.0005555129768161707,0.011028372918451726,0.6151961000421609,0.7685504126785201
291,0.8421313886523467,0.0006961821256762324,0.010759165939658463,0.6151982379515394,0.7685523398109745,0.5221990464323899,0.0006188217505668519,0.010759165939658463,0.6151982379515394,0.7685523398109745,0.5650770382250123,0.0005420722029908085,0.010759165939658463,0.6151982379515394,0.7685523398109745
292,0.842208905428685,0.0006795515473200762,0.010497521509373216,0.6152008702232062,0.7685542322029416,0.5221317382341244,0.0006012280296568751,0.010497521509373216,0.6152008702232062,0.7685542322029416,0.5651295122432176,0.0005268157204410394,0.010497521509373216,0.6152008702232062,0.7685542322029416
293,0.8421310173039407,0.0006612433762588661,0.01024319121370875,0.6152039691107406,0.7685560904391937,0.5219895622575491,0.0005882486454941249,0.01024319121370875,0.6152039691107406,0.7685560904391937,0.5650986252048282,0.0005140313774833414,0.01024319121370875,0.6152039691107406,0.7685560904391937
294,0.8422066613550364,0.0006454683571341994,0.009995936146667576,0.6152075081109488,0.7685579150961049,0.5219271963166918,0.0005712689419128847,0.009995936146667576,0.6152075081109488,0.7685579150961049,0.5651551915830688,0.0004995779895192967,0.009995936146667576,0.6152075081109488,0.7685579150961049
295,0.8421352054492848,0.0006278787922984896,0.009755526495142795,0.6152114619098435,0.76855970674171,0.5217881294222885,0.0005587352059885975,0.009755526495142795,0.6152114619098435,0.76855970674171,0.5651195104280097,0.0004874253202734561,0.009755526495142795,0.6152114619098435,0.76855970674171
296,0.8422015331924908,0.0006129364511642784,0.009521741143995748,0.6152158063309666,0.7685614659358004,0.52173050729074,0.0005426822178558648,0.009521741143995748,0.6152158063309666,0.7685614659358004,0.5651795627818125,0.0004736399764498836,0.009521741143995748,0.6152158063309666,0.7685614659358004
297,0.8421405259675135,0.0005960248604520923,0.009294367300162957,0.6152205182860326,0.7685631932299735,0.5215944384568826,0.000530208137267998,0.009294367300162957,0.6152205182860326,0.7685631932299735,0.5651402944306918,0.0004620640948944667,0.009294367300162957,0.6152205182860326,0.7685631932299735
298,0.8421969243669255,0.0005818679264308457,0.009073200134799361,0.6152255757277493,0.7685648891676687,0.521541584914873,0.0005152961212174323,0.009073200134799361,0.6152255757277493,0.7685648891676687,0.5652027174887146,0.0004487955564129253,0.009073200134799361,0.6152255757277493,0.7685648891676687
299,0.8421437645951729,0.0005656591123997305,0.008858042442521502,0.6152309576047585,0.7685665542843179,0.521408125142935,0.0005029273179270777,0.008858042442521502,0.6152309576047585,0.7685665542843179,0.565160619531514,0.00043777694515438446,0.008858042442521502,0.6152309576047585,0.7685665542843179
300,0.842196954451578,0.0005521956311272551,0.008648704316866776,0.6152366438184862,0.7685681891073203,0.521360634582539,0.0004891046291671349,0.008648704316866776,0.6152366438184862,0.7685681891073203,0.5652248289602062,0.00042503656843389924,0.008648704316866776,0.6152366438184862,0.7685681891073203
301,0.8421440824760833,0.0005367676962539829,0.008445002841129928,0.6152426151819813,0.7685697941561972,0.521228806505431,0.00047696761222638896,0.008445002841129928,0.6152426151819813,0.7685697941561972,0.5651805478149713,0.0004145770239665958,0.008445002841129928,0.6152426151819813,0.7685697941561972
302,0.8421955004869742,0.0005238655398078746,0.00824676179378897,0.615248853380505,0.7685713699426324,0.521187800341647,0.00046407421205538825,0.00824676179378897,0.615248853380505,0.7685713699426324,0.5652451666779499,0.00040250472544131074,0.00824676179378897,0.615248853380505,0.7685713699426324
303,0.842146453035202,0.0005092826787563273,0.008053811367771523,0.6152553409338822,0.7685729169705319,0.5210564116700345,0.0004522408143985247,0.008053811367771523,0.6152553409338822,0.7685729169705319,0.5652009479523601,0.00039255449781696553,0.008053811367771523,0.6152553409338822,0.7685729169705319
304,0.8421951825925292,0.0004968419359537537,0.007865987902855488,0.6152620611604929,0.7685744357361443,0.5210226198805239,0.00044013310598387955,0.007865987902855488,0.6152620611604929,0.7685744357361443,0.5652630007964164,0.000381230441403092,0.007865987902855488,0.6152620611604929,0.7685744357361443
305,0.8421447779920027,0.0004830648282462002,0.007683133630536173,0.6152689981428265,0.7685759267280883,0.5208913842915409,0.00042864563975386817,0.007683133630536173,0.6152689981428265,0.7685759267280883,0.5652222776966018,0.0003716742227100718,0.007683133630536173,0.6152689981428265,0.7685759267280883
306,0.8421978392746023,0.0004710680569320552,0.007505096430727233,0.6152761366945825,0.7685773904274951,0.5208641199898458,0.0004172339208204448,0.007505096430727233,0.6152761366945825,0.7685773904274951,0.5652785132098084,0.00036096274686469725,0.007505096430727233,0.6152761366945825,0.7685773904274951
307,0.8421420778170159,0.000457973047960273,0.007331729599698523,0.6152834623291363,0.7685788273080018,0.5207339641967289,0.00040612787212991483,0.007331729599698523,0.6152834623291363,0.7685788273080018,0.5652443232519785,0.00035172536257308885,0.007331729599698523,0.6152834623291363,0.7685788273080018
308,0.8422009358493545,0.000446464540905132,0.007162891628684613,0.6152909612294656,0.7685802378359324,0.520711703517992,0.00039536460073686926,0.007162891628684613,0.6152909612294656,0.7685802378359324,0.5652923303598827,0.0003414574181356323,0.007162891628684613,0.6152909612294656,0.7685802378359324
309,0.8421395020887606,0.00043395264090328344,0.00699844599262906,0.615298620219293,0.7685816224703105,0.5205839916233373,0.0003846705172323258,0.00699844599262906,0.615298620219293,0.7685816224703105,0.5652666230892853,0.0003326805937182761,0.00699844599262906,0.615298620219293,0.7685816224703105
310,0.8422022944984933,0.0004229977669217056,0.006838260948557905,0.615306426735557,0.7685829816629572,0.5205653769830325,0.0003745491513715517,0.006838260948557905,0.615306426735557,0.7685829816629572,0.5653050236414188,0.00032276837406807857,0.006838260948557905,0.615306426735557,0.7685829816629572
311,0.8421393938669034,0.0004110453199059639,0.006682209343103182,0.615314368802051,0.7685843158585827,0.5204411530446197,0.0003643353253350024,0.006682209343103182,0.615314368802051,0.7685843158585827,0.5652883244636636,0.0003146274843456781,0.006682209343103182,0.615314368802051,0.7685843158585827
312,0.8422011872078162,0.00040072336186918015,0.006530168428721758,0.6144295662554679,0.7685856254948661,0.5204253685272878,0.0003548938844888145,0.006530168428721758,0.6144295662554679,0.7685856254948661,0.5653177475853217,0.0003050143499801806,0.006530168428721758,0.6144295662554679,0.7685856254948661
313,0.8421407277130929,0.0003893553496772045,0.00638201968818084,0.6144328345369469,0.7685869110025408,0.5203053103038955,0.0003452092107630251,0.00638201968818084,0.6144328345369469,0.7685869110025408,0.5653079835754898,0.00029756080767837,0.00638201968818084,0.6144328345369469,0.7685869110025408
314,0.842199307774497,0.00037962572367577086,0.006237648666901795,0.6132379066579556,0.7685881728054477,0.5202913938245668,0.00033643961784552583,0.006237648666901795,0.6132379066579556,0.7685881728054477,0.5653318626287436,0.0002882122731769763,0.006237648666901795,0.6132379066579556,0.7685881728054477
315,0.8421438826435422,0.00036867391757914496,0.006096944812778207,0.613239359892669,0.7685894113206906,0.5201765885714459,0.00032720980529550407,0.006096944812778207,0.613239359892669,0.7685894113206906,0.5653250123311769,0.0002813564446692125,0.006096944812778207,0.613239359892669,0.7685894113206906
316,0.8421964828551954,0.00035919842800318186,0.00595980132310115,0.6132413086112216,0.7685906269586394,0.5201630215294291,0.00031895769298844536,0.00595980132310115,0.6132413086112216,0.7685906269586394,0.5653473584706065,0.0002722973923768582,0.00595980132310115,0.6132413086112216,0.7685906269586394
317,0.8421466174695134,0.00034871660335197336,0.005826114998247173,0.6132437236168532,0.768591820123044,0.5200545621838475,0.0003100123081609885,0.005826114998247173,0.6132437236168532,0.768591820123044,0.5653400278000688,0.0002658995568805083,0.005826114998247173,0.6132437236168532,0.768591820123044
318,0.8421955828204777,0.0003396013515238917,0.005695786101799509,0.6132465771117448,0.7685929912111692,0.5200406339726693,0.0003020732747421418,0.005695786101799509,0.6132465771117448,0.7685929912111692,0.565363491247943,0.0002572148643331678,0.005695786101799509,0.6132465771117448,0.7685929912111692
319,0.8421472519374761,0.00032979032095593744,0.0055687182267931965,0.6132498426316731,0.7685941406137721,0.5199382492308635,0.00029338497092882437,0.0055687182267931965,0.6132498426316731,0.7685941406137721,0.5653534740873853,0.00025117065601606476,0.0055687182267931965,0.6132498426316731,0.7685941406137721
320,0.8421958890918703,0.000321148018551375,0.005444818167787428,0.6132534949838349,0.7685952687152773,0.5199247818591604,0.0002857027264201187,0.005444818167787428,0.6132534949838349,0.7685952687152773,0.5653799717344004,0.00024292701724745462,0.005444818167787428,0.6132534949838349,0.7685952687152773
321,0.8421479605665059,0.00031197328000104904,0.005323995798487405,0.6132575101875741,0.768596375893845,0.5198272376448552,0.0002774067185964612,0.005323995798487405,0.6132575101875741,0.768596375893845,0.5653654329084573,0.00023716797475455953,0.005323995798487405,0.6132575101875741,0.768596375893845
322,0.842195151395189,0.0003038558397340101,0.005206163954649318,0.6132618654179214,0.7685974625214034,0.5198152965532302,0.00026998915742395906,0.005206163954649318,0.6132618654179214,0.7685974625214034,0.5653964973390757,0.0002293803366992716,0.005206163954649318,0.6132618654179214,0.7685974625214034
323,0.8421497299851869,0.000295150109906706,0.0050912383220178365,0.6132665389518471,0.7685985289637699,0.5197216450687601,0.0002622073704957317,0.0050912383220178365,0.6132665389518471,0.7685985289637699,0.5653767254925767,0.00022385560736671033,0.0050912383220178365,0.6132665389518471,0.7685985289637699
324,0.8421925926440599,0.00028755681531757735,0.00497913732905713,0.6132715101170185,0.76859957558075,0.5197117910105938,0.000255023382758821,0.00497913732905713,0.6132715101170185,0.76859957558075,0.5654118824415142,0.00021652039737459774,0.00497913732905713,0.6132715101170185,0.76859957558075
325,0.8421540234927617,0.00027910002015225975,0.004869782044249126,0.6132767592429773,0.768600602726181,0.5196215242256477,0.00024782535579983265,0.004869782044249126,0.6132767592429773,0.768600602726181,0.5653888069474954,0.00021119430070626409,0.004869782044249126,0.6132767592429773,0.768600602726181
326,0.8421880566839056,0.0002719728942183601,0.004763096077744331,0.6132822676146357,0.768601610748043,0.5196137772509809,0.0002408260714308174,0.004763096077744331,0.6132822676146357,0.768601610748043,0.5654248752139713,0.0002043218363585126,0.004763096077744331,0.6132822676146357,0.768601610748043
327,0.8421577724051262,0.00026367616064115545,0.004659005487161517,0.6132880174279838,0.7686025999885119,0.5195273661630958,0.00023427047893955448,0.004659005487161517,0.6132880174279838,0.7686025999885119,0.5654020428525744,0.00019917601299763597,0.004659005487161517,0.6132880174279838,0.7686025999885119
328,0.8421845795607776,0.0002569632666360794,0.004557438687341995,0.6132939917478064,0.7686035707840724,0.5195203053899853,0.00022742127902337572,0.004557438687341995,0.6132939917478064,0.7686035707840724,0.565435805948753,0.00019278289349922904,0.004557438687341995,0.6132939917478064,0.7686035707840724
329,0.842161404971884,0.000248862074064986,0.004458326363875444,0.6133001744674473,0.7686045234655653,0.5194394348375482,0.0002215797736990548,0.004458326363875444,0.6133001744674473,0.7686045234655653,0.5654154816139165,0.000187809686462417,0.004458326363875444,0.6133001744674473,0.7686045234655653
330,0.8421815028997439,0.00024255537533114164,0.004361601390222561,0.613306550270465,0.7686054583583019,0.5194313598335151,0.00021486976889412317,0.004361601390222561,0.613306550270465,0.7686054583583019,0.5654457382966579,0.00018189325762918532,0.004361601390222561,0.613306550270465,0.7686054583583019
331,0.8421634544132359,0.00023471696262418205,0.0042671987482681495,0.6133131045940132,0.7686063757821151,0.519357079108119,0.00020979455788877922,0.0042671987482681495,0.6133131045940132,0.7686063757821151,0.5654285556628532,0.00017709052708783424,0.0042671987482681495,0.6133131045940132,0.7686063757821151
332,0.8421805666890235,0.00022888547511164083,0.0041750554521481345,0.6133198235940238,0.7686072760514504,0.5193471927361171,0.00020322365805986088,0.0041750554521481345,0.6133198235940238,0.7686072760514504,0.5654549664675265,0.0001716177356280104,0.0041750554521481345,0.6133198235940238,0.7686072760514504
333,0.8421637123042715,0.0002213764787643,0.004085110475199741,0.6133266941119621,0.7686081594754295,0.5192798319921488,0.00019870949473006248,0.004085110475199741,0.6133266941119621,0.7686081594754295,0.5654413303431557,0.00016698891259085013,0.004085110475199741,0.6133266941119621,0.7686081594754295
334,0.8421813996685804,0.00021608032864411426,0.003997304679893487,0.6133337036431101,0.7686090263579702,0.5192678842969388,0.00019228362005186783,0.003997304679893487,0.6133337036431101,0.7686090263579702,0.5654634299930991,0.000161902401747714,0.003997304679893487,0.6133337036431101,0.7686090263579702
335,0.842164546948855,0.00020890076636309262,0.003911580750611301,0.6133408403064001,0.7686098769977946,0.5192074827859371,0.00018792408631376734,0.003911580750611301,0.6133408403064001,0.7686098769977946,0.5654537363269106,0.00015745834092452206,0.003911580750611301,0.6133408403064001,0.7686098769977946
336,0.8421810331319977,0.00020411310750828422,0.0038278831291423173,0.6133480928155782,0.7686107116885778,0.519193760899387,0.00018179000175740312,0.0038278831291423173,0.6133480928155782,0.7686107116885778,0.56547148513432,0.00015269598148786125,0.0038278831291423173,0.6133480928155782,0.7686107116885778
337,0.8421643929486531,0.00019719316347446088,0.0037461579527738992,0.6133554504517474,0.7686115307189687,0.5191393929995762,0.0001774615588564307,0.0037461579527738992,0.6133554504517474,0.7686115307189687,0.565465282587493,0.00014846348112496337,0.0037461579527738992,0.6133554504517474,0.7686115307189687
338,0.8421820009938638,0.0001928578236540014,0.003666352994862238,0.6133629030371903,0.7686123343726784,0.5191255092128412,0.00017165068388776312,0.003666352994862238,0.6133629030371903,0.7686123343726784,0.5654797110388948,0.00014398621158409364,0.003666352994862238,0.6133629030371903,0.7686123343726784
339,0.8421642539736568,0.00018615171229500617,0.003588417607771266,0.6133704409103293,0.7686131229285769,0.5190748042332529,0.00016746450513558563,0.003588417607771266,0.6133704409103293,0.7686131229285769,0.565475689778387,0.00014001512903067867,0.003588417607771266,0.6133704409103293,0.7686131229285769
340,0.8421807580337237,0.00018220396449316326,0.003512302668074997,0.613378054901978,0.7686138966607569,0.5190634006291541,0.00016195036529623064,0.003512302668074997,0.613378054901978,0.7686138966607569,0.5654880381614265,0.00013580865578683067,0.003512302668074997,0.613378054901978,0.7686138966607569
341,0.8421663898129045,0.00017569067989021213,0.0034379605239230416,0.613385736312547,0.7686146558385821,0.5190135083080661,0.00015803677159870186,0.0034379605239230416,0.613385736312547,0.7686146558385821,0.565485558653954,0.00013213553810168167,0.0034379605239230416,0.613385736312547,0.7686146558385821
342,0.8421771034496062,0.00017197605258825052,0.0033653449444745118,0.613393476890413,0.7686154007267688,0.519006872300607,0.00015282756210141963,0.0033653449444745118,0.613393476890413,0.7686154007267688,0.5654957768246064,0.00012814920564297976,0.0033653449444745118,0.613393476890413,0.7686154007267688
343,0.8421691828804364,0.00016567335637711805,0.003294411071308425,0.6134012688111959,0.7686161315855006,0.5189559848593086,0.0001491750132974245,0.003294411071308425,0.6134012688111959,0.7686161315855006,0.5654954569270532,0.0001247397075883143,0.003294411071308425,0.6134012688111959,0.7686161315855006
344,0.8421736152551144,0.00016207232718238503,0.003225115371725804,0.6134091046580764,0.7686168486704164,0.518954669367039,0.0001442354348845189,0.003225115371725804,0.6134091046580764,0.7686168486704164,0.5655028911298948,0.00012089239586629009,0.003225115371725804,0.6134091046580764,0.7686168486704164
345,0.8421722183698029,0.0001560593159838804,0.0031574155938600143,0.6134169774029339,0.7686175522327693,0.5189030168965593,0.00014074541294898816,0.0031574155938600143,0.6134169774029339,0.7686175522327693,0.5655051004977214,0.00011772146043062412,0.0031574155938600143,0.6134169774029339,0.7686175522327693
346,0.8421708135078854,0.0001525779793756203,0.0030912707235174514,0.613424880388404,0.7686182425194291,0.5189059471708544,0.0001360546723507446,0.0030912707235174514,0.613424880388404,0.7686182425194291,0.5655099373047707,0.00011397450156360687,0.0030912707235174514,0.613424880388404,0.7686182425194291
347,0.8421752657351944,0.0001469055398246872,0.00302664094267416,0.6134328073107489,0.7686189197729787,0.518854945426407,0.0001326641794844514,0.00302664094267416,0.6134328073107489,0.7686189197729787,0.5655140318070127,0.00011100093649301985,0.00302664094267416,0.6134328073107489,0.7686189197729787
348,0.8421677098246103,0.00014354648914960413,0.0029634875895569236,0.6134407522035026,0.7686195842317702,0.5188605617292511,0.0001282388599280855,0.0029634875895569236,0.6134407522035026,0.7686195842317702,0.5655170572464642,0.00010730047797141737,0.0029634875895569236,0.6134407522035026,0.7686195842317702
349,0.8421791571400687,0.00013819411076260873,0.0029017731202413016,0.6134487094218625,0.7686202361300278,0.5188116728471216,0.00012492523583985198,0.0029017731202413016,0.6134487094218625,0.7686202361300278,0.5655224432765811,0.00010445301069203772,0.0029017731202413016,0.6134487094218625,0.7686202361300278
350,0.842163440922183,0.00013493260973451411,0.0028414610717019226,0.6134566736277959,0.768620875697841,0.5188186295891227,0.00012077919102242558,0.0028414610717019226,0.6134566736277959,0.768620875697841,0.5655238184275262,0.0001008220878684768,0.0028414610717019226,0.6134566736277959,0.768620875697841
351,0.8421837163098203,0.00012990165646582335,0.0027825160262536577,0.6134646397758502,0.7686215031612992,0.5187726765741499,0.00011757714957446805,0.0027825160262536577,0.6134646397758502,0.7686215031612992,0.5655304889587197,9.810739024255157e-05,0.0027825160262536577,0.6134646397758502,0.7686215031612992
352,0.842159298660868,0.00012674575425595456,0.0027249035773248657,0.6134726030995556,0.7686221187425226,0.5187805171428296,0.00011370640502587459,0.0027249035773248657,0.6134726030995556,0.7686221187425226,0.5655306226615479,9.464252275858178e-05,0.0027249035773248657,0.6134726030995556,0.7686221187425226
353,0.8421874196878657,0.0001220689180860368,0.0026685902965064632,0.6134805590985182,0.7686227226597439,0.5187373393982889,0.00011068985275111435,0.0026685902965064632,0.6134805590985182,0.7686227226597439,0.5655375157583786,9.20842537062378e-05,0.0026685902965064632,0.6134805590985182,0.7686227226597439
354,0.8421563648680658,0.0001190288562617132,0.002613543701824144,0.6134885035260218,0.7686233151273282,0.5187465349700001,0.00010707335505327276,0.002613543701824144,0.6134885035260218,0.7686233151273282,0.5655382209470238,8.885793746145908e-05,0.002613543701824144,0.6134885035260218,0.7686233151273282
355,0.8421904023697367,0.00011473446280520414,0.002559732227182021,0.6134964323772713,0.7686238963558923,0.5187052696832565,0.0001042933149674501,0.002559732227182021,0.6134964323772713,0.7686238963558923,0.5655430660083038,8.644536153552025e-05,0.002559732227182021,0.6134964323772713,0.7686238963558923
356,0.8421534806111918,0.00011178831861402738,0.0025071251929296764,0.6135043418781209,0.7686244665523416,0.5187164546150449,0.00010087703053308212,0.0025071251929296764,0.6135043418781209,0.7686244665523416,0.5655467588789842,8.348629626445029e-05,0.0025071251929296764,0.6135043418781209,0.7686244665523416
357,0.8421934913029736,0.0001078868376205079,0.002455692777505823,0.6135122284742793,0.7686250259199011,0.5186765938872361,9.822124303212194e-05,0.002455692777505823,0.6135122284742793,0.7686250259199011,0.5655470365389101,8.118324284542155e-05,0.002455692777505823,0.6135122284742793,0.7686250259199011
358,0.842150577468393,0.00010496540443166441,0.0024054059901146905,0.6135200888211237,0.7686255746582356,0.5186893683787944,9.493791433737184e-05,0.0024054059901146905,0.6135200888211237,0.7686255746582356,0.5655557707396777,7.847719669918475e-05,0.0024054059901146905,0.6135200888211237,0.7686255746582356
359,0.8421962518135218,0.00010144088071535654,0.002356236644392558,0.6135279197738509,0.7686261129634586,0.5186518131921766,9.23654014122905e-05,0.002356236644392558,0.6135279197738509,0.7686261129634586,0.5655500529559254,7.623820391710267e-05,0.002356236644392558,0.6135279197738509,0.7686261129634586
360,0.842149211013515,9.845355085947551e-05,0.0023081573330242236,0.6135357183781338,0.7686266410281982,0.5186646689867364,8.927296351196758e-05,0.0023081573330242236,0.6135357183781338,0.7686266410281982,0.5655643899243691,7.374049047983772e-05,0.0023081573330242236,0.6135357183781338,0.7686266410281982
361,0.8421967038843358,9.530875900241492e-05,0.002261141403270935,0.6135434818612018,0.7686271590416529,0.5186307676537132,8.68558650814199e-05,0.002261141403270935,0.6135434818612018,0.7686271590416529,0.5655529106874204,7.154515112335503e-05,0.002261141403270935,0.6135434818612018,0.7686271590416529
362,0.8421503353092935,9.22258986251594e-05,0.0022151629333728128,0.6135512076232769,0.7686276671897079,0.5186427870479213,8.400066549858037e-05,0.0022151629333728128,0.6135512076232769,0.7686276671897079,0.5655724829512472,6.922589860116398e-05,0.0022151629333728128,0.6135512076232769,0.7686276671897079
363,0.842195201674875,8.951098226608741e-05,0.002170196709790537,0.6135588932294765,0.7686281656548895,0.5186125794305725,8.178511410475794e-05,0.002170196709790537,0.6135588932294765,0.7686281656548895,0.5655553557901926,6.710175279438166e-05,0.002170196709790537,0.6135588932294765,0.7686281656548895
364,0.842152894606232,8.637997631317221e-05,0.002126218205253106,0.6135665364019968,0.7686286546164837,0.5186244367257822,7.917864089384593e-05,0.002126218205253106,0.6135665364019968,0.7686286546164837,0.5655805699575248,6.497207732667393e-05,0.002126218205253106,0.6135665364019968,0.7686286546164837
365,0.8421920748168127,8.412840666617492e-05,0.0020832035575790425,0.613574135012722,0.7686291342505759,0.5185966738501714,7.716930801145611e-05,0.0020832035575790425,0.613574135012722,0.7686291342505759,0.5655572293195688,6.296167001237956e-05,0.0020832035575790425,0.613574135012722,0.7686291342505759
366,0.842158673673066,8.104139254869431e-05,0.002041129549240491,0.6135816870760886,0.7686296047301305,0.518609742229402,7.478937157223842e-05,0.002041129549240491,0.6135816870760886,0.7686296047301305,0.5655885794431167,6.104633588899938e-05,0.002041129549240491,0.6135816870760886,0.7686296047301305
367,0.8421846102647913,7.92526972470385e-05,0.0019999735876411475,0.6135891907423464,0.7686300662249932,0.5185831721006615,7.29358102109722e-05,0.0019999735876411475,0.6135891907423464,0.7686300662249932,0.565559048096305,5.917127963960978e-05,0.0019999735876411475,0.6135891907423464,0.7686300662249932
368,0.8421639503559002,7.631224035354881e-05,0.0019597136860795513,0.613596644291088,0.7686305189019539,0.5185983036160347,7.073469142999615e-05,0.0019597136860795513,0.613596644291088,0.7686305189019539,0.5655962443144466,5.748531928069576e-05,0.0019597136860795513,0.613596644291088,0.7686305189019539
369,0.8421829526134639,7.496556234536427e-05,0.0019203284453709747,0.6136040461250506,0.7686309629248465,0.5185724330398047,6.896130355464008e-05,0.0019203284453709747,0.6136040461250506,0.7686309629248465,0.5655611129767273,5.5754420620788486e-05,0.0019203284453709747,0.6136040461250506,0.7686309629248465
370,0.8421672212450834,7.220329361314385e-05,0.0018817970361025718,0.6136113947642393,0.7686313984545433,0.5185895168911866,6.691586188616845e-05,0.0018817970361025718,0.6136113947642393,0.7686313984545433,0.5656032947781389,5.4291150000030144e-05,0.0018817970361025718,0.6136113947642393,0.7686313984545433
371,0.8421798832855852,7.118333757581168e-05,0.0018440991814966015,0.6136186888402655,0.768631825649042,0.5185648734116217,6.518314783317944e-05,0.0018440991814966015,0.6136186888402655,0.768631825649042,0.5655635007166486,5.268429388787895e-05,0.0018440991814966015,0.6136186888402655,0.768631825649042
372,0.8421697438395984,6.845550731695438e-05,0.0018072151408588745,0.6136259270909906,0.7686322446634745,0.51858270993353,6.330257259522328e-05,0.0018072151408588745,0.6136259270909906,0.7686322446634745,0.5656095056602037,5.13684584095792e-05,0.0018072151408588745,0.6136259270909906,0.7686322446634745
373,0.842178532474665,6.747225041811167e-05,0.001771125693589341,0.6136331083553681,0.7686326556501948,0.5185609961037686,6.156733868210102e-05,0.001771125693589341,0.6136331083553681,0.7686326556501948,0.5655659249259466,4.98025161247417e-05,0.001771125693589341,0.6136331083553681,0.7686326556501948
374,0.8421706067232235,6.459282685151489e-05,0.0017358121237336808,0.6136402315685435,0.7686330587588286,0.5185773708438386,5.9787431610893295e-05,0.0017358121237336808,0.6136402315685435,0.7686330587588286,0.5656152707127124,4.852798248959592e-05,0.0017358121237336808,0.6136402315685435,0.7686330587588286
375,0.8421785177819344,6.349143241925481e-05,0.001701256205055073,0.613647295757154,0.7686334541362544,0.5185608648301734,5.796679335521451e-05,0.001701256205055073,0.613647295757154,0.7686334541362544,0.5655677114840516,4.697510385673537e-05,0.001701256205055073,0.613647295757154,0.7686334541362544
376,0.8421705278888357,6.059956843661746e-05,0.0016674401866063745,0.6136543000348645,0.7686338419267426,0.5185734820663798,5.621356871480054e-05,0.0016674401866063745,0.6136543000348645,0.7686338419267426,0.5656212453016647,4.57533891628943e-05,0.0016674401866063745,0.6136543000348645,0.7686338419267426
377,0.8421786210165243,5.9455773938939356e-05,0.0016343467787839465,0.613661243598066,0.7686342222719356,0.5185638399825925,5.4343435577268974e-05,0.0016343467787839465,0.613661243598066,0.7686342222719356,0.5655687897428814,4.4275660261295384e-05,0.0016343467787839465,0.613661243598066,0.7686342222719356
378,0.8421698419233773,5.674202148852698e-05,0.0016019591398447868,0.6136681257218181,0.7686345953109122,0.5185713925263543,5.267575790581138e-05,0.0016019591398447868,0.6136681257218181,0.7686345953109122,0.5656271335125912,4.3143767216563985e-05,0.0016019591398447868,0.6136681257218181,0.7686345953109122
379,0.8421797419646987,5.5671602688894826e-05,0.0015702608628698404,0.6136749457559061,0.768634961180248,0.5185690985362866,5.088476084754272e-05,0.0015702608628698404,0.6136749457559061,0.768634961180248,0.5655700012367474,4.173597932389794e-05,0.0015702608628698404,0.6136749457559061,0.768634961180248
380,0.8421681057089347,5.3202736104316915e-05,0.0015392359631566184,0.6136817031211556,0.7686353200140201,0.5185715382455033,4.936581502542749e-05,0.0015392359631566184,0.6136817031211556,0.7686353200140201,0.5656323597267625,4.067484970474553e-05,0.0015392359631566184,0.6136817031211556,0.7686353200140201
381,0.842181496152635,5.229262915878773e-05,0.0015088688660253099,0.6136883973058294,0.768635671943881,0.51857597013372,4.773881568788367e-05,0.0015088688660253099,0.6136883973058294,0.768635671943881,0.5655719261384127,3.9354393009934244e-05,0.0015088688660253099,0.6136883973058294,0.768635671943881
382,0.8421666474011883,5.006240065572139e-05,0.001479144395023039,0.6136950278622705,0.7686360170991007,0.5185744643534784,4.638360727353736e-05,0.001479144395023039,0.6136950278622705,0.7686360170991007,0.5656366258899472,3.837131411255623e-05,0.001479144395023039,0.6136950278622705,0.7686360170991007
383,0.8421827349334077,4.930472704778171e-05,0.0014500477605117147,0.6137015944036099,0.7686363556065853,0.5185838161240667,4.499290404912043e-05,0.0014500477605117147,0.6137015944036099,0.7686363556065853,0.5655748706252403,3.722290327504204e-05,0.0014500477605117147,0.6137015944036099,0.7686363556065853
384,0.842166154410304,4.72077468039517e-05,0.0014215645486252738,0.6137080966006867,0.7686366875909448,0.5185806661480894,4.3795659621181044e-05,0.0014215645486252738,0.6137080966006867,0.7686366875909448,0.5656394390585425,3.629669827341148e-05,0.0014215645486252738,0.6137080966006867,0.7686366875909448
385,0.8421838695671531,4.6426244535476794e-05,0.0013936807105827359,0.6137145341790878,0.768637013174517,0.518592031955099,4.265300139884373e-05,0.0013936807105827359,0.6137145341790878,0.768637013174517,0.5655789363162605,3.533165163680872e-05,0.0013936807105827359,0.6137145341790878,0.768637013174517
386,0.8421652022853926,4.430342912789904e-05,0.0013663825523446086,0.6137209069162892,0.7686373324774068,0.5185901893337567,4.156274012868488e-05,0.0013663825523446086,0.6137209069162892,0.7686373324774068,0.5656405601080039,3.441748848325313e-05,0.0013663825523446086,0.6137209069162892,0.7686373324774068
387,0.8421860094006746,4.3429950786811384e-05,0.001339656724599613,0.6137272146389801,0.7686376456175161,0.5186008167396319,4.063089217349065e-05,0.001339656724599613,0.6137272146389801,0.7686376456175161,0.5655836685663934,3.358730725934687e-05,0.001339656724599613,0.6137272146389801,0.7686376456175161
388,0.8421652445327001,4.136730740320727e-05,0.0013134902130702234,0.6137334572204762,0.7686379527106287,0.5186020285815843,3.9614525636385916e-05,0.0013134902130702234,0.6137334572204762,0.7686379527106287,0.5656405765258857,3.264563683009452e-05,0.0013134902130702234,0.6137334572204762,0.7686379527106287
389,0.8421840527295714,4.051577071211208e-05,0.0012878703291254432,0.6137396345782541,0.7686382538703799,0.5186115495349903,3.884176111048126e-05,0.0012878703291254432,0.6137396345782541,0.7686382538703799,0.5655887720796225,3.1884454711030346e-05,0.0012878703291254432,0.6137396345782541,0.7686382538703799
390,0.8421694186449824,3.8635396178242175e-05,0.0012627847006899963,0.6137457466715724,0.7686385492083373,0.5186146513769129,3.783830666286047e-05,0.0012627847006899963,0.6137457466715724,0.7686385492083373,0.5656398992381027,3.088288469288691e-05,0.0012627847006899963,0.6137457466715724,0.7686385492083373
391,0.8421788783159029,3.787381006280464e-05,0.001238221263439008,0.6137517934992495,0.7686388388340327,0.5186251800966896,3.7117371049598094e-05,0.001238221263439008,0.6137517934992495,0.7686388388340327,0.5655945835596271,3.0160438010920868e-05,0.001238221263439008,0.6137517934992495,0.7686388388340327
392,0.842171032250791,3.621776489810442e-05,0.0012141682522686095,0.613757775097511,0.7686391228549954,0.5186279092552123,3.6046488990352564e-05,0.0012141682522686095,0.613757775097511,0.7686391228549954,0.5656384328893689,2.9122174919116555e-05,0.0012141682522686095,0.613757775097511,0.7686391228549954
393,0.8421734000228044,3.5550897456379824e-05,0.001190614193032243,0.6137636915379304,0.7686394013767696,0.5186409482506077,3.5321881864790694e-05,0.001190614193032243,0.6137636915379304,0.7686394013767696,0.5656013725827533,2.8472822016386116e-05,0.001190614193032243,0.6137636915379304,0.7686394013767696
394,0.8421769280782866,3.408804530620885e-05,0.001167547894533676,0.6137695429254787,0.7686396745029767,0.5186429384827486,3.4190438981963135e-05,0.001167547894533676,0.6137695429254787,0.7686396745029767,0.5656360096922858,2.7439750812743506e-05,0.001167547894533676,0.6137695429254787,0.7686396745029767
395,0.8421681406368604,3.349105150890371e-05,0.0011449584407675674,0.6137753293966609,0.7686399423353231,0.5186576356901675,3.346273026043646e-05,0.0011449584407675674,0.6137753293966609,0.7686399423353231,0.5656088315133166,2.684412560570156e-05,0.0011449584407675674,0.6137753293966609,0.7686399423353231
396,0.842180196162031,3.218032361471392e-05,0.001122835183399004,0.6137810511177144,0.7686402049736721,0.5186605561209104,3.2283741844438434e-05,0.001122835183399004,0.6137810511177144,0.7686402049736721,0.5656330149943082,2.5765534022978705e-05,0.001122835183399004,0.6137810511177144,0.7686402049736721
397,0.8421643376750345,3.168628880483668e-05,0.0011011677344737714,0.6137867082829092,0.7686404625160247,0.5186748103159381,3.153446876595858e-05,0.0011011677344737714,0.6137867082829092,0.7686404625160247,0.5656162243082585,2.513637791830636e-05,0.0011011677344737714,0.6137867082829092,0.7686404625160247
398,0.8421840332920946,3.054948478722843e-05,0.0010799459593514203,0.6137923011129465,0.7686407150585985,0.5186805501331876,3.0312550649319985e-05,0.0010799459593514203,0.6137923011129465,0.7686407150585985,0.5656301809459547,2.4005231263612103e-05,0.0010799459593514203,0.6137923011129465,0.7686407150585985
399,0.8421610769640194,3.0268779538671704e-05,0.0010591599698532266,0.6137978298533652,0.7686409626958143,0.5186930288786543,2.9531951432664145e-05,0.0010591599698532266,0.6137978298533652,0.7686409626958143,0.5656228216960023,2.338419037966269e-05,0.0010591599698532266,0.6137978298533652,0.7686409626958143
400,0.8421860257415169,2.935154861285616e-05,0.0010388001176181352,0.6138032947731004,0.7686412055203952,0.5187019370823917,2.8321169597637436e-05,0.0010388001176181352,0.6138032947731004,0.7686412055203952,0.5656281781464914,2.2314174368784555e-05,0.0010388001176181352,0.6138032947731004,0.7686412055203952
401,0.842160850686232,2.9307414475870084e-05,0.001018856987659119,0.6138086961630518,0.7686414436233314,0.5187132447192617,2.7565531240503327e-05,0.001018856987659119,0.6138086961630518,0.7686414436233314,0.5656277601968006,2.179612338860172e-05,0.001018856987659119,0.6138086961630518,0.7686414436233314
402,0.8421855425654208,2.8445733481958902e-05,0.0009993213921134785,0.6138140343347142,0.7686416770939151,0.5187240040906985,2.6477739037157657e-05,0.0009993213921134785,0.6138140343347142,0.7686416770939151,0.5656275243249322,2.0870276162160006e-05,0.0009993213921134785,0.6138140343347142,0.7686416770939151
403,0.8421625053019474,2.83585776084543e-05,0.000980184364180397,0.6138193096189322,0.7686419060198348,0.5187355390550352,2.5824920511159683e-05,0.000980184364180397,0.6138193096189322,0.7686419060198348,0.5656311500547508,2.049386475892768e-05,0.000980184364180397,0.6138193096189322,0.7686419060198348
404,0.8421843618874328,2.730495653338631e-05,0.0009614371522394593,0.613824522364636,0.7686421304871341,0.5187469467880862,2.4923411220395157e-05,0.0009614371522394593,0.613824522364636,0.7686421304871341,0.5656277710631942,1.9701813132704337e-05,0.0009614371522394593,0.613824522364636,0.7686421304871341
405,0.8421649467486794,2.7026942602168453e-05,0.0009430712141440817,0.6138296729377091,0.7686423505802633,0.5187590331981292,2.4402141284768066e-05,0.0009430712141440817,0.6138296729377091,0.7686423505802633,0.5656339168915805,1.9403609327854236e-05,0.0009430712141440817,0.6138296729377091,0.7686423505802633
406,0.8421820901102668,2.5819457404076886e-05,0.0009250782116839956,0.6138347617198274,0.768642566382133,0.518771321860925,2.3649469260866618e-05,0.0009250782116839956,0.6138347617198274,0.768642566382133,0.5656282438251858,1.8630327500563398e-05,0.0009250782116839956,0.6138347617198274,0.768642566382133
407,0.8421678877557564,2.5375458704233035e-05,0.000907450005211198,0.6138397891074204,0.7686427779740787,0.5187828581229542,2.3210196864701847e-05,0.000907450005211198,0.6138397891074204,0.7686427779740787,0.5656363106530596,1.8313616559582827e-05,0.000907450005211198,0.6138397891074204,0.7686427779740787
408,0.8421793542046574,2.4139897756770844e-05,0.0008901786484238829,0.6138447555106445,0.7686429854359885,0.5187976380022203,2.249339470140091e-05,0.0008901786484238829,0.6138447555106445,0.7686429854359885,0.5656291566024004,1.7512736203813025e-05,0.0008901786484238829,0.6138447555106445,0.7686429854359885
409,0.8421708187789901,2.3640368912655474e-05,0.0008732563833032664,0.6138496613524325,0.768643188846237,0.5188066010446541,2.208300383983221e-05,0.0008732563833032664,0.6138496613524325,0.768643188846237,0.5656380213711213,1.723308646966229e-05,0.0008732563833032664,0.6138496613524325,0.768643188846237
410,0.8421764212249307,2.252205942937794e-05,0.0008566756351981016,0.613854507067535,0.7686433882817354,0.5188260974049829,2.1367137424782116e-05,0.0008566756351981016,0.613854507067535,0.7686433882817354,0.5656307854548542,1.6507726823075975e-05,0.0008566756351981016,0.613854507067535,0.7686433882817354
411,0.8421735938564031,2.2089560694628505e-05,0.0008404290080522606,0.6138592931016867,0.7686435838179926,0.5188303569886878,2.1019732292789304e-05,0.0008404290080522606,0.6138592931016867,0.7686435838179926,0.5656393639132781,1.637847622040768e-05,0.0008404290080522606,0.6138592931016867,0.7686435838179926
412,0.842173691193241,2.1165249784865434e-05,0.0008245092797705729,0.6138640199107221,0.768643775529106,0.5188564946726032,2.0354405526261977e-05,0.0008245092797705729,0.6138640199107221,0.768643775529106,0.5656322664292637,1.5791473260416406e-05,0.0008245092797705729,0.6138640199107221,0.768643775529106
413,0.8421758295813772,2.0820043288853422e-05,0.000808909397718413,0.6138686879598283,0.7686439634878081,0.5188545980679792,2.0103833148887754e-05,0.000808909397718413,0.6138686879598283,0.7686439634878081,0.5656410811245796,1.580507771863856e-05,0.000808909397718413,0.6138686879598283,0.7686439634878081
414,0.8421718669423314,2.0026299105933538e-05,0.0007936224743509222,0.6138732977227155,0.7686441477654674,0.5188880784358626,1.9504541352825555e-05,0.0007936224743509222,0.6138732977227155,0.7686441477654674,0.5656331574202782,1.530506992817302e-05,0.0007936224743509222,0.6138732977227155,0.7686441477654674
415,0.8421772910541323,1.965988609014546e-05,0.0007786417829673847,0.6138778496809544,0.7686443284321312,0.5188799560584766,1.9267245375167464e-05,0.0007786417829673847,0.6138778496809544,0.7686443284321312,0.5656426139617862,1.5366821775969418e-05,0.0007786417829673847,0.6138778496809544,0.7686443284321312
416,0.8421711168726881,1.886885018171484e-05,0.0007639607535870191,0.6138823443232623,0.7686445055565432,0.5189200435650706,1.8628715302514823e-05,0.0007639607535870191,0.6138823443232623,0.7686445055565432,0.5656346233715676,1.4906933077297487e-05,0.0007639607535870191,0.6138823443232623,0.7686445055565432
417,0.8421779926781459,1.841009086669935e-05,0.0007495729689421483,0.6138867821448263,0.7686446792061765,0.5189067167119964,1.8285119453117867e-05,0.0007495729689421483,0.6138867821448263,0.7686446792061765,0.5656426926200293,1.497617456917845e-05,0.0007495729689421483,0.6138867821448263,0.7686446792061765
418,0.8421710620817862,1.75980297616283e-05,0.00073547216058499,0.6138911636467345,0.7686448494472307,0.5189520810295666,1.7608747045406192e-05,0.00073547216058499,0.6138911636467345,0.7686448494472307,0.5656375901142214,1.459426474608847e-05,0.00073547216058499,0.6138911636467345,0.7686448494472307
419,0.8421780539393997,1.7081414917041644e-05,0.0007216522051046635,0.613895489335311,0.7686450163446943,0.5189348127851292,1.7225925673758333e-05,0.0007216522051046635,0.613895489335311,0.7686450163446943,0.5656411219882647,1.467391791791992e-05,0.0007216522051046635,0.613895489335311,0.7686450163446943
420,0.8421711404704937,1.6304044615561576e-05,0.000708107120450666,0.613899759721601,0.7686451799623357,0.5189842015088691,1.6590289378823142e-05,0.000708107120450666,0.613899759721601,0.7686451799623357,0.5656419603474868,1.4358448175456171e-05,0.000708107120450666,0.613899759721601,0.7686451799623357
421,0.842178031268434,1.5809016906249377e-05,0.0006948310623596583,0.6139039753208066,0.7686453403627227,0.5189641110977932,1.621209859197433e-05,0.0006948310623596583,0.6139039753208066,0.7686453403627227,0.5656383337007909,1.4376127299252791e-05,0.0006948310623596583,0.6139039753208066,0.7686453403627227
422,0.8421710219677564,1.5133589680234582e-05,0.0006818183208822912,0.6139081366517863,0.7686454976072858,0.5190159985986953,1.562274613994181e-05,0.0006818183208822912,0.6139081366517863,0.7686454976072858,0.5656476407649489,1.4016248886773078e-05,0.0006818183208822912,0.6139081366517863,0.7686454976072858
423,0.8421787269841684,1.4723631483652527e-05,0.0006690633170068248,0.6139122442365732,0.7686456517562804,0.5189949518949336,1.5304104934572375e-05,0.0006690633170068248,0.6139122442365732,0.7686456517562804,0.5656346794090804,1.3925101392640933e-05,0.0006690633170068248,0.6139122442365732,0.7686456517562804
424,0.8421699101724655,1.4189303263970216e-05,0.0006565605993767081,0.6139162985998945,0.7686458028688399,0.5190468617369657,1.4787578086395118e-05,0.0006565605993767081,0.6139162985998945,0.7686458028688399,0.5656537889868781,1.3506225728203427e-05,0.0006565605993767081,0.6139162985998945,0.7686458028688399
425,0.8421814506608428,1.3903112120061195e-05,0.0006443048410991236,0.6139203002687511,0.768645951003019,0.5190276514577253,1.4541002373585986e-05,0.0006443048410991236,0.6139203002687511,0.768645951003019,0.5656317693833993,1.3394029131614948e-05,0.0006443048410991236,0.6139203002687511,0.768645951003019
426,0.8421660923794945,1.3540851948224437e-05,0.0006322908366416063,0.6139242497719903,0.7686460962157537,0.5190768062708724,1.4057195815117835e-05,0.0006322908366416063,0.6139242497719903,0.7686460962157537,0.5656580771799263,1.3007153867246363e-05,0.0006322908366416063,0.6139242497719903,0.7686460962157537
427,0.8421867078639939,1.3415698236892353e-05,0.0006205134988141926,0.6139281476399264,0.7686462385629479,0.5190619797799408,1.3847252449742005e-05,0.0006205134988141926,0.6139281476399264,0.7686462385629479,0.5656311814995513,1.2955498130071527e-05,0.0006205134988141926,0.6139281476399264,0.7686462385629479
428,0.8421626587532338,1.3254028290192895e-05,0.0006089678558343592,0.6139319944039324,0.7686463780994297,0.5191064403679403,1.339413160324698e-05,0.0006089678558343592,0.6139319944039324,0.7686463780994297,0.5656599694183455,1.2631036136642605e-05,0.0006089678558343592,0.6139319944039324,0.7686463780994297
429,0.8421886025343098,1.3275017660971656e-05,0.0005976490484722732,0.6139357905961266,0.7686465148790176,0.519097063143759,1.3257591607743794e-05,0.0005976490484722732,0.6139357905961266,0.7686465148790176,0.5656319896183518,1.2597700418633477e-05,0.0005976490484722732,0.6139357905961266,0.7686465148790176
430,0.8421614399601829,1.3233924901526456e-05,0.0005865523272738468,0.6139395367489964,0.7686466489545369,0.5191366260183352,1.289838376139296e-05,0.0005865523272738468,0.6139395367489964,0.7686466489545369,0.5656610013618364,1.2246096133248339e-05,0.0005865523272738468,0.6139395367489964,0.7686466489545369
431,0.8421892518702147,1.3233494028438758e-05,0.0005756730498593543,0.6139432333951194,0.7686467803777873,0.5191319072332814,1.2884182951462303e-05,0.0005756730498593543,0.6139432333951194,0.7686467803777873,0.5656329135196567,1.2118137596338267e-05,0.0005756730498593543,0.6139432333951194,0.7686467803777873
432,0.842160623196516,1.3117031670536185e-05,0.0005650066782952252,0.61394688106681,0.7686469091996241,0.5191678789631679,1.2646836896415496e-05,0.0005650066782952252,0.61394688106681,0.7686469091996241,0.5656620095959699,1.167626435315464e-05,0.0005650066782952252,0.61394688106681,0.7686469091996241
433,0.8421902366842564,1.2977060208892831e-05,0.000554548776536822,0.6139504802958778,0.768647035469953,0.519166103747605,1.2731690646210299e-05,0.000554548776536822,0.6139504802958778,0.768647035469953,0.5656337435370741,1.147141738439225e-05,0.000554548776536822,0.6139504802958778,0.768647035469953
434,0.8421581256800963,1.2777418956818256e-05,0.0005442950079401707,0.6139540316133505,0.7686471592377174,0.5192001383416207,1.2571716528935473e-05,0.0005442950079401707,0.6139540316133505,0.7686471592377174,0.565662815921902,1.1029876554034607e-05,0.0005442950079401707,0.6139540316133505,0.7686471592377174
435,0.842195275935362,1.2622896374365423e-05,0.00053424113284041,0.6139575355491935,0.7686472805509805,0.5191996446862289,1.2664474908688854e-05,0.00053424113284041,0.6139575355491935,0.7686472805509805,0.5656349041494789,1.0862193011491865e-05,0.00053424113284041,0.6139575355491935,0.7686472805509805
436,0.8421594093564345,1.2472399034285312e-05,0.0005243830061951562,0.6139609926320803,0.7686473994568684,0.5192334413818431,1.2511150314497861e-05,0.0005243830061951562,0.6139609926320803,0.7686473994568684,0.5656629329226202,1.050664070005521e-05,0.0005243830061951562,0.6139609926320803,0.7686473994568684
437,0.8421938286875489,1.2406553732813093e-05,0.0005147165752907302,0.6139644033891727,0.7686475160016261,0.5192327098588035,1.2508368223817499e-05,0.0005147165752907302,0.6139644033891727,0.7686475160016261,0.565636353419508,1.0413871041183014e-05,0.0005147165752907302,0.6139644033891727,0.7686475160016261
438,0.8421594498575565,1.2314795320023087e-05,0.0005052378775094395,0.6139677683459097,0.7686476302306618,0.5192675974012738,1.232473329560864e-05,0.0005052378775094395,0.6139677683459097,0.7686476302306618,0.5656625866891003,1.0132070318521692e-05,0.0005052378775094395,0.6139677683459097,0.7686476302306618
439,0.8421897631018657,1.2274180246906628e-05,0.0004959430381561004,0.6139710880257884,0.7686477421884977,0.5192659371074831,1.21719641690036e-05,0.0004959430381561004,0.6139710880257884,0.7686477421884977,0.5656376779050867,1.0077208198094607e-05,0.0004959430381561004,0.6139710880257884,0.7686477421884977
440,0.8421631199579083,1.2122224853237887e-05,0.00048682826834208187,0.6139743629501667,0.7686478519188289,0.51930219047393,1.1986023585153253e-05,0.00048682826834208187,0.6139743629501667,0.7686478519188289,0.5656620584651023,9.830177918885863e-06,0.00048682826834208187,0.6139743629501667,0.7686478519188289
441,0.8421859400465296,1.1996772853932512e-05,0.000477889862925146,0.6139775936381183,0.7686479594645319,0.5192992679378661,1.172319706651659e-05,0.000477889862925146,0.6139775936381183,0.7686479594645319,0.5656391636757746,9.794869754178018e-06,0.000477889862925146,0.6139775936381183,0.7686479594645319
442,0.8421665549234464,1.1732245621036087e-05,0.0004691241985035001,0.6139807806062317,0.7686480648676702,0.5193375213231471,1.1597374627014968e-05,0.0004691241985035001,0.6139807806062317,0.7686480648676702,0.5656612418105892,9.588983346407627e-06,0.0004691241985035001,0.6139807806062317,0.7686480648676702
443,0.8421831803145381,1.1528609416002832e-05,0.0004605277314624461,0.613983924368456,0.76864816816952,0.5193321483204101,1.1321657151591567e-05,0.0004605277314624461,0.613983924368456,0.76864816816952,0.5656410840042805,9.596037991312196e-06,0.0004605277314624461,0.613983924368456,0.76864816816952
444,0.8421691332150514,1.1238013994161219e-05,0.00045209699607215594,0.6139870254359665,0.7686482694105857,0.5193737103330955,1.1301885651675283e-05,0.00045209699607215594,0.6139870254359665,0.7686482694105857,0.5656602782880273,9.462246266879656e-06,0.00045209699607215594,0.6139870254359665,0.7686482694105857
445,0.8421813567717906,1.1064516104944175e-05,0.0004438286026350186,0.613990084317,0.7686483686305903,0.5193646218611676,1.109621950105245e-05,0.0004438286026350186,0.613990084317,0.7686483686305903,0.5656428993793243,9.540098589924383e-06,0.0004438286026350186,0.613990084317,0.7686483686305903
446,0.8421708060655413,1.0892525859758221e-05,0.0004357192356812114,0.613993101516783,0.7686484658685394,0.5194099526506858,1.1185663484854403e-05,0.0004357192356812114,0.613993101516783,0.7686484658685394,0.5656600363508474,9.50774413345243e-06,0.0004357192356812114,0.613993101516783,0.7686484658685394
447,0.8421805626739701,1.0845255990168472e-05,0.00042776565221105,0.6139960775373217,0.7686485611626552,0.5193976292911516,1.1053816900943546e-05,0.00042776565221105,0.6139960775373217,0.7686485611626552,0.5656434103957075,9.67649030185336e-06,0.00042776565221105,0.6139960775373217,0.7686485611626552
448,0.8421716385350775,1.0849442255040893e-05,0.00041996467998280964,0.6139990128773547,0.7686486545505018,0.5194450077019396,1.1203817625227998e-05,0.00041996467998280964,0.6139990128773547,0.7686486545505018,0.5656609867961967,9.756707280555203e-06,0.00041996467998280964,0.6139990128773547,0.7686486545505018
449,0.842180813702977,1.0878762976453621e-05,0.00041231321584473497,0.6140019080322376,0.7686487460688729,0.5194318890722459,1.1107975152066555e-05,0.00041231321584473497,0.6140019080322376,0.7686487460688729,0.5656425770463928,1.000155719986523e-05,0.00041231321584473497,0.6140019080322376,0.7686487460688729
450,0.8421708453143404,1.095490931503919e-05,0.00040480822410992386,0.6140047634938047,0.7686488357539102,0.5194787691556702,1.1319109561120484e-05,0.00040480822410992386,0.6140047634938047,0.7686488357539102,0.5656626963575712,1.0154989845445496e-05,0.00040480822410992386,0.6140047634938047,0.7686488357539102
451,0.8421866266697817,1.0940914043790545e-05,0.0003974467349729566,0.614007579750336,0.7686489236410498,0.5194670457048551,1.1298171087024028e-05,0.0003974467349729566,0.614007579750336,0.7686489236410498,0.5656410129721673,1.0417622508482828e-05,0.0003974467349729566,0.614007579750336,0.7686489236410498
452,0.8421658029093995,1.1001426714864463e-05,0.0003902258429669885,0.6140103572864227,0.7686490097650736,0.5195119717904447,1.1634369281885296e-05,0.0003902258429669885,0.6140103572864227,0.7686490097650736,0.5656651331287819,1.0580591931906325e-05,0.0003902258429669885,0.6140103572864227,0.7686490097650736
453,0.8421843435309806,1.090487039882132e-05,0.0003831427054602769,0.614013096582941,0.7686490941600903,0.5195020667557481,1.1707679296260463e-05,0.0003831427054602769,0.614013096582941,0.7686490941600903,0.5656385320900635,1.0812742487152227e-05,0.0003831427054602769,0.614013096582941,0.7686490941600903
454,0.8421684771849853,1.0899572266556581e-05,0.0003761945411909392,0.6140157981169023,0.7686491768595739,0.5195457045003612,1.210572911305957e-05,0.0003761945411909392,0.6140157981169023,0.7686491768595739,0.565668637770756,1.0933548597785724e-05,0.0003761945411909392,0.6140157981169023,0.7686491768595739
455,0.8421829832190865,1.0695717438686346e-05,0.00036937862883894425,0.6140184623614728,0.7686492578963718,0.5195357436895708,1.2115391353677218e-05,0.00036937862883894425,0.6140184623614728,0.7686492578963718,0.5656351565717072,1.1081335053928203e-05,0.00036937862883894425,0.6140184623614728,0.7686492578963718
456,0.8421676676502033,1.060053523823206e-05,0.00036269230563423343,0.6140210897858704,0.7686493373026889,0.5195810197597771,1.2342834348777283e-05,0.00036269230563423343,0.6140210897858704,0.7686493373026889,0.5656721433934865,1.1078279803892605e-05,0.00036269230563423343,0.6140210897858704,0.7686493373026889
457,0.8421839594694696,1.033099061201541e-05,0.00035613296600003425,0.6140236808552911,0.7686494151101543,0.5195674803816693,1.2101094596991735e-05,0.00035613296600003425,0.6140236808552911,0.7686494151101543,0.5656323420616889,1.1062012396539905e-05,0.00035613296600003425,0.6140236808552911,0.7686494151101543
458,0.8421661196543601,1.0206425312538955e-05,0.0003496980602303368,0.6140262360309062,0.7686494913497557,0.5196181389231126,1.2065843044857279e-05,0.0003496980602303368,0.6140262360309062,0.7686494913497557,0.5656743307470808,1.0885741097366402e-05,0.0003496980602303368,0.6140262360309062,0.7686494913497557
459,0.8421853788783207,9.97274266941744e-06,0.00034338509320062564,0.614028755769795,0.7686495660519327,0.5195976846511979,1.1638411724134274e-05,0.00034338509320062564,0.614028755769795,0.7686495660519327,0.5656309921575122,1.0710785232062269e-05,0.00034338509320062564,0.614028755769795,0.7686495660519327
460,0.8421642728617112,9.897604890882277e-06,0.00033719162311090237,0.6140312405248707,0.7686496392465137,0.5196563789428055,1.148433990142516e-05,0.00033719162311090237,0.6140312405248707,0.7686496392465137,0.5656752382881365,1.040759429923545e-05,0.00033719162311090237,0.6140312405248707,0.7686496392465137
461,0.8421871063406783,9.763574885405034e-06,0.0003311152602601878,0.6140336907449098,0.7686497109627904,0.5196272489135045,1.1047823583534634e-05,0.0003311152602601878,0.6140336907449098,0.7686497109627904,0.5656312615304566,1.012547933688863e-05,0.0003311152602601878,0.6140336907449098,0.7686497109627904
462,0.8421620264019981,9.758602619270748e-06,0.00032515366585154454,0.6140361068744733,0.7686497812294913,0.5196948009243569,1.0913424017456604e-05,0.00032515366585154454,0.6140361068744733,0.7686497812294913,0.5656747559810039,9.733717011782604e-06,0.00032515366585154454,0.6140361068744733,0.7686497812294913
463,0.8421890598848701,9.713760342962313e-06,0.00031930455082689036,0.6140384893538956,0.768649850074782,0.5196570842516781,1.0544460205110708e-05,0.00031930455082689036,0.6140384893538956,0.768649850074782,0.565633408034342,9.378392330470875e-06,0.00031930455082689036,0.6140384893538956,0.768649850074782
464,0.8421605830733344,9.749577199103186e-06,0.000313565674730694,0.6140408386192546,0.7686499175263204,0.5197322638117792,1.0430277544146225e-05,0.000313565674730694,0.6140408386192546,0.7686499175263204,0.5656729167321214,8.952401214246788e-06,0.000313565674730694,0.6140408386192546,0.7686499175263204
465,0.8421886584300348,9.75215403324451e-06,0.00030793484460184245,0.6140431551023481,0.7686499836112294,0.5196881706152234,1.0070921337584557e-05,0.00030793484460184245,0.6140431551023481,0.7686499836112294,0.5656366768752973,8.615463418133088e-06,0.00030793484460184245,0.6140431551023481,0.7686499836112294
466,0.8421538754150257,9.788384866144523e-06,0.0003024099138928682,0.6140454392306934,0.768650048356101,0.5197676469854471,9.901612683222294e-06,0.0003024099138928682,0.6140454392306934,0.768650048356101,0.565670442517038,8.277858122542261e-06,0.0003024099138928682,0.6140454392306934,0.768650048356101
467,0.8421985578619702,9.786148735206591e-06,0.00029698878141582385,0.6140476914275007,0.7686501117870415,0.5197209249833971,9.514839691927937e-06,0.00029698878141582385,0.6140476914275007,0.7686501117870415,0.565640243497031,8.090746477131878e-06,0.00029698878141582385,0.6140476914275007,0.7686501117870415
468,0.8421544648746758,9.773823380729613e-06,0.00029166939031408665,0.614049912111652,0.7686501739296696,0.5198008943626337,9.31320894678703e-06,0.00029166939031408665,0.614049912111652,0.7686501739296696,0.5656671790919707,7.946921298934735e-06,0.00029166939031408665,0.614049912111652,0.7686501739296696
469,0.8421957660356638,9.725056626746131e-06,0.0002864497270593624,0.6140521016977247,0.7686502348090768,0.5197547877053725,8.982540897517861e-06,0.0002864497270593624,0.6140521016977247,0.7686502348090768,0.5656443334461129,7.962245761724611e-06,0.0002864497270593624,0.6140521016977247,0.7686502348090768
470,0.8421536051569201,9.657891453852091e-06,0.00028132782047327894,0.6140542605959519,0.7686502944499151,0.5198327774069825,8.85667208179181e-06,0.00028132782047327894,0.6140542605959519,0.7686502944499151,0.565663244069848,7.9887370918654e-06,0.00028132782047327894,0.6140542605959519,0.7686502944499151
471,0.8421955688775521,9.591453433492153e-06,0.0002763017407728391,0.6140563892122454,0.7686503528763645,0.5197890461445633,8.691589007958295e-06,0.0002763017407728391,0.6140563892122454,0.7686503528763645,0.5656486080969709,8.1084816263439e-06,0.0002763017407728391,0.6140563892122454,0.7686503528763645
472,0.8421549017822908,9.525469451762723e-06,0.00027136959863913797,0.6140584879481823,0.7686504101121148,0.5198642781197759,8.731857597392073e-06,0.00027136959863913797,0.6140584879481823,0.7686504101121148,0.5656594774818731,8.159812708361543e-06,0.00027136959863913797,0.6140584879481823,0.7686504101121148
473,0.8421934594309828,9.5041692857718e-06,0.0002665295443087478,0.6140605572010029,0.7686504661804497,0.5198230189932875,8.784812781636683e-06,0.0002665295443087478,0.6140605572010029,0.7686504661804497,0.565651892506857,8.242295509184524e-06,0.0002665295443087478,0.6140605572010029,0.7686504661804497
474,0.842158698598091,9.495237142603736e-06,0.00026177976668708986,0.6140625973636464,0.768650521104167,0.5198961906731385,8.98512255661142e-06,0.00026177976668708986,0.6140625973636464,0.768650521104167,0.5656575319326286,8.234951488624668e-06,0.00026177976668708986,0.6140625973636464,0.768650521104167
475,0.8421893523889871,9.545544046765967e-06,0.0002571184924833223,0.6140646088247195,0.7686505749056609,0.5198564256866974,9.179236177729791e-06,0.0002571184924833223,0.6140646088247195,0.7686505749056609,0.565652536006438,8.270079812570434e-06,0.0002571184924833223,0.6140646088247195,0.7686505749056609
476,0.8421637399151188,9.569807712529094e-06,0.00025254398536608304,0.6140665919685272,0.7686506276068682,0.5199279861405142,9.430659536935814e-06,0.00025254398536608304,0.6140665919685272,0.7686506276068682,0.5656588368891551,8.252300202380986e-06,0.00025254398536608304,0.6140665919685272,0.7686506276068682
477,0.8421841143330281,9.598751225795932e-06,0.0002480545451395717,0.6140685471750688,0.7686506792293532,0.5198900767023995,9.678344216419666e-06,0.0002480545451395717,0.6140685471750688,0.7686506792293532,0.5656503569817197,8.298442527469364e-06,0.0002480545451395717,0.6140685471750688,0.7686506792293532
478,0.842169476918334,9.542919601291264e-06,0.0002436485069394726,0.6140704748200687,0.7686507297942233,0.5199585849061953,9.934742597628289e-06,0.0002436485069394726,0.6140704748200687,0.7686507297942233,0.5656624714105233,8.306648806222267e-06,0.0002436485069394726,0.6140704748200687,0.7686507297942233
479,0.8421777835824062,9.50523535514472e-06,0.00023932424044813608,0.6140723752749813,0.7686507793222054,0.5199244723489136,1.016435065396255e-05,0.00023932424044813608,0.6140723752749813,0.7686507793222054,0.5656471304596152,8.356425454277387e-06,0.00023932424044813608,0.6140723752749813,0.7686507793222054
480,0.8421763313422509,9.445394989871757e-06,0.00023508014912856844,0.6140742489070109,0.7686508278336206,0.5199877505081036,1.0331820779264294e-05,0.00023508014912856844,0.6140742489070109,0.7686508278336206,0.5656662774921086,8.357693183138554e-06,0.00023508014912856844,0.6140742489070109,0.7686508278336206
481,0.8421700135517753,9.481000559057786e-06,0.00023091466947671262,0.6140760960791252,0.7686508753484236,0.519959042125274,1.0434851641477031e-05,0.00023091466947671262,0.6140760960791252,0.7686508753484236,0.565644456394294,8.382767149723843e-06,0.00023091466947671262,0.6140760960791252,0.7686508753484236
482,0.8421852476928423,9.528592339229428e-06,0.00022682627029155657,0.6140779171500609,0.76865092188616,0.5200162265926211,1.0460096904174257e-05,0.00022682627029155657,0.6140779171500609,0.76865092188616,0.5656693136173183,8.398382879782981e-06,0.00022682627029155657,0.6140779171500609,0.76865092188616
483,0.842162281921204,9.659150635712717e-06,0.00022281345196259312,0.6140797124743786,0.7686509674660236,0.519992794103465,1.0425760690848908e-05,0.00022281345196259312,0.6140797124743786,0.7686509674660236,0.5656426330102957,8.477312978565438e-06,0.00022281345196259312,0.6140797124743786,0.7686509674660236
484,0.8421932282451853,9.744546997733877e-06,0.00021887474577422848,0.6140814824024498,0.7686510121068205,0.5200450214353108,1.0331213869699736e-05,0.00021887474577422848,0.6140814824024498,0.7686510121068205,0.5656713069628463,8.618098092253383e-06,0.00021887474577422848,0.6140814824024498,0.7686510121068205
485,0.8421588567080774,9.842034622087154e-06,0.000215008713226614,0.6140832272805061,0.7686510558270117,0.5200254963294964,1.0184815729283782e-05,0.000215008713226614,0.6140832272805061,0.7686510558270117,0.5656417753429621,8.841131293960235e-06,0.000215008713226614,0.6140832272805061,0.7686510558270117
486,0.8421958946339273,9.842712743870351e-06,0.00021121394537259105,0.6140849474506365,0.7686510986447139,0.5200741150166541,1.0005710113062965e-05,0.00021121394537259105,0.6140849474506365,0.7686510986447139,0.5656718655685303,9.127510851211758e-06,0.00021121394537259105,0.6140849474506365,0.7686510986447139
487,0.8421573102006308,9.838040731102727e-06,0.00020748906217023922,0.6140866432508426,0.7686511405776836,0.5200577241346254,9.780168658584585e-06,0.00020748906217023922,0.6140866432508426,0.7686511405776836,0.5656424480733502,9.419286916186162e-06,0.00020748906217023922,0.6140866432508426,0.7686511405776836
488,0.842196337079749,9.76058316881323e-06,0.00020383271185068805,0.6140883150150288,0.7686511816433284,0.5201028266367395,9.55905086312577e-06,0.00020383271185068805,0.6140883150150288,0.7686511816433284,0.5656707549830234,9.683227577198713e-06,0.00020383271185068805,0.6140883150150288,0.7686511816433284
489,0.8421573533432066,9.705815705195123e-06,0.00020024357030079098,0.6140899630730674,0.7686512218587301,0.5200898223467916,9.305152691992588e-06,0.00020024357030079098,0.6140899630730674,0.7686512218587301,0.5656448000715714,9.848261693778467e-06,0.00020024357030079098,0.6140899630730674,0.7686512218587301
490,0.8421955607502599,9.584781135070625e-06,0.00019672034046023986,0.6140915877507964,0.7686512612406672,0.5201307089119204,9.126885382353526e-06,0.00019672034046023986,0.6140915877507964,0.7686512612406672,0.5656687917193463,9.945678785921392e-06,0.00019672034046023986,0.6140915877507964,0.7686512612406672
491,0.8421584874674107,9.462759255888013e-06,0.00019326175173284065,0.6140931893700619,0.768651299805568,0.5201217907169683,8.960727908084264e-06,0.00019326175173284065,0.6140931893700619,0.768651299805568,0.565647400474746,9.966657916735442e-06,0.00019326175173284065,0.6140931893700619,0.768651299805568
492,0.842194412732262,9.255768749337273e-06,0.000189866559411498,0.6140947682487446,0.7686513375695507,0.5201576057608343,8.942003329163381e-06,0.000189866559411498,0.6140947682487446,0.7686513375695507,0.5656671765981022,9.986540451312633e-06,0.000189866559411498,0.6140947682487446,0.7686513375695507
493,0.84215962200394,9.060734003735359e-06,0.00018653354411663032,0.6140963247007902,0.7686513745484262,0.5201536193626544,8.925042966195528e-06,0.00018653354411663032,0.6140963247007902,0.7686513745484262,0.5656490130481938,1.0000085404360888e-05,0.00018653354411663032,0.6140963247007902,0.7686513745484262
494,0.8421937507493304,8.82776668252956e-06,0.00018326151124764117,0.614097859036227,0.7686514107577077,0.5201836069706598,9.011552606750067e-06,0.00018326151124764117,0.614097859036227,0.7686514107577077,0.565666249077247,1.0054553824224168e-05,0.00018326151124764117,0.614097859036227,0.7686514107577077
495,0.8421602474030405,8.661074357340242e-06,0.00018004929044713235,0.6140993715612385,0.7686514462126136,0.5201851573638208,9.00753636428013e-06,0.00018004929044713235,0.6140993715612385,0.7686514462126136,0.5656497030468263,1.0132828854939111e-05,0.00018004929044713235,0.6140993715612385,0.7686514462126136
496,0.8421940828355312,8.507839007263596e-06,0.00017689573507753193,0.614100862578136,0.7686514809280479,0.5202090130525572,9.056597068149144e-06,0.00017689573507753193,0.614100862578136,0.7686514809280479,0.5656657872079884,1.0266991484039884e-05,0.00017689573507753193,0.614100862578136,0.7686514809280479
497,0.8421600118142061,8.44474199318503e-06,0.00017379972170984207,0.6141023323854176,0.7686515149186551,0.5202161444941752,9.036719617239082e-06,0.00017379972170984207,0.6141023323854176,0.7686515149186551,0.5656500019050356,1.0445432364491563e-05,0.00017379972170984207,0.6141023323854176,0.7686515149186551
498,0.8421954081823256,8.409200935429132e-06,0.0001707601496241717,0.6141037812778317,0.7686515481987899,0.5202340986866504,9.135017190410126e-06,0.0001707601496241717,0.6141037812778317,0.7686515481987899,0.5656657045185386,1.0675934128812383e-05,0.0001707601496241717,0.6141037812778317,0.7686515481987899
499,0.8421589245371278,8.460314724067766e-06,0.00016777594032179918,0.6141052095463533,0.7686515807825202,0.5202461888501313,9.215284521901647e-06,0.00016777594032179918,0.6141052095463533,0.7686515807825202,0.5656500108818177,1.093056268225194e-05,0.00016777594032179918,0.6141052095463533,0.7686515807825202


==> FedRelax_bound_noise.csv <==
0,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
1,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
2,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
3,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
4,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
5,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
6,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
7,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
8,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
9,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
10,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
11,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
12,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
13,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
14,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
15,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
16,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
17,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
18,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
19,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
20,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
21,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
22,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
23,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
24,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
25,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
26,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
27,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
28,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
29,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
30,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
31,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
32,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
33,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
34,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
35,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
36,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
37,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
38,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
39,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
40,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
41,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
42,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
43,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
44,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
45,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
46,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
47,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
48,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
49,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
50,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
51,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
52,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
53,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
54,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
55,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
56,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
57,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
58,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
59,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
60,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
61,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
62,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
63,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
64,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
65,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
66,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
67,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
68,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
69,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
70,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
71,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
72,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
73,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
74,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
75,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
76,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
77,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
78,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
79,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
80,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
81,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
82,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
83,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
84,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
85,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
86,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
87,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
88,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
89,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
90,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
91,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
92,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
93,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
94,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
95,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
96,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
97,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
98,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
99,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
100,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
101,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
102,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
103,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
104,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
105,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
106,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
107,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
108,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
109,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
110,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
111,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
112,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
113,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
114,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
115,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
116,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
117,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
118,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
119,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
120,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
121,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
122,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
123,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
124,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
125,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
126,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
127,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
128,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
129,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
130,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
131,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
132,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
133,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
134,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
135,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
136,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
137,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
138,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
139,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
140,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
141,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
142,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
143,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
144,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
145,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
146,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
147,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
148,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
149,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
150,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
151,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
152,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
153,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
154,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
155,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
156,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
157,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
158,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
159,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
160,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
161,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
162,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
163,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
164,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
165,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
166,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
167,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
168,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
169,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
170,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
171,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
172,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
173,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
174,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
175,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
176,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
177,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
178,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
179,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
180,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
181,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
182,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
183,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
184,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
185,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
186,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
187,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
188,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
189,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
190,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
191,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
192,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
193,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
194,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
195,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
196,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
197,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
198,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
199,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
200,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
201,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
202,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
203,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
204,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
205,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
206,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
207,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
208,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
209,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
210,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
211,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
212,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
213,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
214,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
215,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
216,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
217,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
218,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
219,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
220,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
221,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
222,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
223,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
224,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
225,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
226,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
227,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
228,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
229,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
230,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
231,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
232,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
233,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
234,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
235,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
236,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
237,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
238,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
239,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
240,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
241,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
242,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
243,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
244,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
245,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
246,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
247,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
248,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
249,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
250,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
251,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
252,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
253,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
254,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
255,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
256,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
257,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
258,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
259,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
260,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
261,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
262,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
263,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
264,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
265,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
266,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
267,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
268,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
269,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
270,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
271,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
272,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
273,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
274,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
275,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
276,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
277,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
278,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
279,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
280,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
281,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
282,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
283,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
284,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
285,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
286,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
287,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
288,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
289,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
290,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
291,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
292,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
293,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
294,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
295,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
296,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
297,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
298,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
299,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
300,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
301,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
302,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
303,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
304,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
305,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
306,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
307,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
308,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
309,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
310,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
311,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
312,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
313,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
314,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
315,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
316,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
317,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
318,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
319,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
320,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
321,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
322,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
323,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
324,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
325,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
326,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
327,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
328,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
329,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
330,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
331,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
332,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
333,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
334,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
335,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
336,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
337,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
338,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
339,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
340,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
341,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
342,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
343,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
344,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
345,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
346,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
347,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
348,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
349,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
350,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
351,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
352,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
353,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
354,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
355,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
356,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
357,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
358,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
359,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
360,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
361,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
362,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
363,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
364,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
365,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
366,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
367,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
368,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
369,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
370,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
371,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
372,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
373,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
374,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
375,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
376,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
377,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
378,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
379,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
380,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
381,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
382,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
383,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
384,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
385,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
386,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
387,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
388,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
389,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
390,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
391,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
392,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
393,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
394,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
395,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
396,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
397,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
398,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
399,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
400,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
401,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
402,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
403,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
404,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
405,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
406,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
407,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
408,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
409,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
410,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
411,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
412,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
413,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
414,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
415,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
416,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
417,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
418,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
419,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
420,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
421,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
422,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
423,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
424,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
425,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
426,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
427,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
428,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
429,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
430,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
431,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
432,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
433,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
434,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
435,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
436,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
437,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
438,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
439,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
440,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
441,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
442,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
443,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
444,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
445,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
446,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
447,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
448,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
449,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
450,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
451,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
452,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
453,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
454,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
455,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
456,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
457,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
458,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
459,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
460,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
461,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
462,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
463,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
464,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
465,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
466,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
467,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
468,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
469,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
470,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
471,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
472,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
473,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
474,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
475,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
476,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
477,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
478,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
479,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
480,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
481,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
482,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
483,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
484,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
485,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
486,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
487,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
488,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
489,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
490,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
491,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
492,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
493,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
494,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
495,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
496,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
497,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
498,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698
499,161.81180117591921,15898.112072183952,399953.3113781865,1.6133647796195467,159.72157191179213,3971.962457977451,0.15946916242998768,16.38039267668598,401.5281771845698


==> FedRelax_bound_pin.csv <==
0,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
1,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
2,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
3,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
4,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
5,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
6,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
7,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
8,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
9,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
10,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
11,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
12,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
13,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
14,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
15,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
16,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
17,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
18,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
19,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
20,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
21,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
22,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
23,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
24,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
25,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
26,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
27,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
28,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
29,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
30,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
31,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
32,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
33,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
34,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
35,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
36,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
37,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
38,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
39,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
40,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
41,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
42,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
43,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
44,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
45,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
46,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
47,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
48,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
49,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
50,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
51,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
52,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
53,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
54,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
55,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
56,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
57,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
58,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
59,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
60,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
61,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
62,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
63,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
64,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
65,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
66,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
67,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
68,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
69,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
70,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
71,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
72,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
73,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
74,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
75,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
76,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
77,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
78,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
79,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
80,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
81,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
82,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
83,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
84,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
85,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
86,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
87,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
88,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
89,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
90,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
91,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
92,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
93,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
94,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
95,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
96,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
97,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
98,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
99,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
100,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
101,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
102,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
103,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
104,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
105,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
106,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
107,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
108,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
109,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
110,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
111,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
112,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
113,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
114,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
115,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
116,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
117,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
118,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
119,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
120,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
121,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
122,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
123,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
124,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
125,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
126,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
127,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
128,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
129,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
130,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
131,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
132,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
133,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
134,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
135,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
136,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
137,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
138,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
139,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
140,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
141,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
142,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
143,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
144,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
145,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
146,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
147,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
148,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
149,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
150,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
151,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
152,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
153,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
154,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
155,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
156,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
157,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
158,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
159,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
160,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
161,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
162,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
163,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
164,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
165,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
166,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
167,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
168,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
169,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
170,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
171,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
172,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
173,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
174,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
175,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
176,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
177,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
178,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
179,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
180,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
181,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
182,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
183,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
184,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
185,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
186,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
187,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
188,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
189,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
190,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
191,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
192,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
193,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
194,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
195,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
196,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
197,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
198,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
199,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
200,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
201,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
202,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
203,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
204,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
205,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
206,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
207,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
208,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
209,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
210,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
211,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
212,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
213,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
214,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
215,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
216,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
217,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
218,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
219,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
220,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
221,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
222,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
223,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
224,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
225,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
226,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
227,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
228,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
229,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
230,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
231,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
232,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
233,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
234,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
235,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
236,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
237,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
238,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
239,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
240,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
241,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
242,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
243,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
244,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
245,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
246,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
247,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
248,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
249,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
250,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
251,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
252,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
253,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
254,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
255,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
256,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
257,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
258,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
259,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
260,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
261,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
262,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
263,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
264,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
265,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
266,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
267,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
268,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
269,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
270,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
271,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
272,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
273,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
274,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
275,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
276,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
277,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
278,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
279,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
280,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
281,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
282,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
283,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
284,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
285,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
286,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
287,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
288,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
289,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
290,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
291,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
292,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
293,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
294,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
295,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
296,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
297,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
298,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
299,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
300,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
301,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
302,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
303,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
304,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
305,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
306,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
307,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
308,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
309,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
310,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
311,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
312,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
313,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
314,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
315,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
316,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
317,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
318,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
319,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
320,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
321,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
322,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
323,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
324,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
325,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
326,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
327,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
328,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
329,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
330,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
331,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
332,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
333,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
334,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
335,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
336,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
337,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
338,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
339,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
340,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
341,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
342,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
343,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
344,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
345,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
346,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
347,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
348,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
349,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
350,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
351,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
352,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
353,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
354,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
355,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
356,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
357,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
358,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
359,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
360,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
361,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
362,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
363,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
364,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
365,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
366,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
367,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
368,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
369,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
370,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
371,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
372,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
373,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
374,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
375,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
376,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
377,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
378,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
379,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
380,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
381,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
382,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
383,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
384,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
385,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
386,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
387,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
388,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
389,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
390,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
391,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
392,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
393,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
394,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
395,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
396,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
397,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
398,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
399,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
400,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
401,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
402,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
403,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
404,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
405,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
406,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
407,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
408,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
409,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
410,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
411,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
412,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
413,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
414,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
415,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
416,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
417,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
418,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
419,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
420,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
421,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
422,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
423,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
424,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
425,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
426,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
427,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
428,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
429,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
430,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
431,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
432,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
433,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
434,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
435,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
436,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
437,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
438,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
439,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
440,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
441,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
442,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
443,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
444,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
445,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
446,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
447,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
448,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
449,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
450,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
451,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
452,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
453,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
454,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
455,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
456,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
457,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
458,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
459,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
460,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
461,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
462,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
463,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
464,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
465,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
466,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
467,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
468,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
469,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
470,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
471,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
472,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
473,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
474,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
475,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
476,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
477,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
478,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
479,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
480,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
481,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
482,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
483,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
484,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
485,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
486,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
487,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
488,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
489,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
490,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
491,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
492,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
493,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
494,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
495,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
496,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
497,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
498,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844
499,1689.2312911252995,242.15804336062385,100.71086487728502,16.315211489168266,2.504023943243846,0.998515881703458,1.619490712949544,0.25141719852657163,0.09896302864372844


==> FedRelax_dm_ratio.csv <==
0,1.3296609327872877,1.0970808704836628,1.0984534271602973,1.025521271965795,1.0401441502871165,1.3869542742830643,1.0496492869507763,1.0629939057207252,0.9854709753193854,0.9564164698878653,1.5057741053583793,1.0347697595282537,1.0746213978710228,1.0231721709382027,1.0775495657140097
1,1.1562115806725426,0.9846823619163632,1.0145104915106504,0.9707884134458084,1.0016953738976888,1.2211209091680084,0.9407823343978666,0.9758379963104185,0.9322034546264509,0.9205467901972058,1.365229076593728,0.9336217216908486,0.9898704195913544,0.9668063916908859,1.0387777791942834
2,1.0480887760961204,0.913653978579158,0.9650811703372026,0.9427031505850344,0.9854271191250791,1.1167240629733766,0.8717518200000945,0.9210828131266834,0.902738791759793,0.9044195305054968,1.2800128699428832,0.8691154560792015,0.9327798066638443,0.931739900996321,1.0162379403810757
3,0.9669733251879208,0.8614162148858789,0.9302619282324938,0.9256337136686739,0.9773876514240983,1.0382772501907758,0.819744574769296,0.8808933576784357,0.8831401690502482,0.8951085433327597,1.2125088013042151,0.8176200459939288,0.8868739676313552,0.9047162498639589,0.9997766126994857
4,0.901868408219531,0.819291235870059,0.9036588232731922,0.9141824894101367,0.9731770784507902,0.9754453239011456,0.7779673374182043,0.8486949243483041,0.8683129213403695,0.8887743757583905,1.1587963827763639,0.7771820722204993,0.8504015381601083,0.882968398774045,0.9862594820130092
5,0.8471158432428864,0.7841992843315244,0.8822702218847783,0.9062077701050183,0.9710769172644724,0.9224214152476332,0.7426181701303902,0.8217461998085085,0.8563387895011039,0.883917802849707,1.112616880419135,0.7427100330102777,0.8190573863664038,0.8641238603416936,0.974452051279686
6,0.7998914211334665,0.7537479559451474,0.864551860756196,0.9005131989421871,0.9702154094354449,0.8765590756962844,0.7119165187593188,0.7983049044572527,0.8461689394256203,0.8797971615154794,1.0723866421518191,0.712962721793047,0.7917062855251208,0.8474745829450344,0.9638769646509993
7,0.7583734905107697,0.7271152230222798,0.8495984745093401,0.8964271987020596,0.9700882008892151,0.8361014337073501,0.6847222792290242,0.7775867523188221,0.8372178784835109,0.8761551611872553,1.0363939210555662,0.6866459458136407,0.7673605716818379,0.8324580199717068,0.9541575497124444
8,0.7213654674688744,0.7032642533597013,0.8367260952305725,0.8935081170150772,0.9704153889218662,0.7999245685968928,0.6602920993388096,0.7589096272078941,0.8291566205929478,0.8727335705356121,1.003899191072553,0.663167733788326,0.7454470427629516,0.8187446243115934,0.9451700432238859
9,0.6880201256935623,0.6818143300717442,0.8255764819864103,0.8914455198477373,0.9709958998611398,0.7672205385216185,0.6381008094067347,0.7419078371394059,0.8217359743005932,0.8694905399898855,0.974213409766095,0.6419536895422973,0.7255366841421167,0.8060992498434462,0.9367567492472111
10,0.6577173624034142,0.6622518246079008,0.8157661965880488,0.890043191439586,0.9717325042205031,0.7374086252203051,0.6177781045129676,0.7262576078335031,0.8148141090331901,0.8663293702253465,0.9468833127172851,0.6226851030706565,0.7073204620243239,0.7943764208295925,0.9288529163987963
11,0.6299846700646172,0.6443445433827474,0.8071255784552305,0.8891343868077168,0.9725265261826447,0.7100395000010146,0.5990256709778409,0.7117499758631487,0.8082856536024944,0.8632561831671047,0.9215936373749247,0.605042908858318,0.6905547854106088,0.7834220312938728,0.9213737439220755
12,0.6044557256327678,0.6278038478907352,0.799418656346349,0.8886147537260708,0.973354309031921,0.6847700140907061,0.5816337659940661,0.6982118630428712,0.8020802912759897,0.8602280225984067,0.8980337262083145,0.5888297850100934,0.6750581147295605,0.7731662424950227,0.9142852966048469
13,0.5808377043836473,0.6124831755734211,0.7925498017950612,0.8883907108829713,0.9741587284412327,0.6613228655145997,0.5654151676645107,0.6855076302964794,0.7961364873916879,0.8572599695518578,0.8760331081448979,0.5738495618084524,0.6606701580034273,0.7635029904968912,0.9075270124383009
14,0.5588940959449615,0.5981953422868992,0.7863672043979514,0.8883996894123368,0.974946379131303,0.6394753178916867,0.5502375937322771,0.6735387503894381,0.7904283664747135,0.854333292386949,0.8553811582431713,0.5599678309289791,0.6472722421129619,0.7543924823044494,0.9010817545903397
15,0.5384298013355139,0.584849061033392,0.780808826428248,0.8885871118005092,0.9756800496547765,0.6190438569532667,0.5359764273182481,0.6622089690807779,0.7849112870053075,0.851456094647196,0.8359632431254134,0.5470553330732755,0.6347534779443735,0.7457582335253322,0.8949031194473911
16,0.5192824177854586,0.5723091428221052,0.7757733175540319,0.8889131724678295,0.9763778603053889,0.5998742036614174,0.5225409683899858,0.6514596211760273,0.7795801364812985,0.8486257868700154,0.8176362807048791,0.5350147270111851,0.6230312484035325,0.7375750102507348,0.8889823061584766
17,0.5013148445289901,0.5605202353791466,0.7712167973329697,0.8893449711524811,0.9770145945234773,0.5818384553877268,0.5098447632655885,0.6412194085337904,0.7743992200902545,0.8458396935310737,0.8003146557776312,0.5237563400191794,0.6120233700796294,0.7297860823697335,0.883282748877749
18,0.4844103853378104,0.5493774356768327,0.7670691347914678,0.8898563959060158,0.977610174309113,0.5648245429814728,0.4978214855502748,0.6314509233818942,0.7693742363372214,0.8431056398188227,0.7838971569616117,0.5132067016582752,0.6016714263879002,0.7223732540164526,0.8777992816699051
19,0.46846872504859866,0.5388484601937947,0.7632977166088749,0.8904271982363205,0.9781478254372311,0.5487398050726097,0.48640932358453853,0.6221006331106725,0.764473732773901,0.8404131880270409,0.7683174348386492,0.5033010789098985,0.591910786553522,0.7152942403669202,0.8725038285146277
20,0.4534030134878249,0.5288485683390509,0.7598523944863175,0.891039928172301,0.9786452929072798,0.5334997042083206,0.47555721624034397,0.6131428311445533,0.7597096529364691,0.8377748922222954,0.7535006546401812,0.493982315955935,0.5826998645890058,0.708534026577202,0.8673915232105192
21,0.4391374947974278,0.5193597583645203,0.7567081913701219,0.8916820715148219,0.9790919594824476,0.5190351851505963,0.465220093500496,0.6045366235172925,0.7550527488750377,0.8351766609729749,0.7393943515189121,0.4852022311529038,0.5739859154299894,0.7020613748588883,0.8624425480082837
22,0.4256056945269075,0.5103122240797824,0.7538281875997282,0.8923418011131741,0.9795019424871665,0.5052803807436319,0.45535686131991,0.5962635439324584,0.7505181720977708,0.8326323120957366,0.7259411239639691,0.4769152604119821,0.5657387708679094,0.6958625957653571,0.8576502547587238
23,0.41274893149739145,0.50169658922464,0.7511928814186197,0.8930115291833295,0.9798692492449137,0.4921828269191483,0.4459344167562173,0.5882914525429929,0.7460787803970872,0.8301266058419373,0.7130988141036719,0.4690847156295475,0.5579149357621218,0.6899147604393618,0.8530017684349032
24,0.4005151435508399,0.4934546056071418,0.7487743744256831,0.8936831137290188,0.9802042988754033,0.47968966023119225,0.4369183091410697,0.5806068656332182,0.7417503467086363,0.8276729838324839,0.7008220893765185,0.46167348449112006,0.5504914615985742,0.6842050625996171,0.8484895631734406
25,0.3888579138368972,0.4855822071044095,0.7465572463290711,0.8943522320537891,0.9805043449382989,0.46776059609165743,0.4282843549929074,0.5731837781044193,0.7375085577578725,0.8252564842450567,0.6890766255288149,0.45465319443664626,0.5434327692753763,0.6787165582248944,0.8441043527168384
26,0.37773568297582,0.4780301232683412,0.7445199071377735,0.8950131388732624,0.9807766926022605,0.45635196684452484,0.42000269090708625,0.5660122225546084,0.7333679463161661,0.8228893134407798,0.6778257478716855,0.44799298242593166,0.536720304226209,0.6734371734389005,0.8398398986578999
27,0.36711108457371067,0.4707977441995233,0.7426500741782442,0.8956637733710467,0.9810207499963007,0.4454327984939452,0.4120557901323917,0.5590707316501737,0.7293075501736538,0.8205576602252943,0.667041188019392,0.44167074550646807,0.5303251985254411,0.6683545864756819,0.835688150410227
28,0.3569504008771211,0.46384275615565657,0.7409306619635068,0.8962998902600574,0.9812413555640833,0.43496595634633733,0.404417376229299,0.5523517774654877,0.7253397278909572,0.8182720814709769,0.6566926990669087,0.43566024889342997,0.524231734646318,0.6634569698631035,0.8316446998188942
29,0.3472230957797065,0.45716693509830275,0.7393518525148219,0.8969210954742706,0.981439366715683,0.42492787302292306,0.3970745462610979,0.5458373919495169,0.7214469420132665,0.8160203102881075,0.646756752082775,0.4299443301028808,0.5184166148625534,0.6587360125743403,0.8277020170339127
30,0.337901433981405,0.450733391382152,0.7378998425780919,0.8975239766487164,0.9816176285133638,0.4152860037091121,0.39000437995057274,0.539521771044842,0.7176391031922001,0.8138112868917515,0.6372079970371126,0.4245001302994712,0.5128658753355261,0.654179604515759,0.8238574413121441
31,0.32896014025140496,0.4445456093230277,0.7365667728432622,0.8981094888056003,0.9817780955100068,0.40602288491145927,0.3831968355632834,0.533389677853556,0.7139018611916822,0.8116341294413438,0.6280266866774105,0.4193145832066387,0.5075611601315813,0.6497830088941846,0.8201034288367294
32,0.32037612276227756,0.43857099083080564,0.7353412894437641,0.8986745098245323,0.9819218595401961,0.39710917896517073,0.37663228988549874,0.52743654975329,0.7102428328089726,0.8094967379260346,0.6191912541322978,0.41436716837506393,0.5024892001698571,0.6455335697903879,0.8164392244376416
33,0.31212822282500235,0.4328142687538798,0.7342170910396214,0.8992212326560537,0.982051922851312,0.38853250331359246,0.37030238314022834,0.5216493644945636,0.7066503252792775,0.8073888480867983,0.6106850408241102,0.40964842323526673,0.49763629594839526,0.6414296162031152,0.8128566771653517
34,0.30419701224510726,0.4272462912407318,0.7331847032118425,0.8997463355846415,0.9821676240090864,0.38026583607061276,0.3641905101755275,0.516024372336339,0.7031302386977065,0.8053184082090291,0.6024894280370522,0.405139294138121,0.4929890695473748,0.6374579348835104,0.809357212952525
35,0.2965646091672564,0.4218727154970431,0.7322390575665173,0.9002533020074255,0.9822732262479346,0.3723009443032865,0.35828940027586903,0.510550511143762,0.6996726036906459,0.8032745832129801,0.594590312460686,0.40083362587158033,0.48853811119750523,0.6336193824017314,0.8059314474551528
36,0.28921451377794044,0.4166672008509962,0.731372154111236,0.9007381491802512,0.9823660646051529,0.3646126977155369,0.3525850017963019,0.5052243945896969,0.6962826436367229,0.801266674574532,0.5869714181844613,0.3967131169830625,0.484269579904171,0.6299002922945027,0.8025834156824768
37,0.2821314799089638,0.4116360980550684,0.7305799089775477,0.9012057806490918,0.9824521255371249,0.357196001531686,0.34707089381026945,0.5000368480996035,0.6929508754232295,0.79928201313044,0.5796207770667375,0.3927747135767335,0.48017778025115604,0.626303553471602,0.7993018348802193
38,0.27530138337045307,0.4067553721409009,0.729855490786344,0.9016512103176006,0.9825262754703976,0.3500276220879678,0.3417350665963244,0.4949844316124652,0.6896829612072625,0.7973324783165079,0.5725239735475094,0.3890003576451682,0.4762484268280766,0.6228151893945234,0.7960936507847006
39,0.2687111210063658,0.40203192923929143,0.7291956098882557,0.902080740375288,0.9825968009582168,0.34310454319668643,0.33657187160432256,0.49005984463562124,0.6864689503956704,0.7954024604132797,0.5656708892360587,0.38538984051035724,0.47247881487408305,0.619439689307475,0.7929455845977724
40,0.2623485166370777,0.3974436030476121,0.7285943856088559,0.9024884523323224,0.9826557033115167,0.33640563049116057,0.33157088136576984,0.4852592744082931,0.683315601588273,0.7935073988562799,0.5590485551919349,0.3819250861965993,0.4688544808186331,0.6161628989742682,0.7898668879189015
41,0.25620223443547646,0.3929978122269594,0.7280491420136321,0.9028814922475651,0.9827137477726792,0.32992901345545983,0.32672719604290745,0.4805772581023854,0.6802119765114818,0.7916279327887947,0.5526485020259818,0.3786083879493011,0.46537491204568215,0.6129905939537108,0.7868433276400533
42,0.25026170378155244,0.3886738328813771,0.7275548296301434,0.9032537950250819,0.9827604867890527,0.3236558331965554,0.32203159048425706,0.47600940274966885,0.6771663592841723,0.7897836609326846,0.5464588562837548,0.37542154716680665,0.4620258887715883,0.6099084501456881,0.7838847999368854
43,0.24451705842285285,0.3844796737463733,0.727109174715124,0.9036121718007273,0.9828081228744961,0.3175847091725361,0.31747990066442683,0.4715520060094703,0.6741663104689792,0.7879511206212273,0.5404726657842523,0.3723690750064997,0.45880827147328995,0.6069234663452948,0.7809780724118367
44,0.23895906929123592,0.3803955791660059,0.7267079699608279,0.9039515949416342,0.9828455862446778,0.31169904553750305,0.31306380248224125,0.4671999967925461,0.6712222124261927,0.7861541267719078,0.5346788175222703,0.3694324730452666,0.45570854574061065,0.6040208784374707,0.7781312897064239
45,0.23357909743689909,0.37643036615103814,0.726349040232908,0.9042774362628938,0.9828841590559257,0.30599760746242083,0.3087798615484211,0.46295129055152917,0.6683194419582028,0.7843653604167252,0.5290718666063147,0.3666184164218785,0.45272824519182236,0.6012091880392738,0.7753348043567098
46,0.22836904468407215,0.3725646975561555,0.7260291810181053,0.9045863790293935,0.9829149200112425,0.30046587806488045,0.3046203989675322,0.45880016766443327,0.6654711760008577,0.7826122901615368,0.523641088248314,0.3639077662847193,0.4498548766657427,0.5984726646846475,0.7725921934235075
47,0.22332131041079997,0.36880855501669435,0.7257459261057174,0.9048821134993129,0.9829453262844321,0.29510263668442654,0.30058273205144176,0.45474590181528834,0.6626598990510331,0.7808645589971149,0.5183826132636057,0.36130946351543025,0.44709024260756103,0.5958217055359383,0.7699001094421731
48,0.21842875162834083,0.3651423944716936,0.725497322886977,0.9051627641283582,0.9829716176272942,0.2898951968494128,0.29665957144369115,0.4507823492760946,0.659902203072316,0.7791522764728669,0.513285691723843,0.3588034274440737,0.4444228981935663,0.5932393042382085,0.7672550178746194
49,0.21368464945327556,0.3615778166088606,0.7252802395391713,0.9054309417397061,0.9829944550852265,0.28484231277808414,0.29284907477506517,0.44690966506678637,0.6571771469350965,0.777443104822813,0.5083482824240397,0.3564007695067822,0.4418546931231211,0.590737549259223,0.7646619800304415
50,0.2090826766760897,0.3580944244539076,0.7250941461620454,0.9056853522784437,0.9830180856224702,0.27993287696178376,0.28914404499783813,0.44312179378685246,0.6545051042538435,0.7757688153178613,0.5035590370791652,0.3540806841335489,0.4393756169075239,0.5882988580889696,0.7621085971876032
51,0.20461686631153705,0.3547058984985942,0.7249350825955166,0.9059284613720747,0.9830340268783337,0.27516561277258905,0.28554365177287416,0.4394190181600779,0.6518615034058636,0.774095838282676,0.49891817584656983,0.35185560978254665,0.43698612794516367,0.585935569382962,0.759609725003102
52,0.20028158967557752,0.3513904436698009,0.7248038364211283,0.9061586180610679,0.9830559914758363,0.2705307725783849,0.28204045049003335,0.4357961524529645,0.649270467463726,0.7724571478249422,0.4944129950725715,0.3497051611471146,0.4346802521863338,0.5836314660896371,0.7571428237783516
53,0.19607153290770876,0.34816410920989743,0.7246958081764019,0.9063789704884766,0.9830662250951425,0.26602704412930706,0.27863482540549844,0.43225267189174044,0.6467040717169109,0.7708180866912333,0.4900467327917254,0.34764145993656237,0.4324531430584633,0.5813967567877466,0.7547337735770662
54,0.19198166770680614,0.3450034722797518,0.7246126545096954,0.906586839055602,0.9830866697267677,0.26164588822455287,0.2753188236288802,0.4287851293837674,0.6441895823066743,0.7692129460067658,0.4858041963677779,0.34564609507595884,0.4303069751900122,0.5792189945651341,0.7523486763861914
55,0.18800723764860158,0.3419268093612194,0.7245496426109869,0.906786505598501,0.9830926290602197,0.25738589712555454,0.2720940444454703,0.4253913266935262,0.6416966907298594,0.7676056420625402,0.4816928877735179,0.34372956766265883,0.4282282622705702,0.5771039521536947,0.7500251832289314
56,0.18414373961003822,0.338909421361464,0.7245086458779685,0.9069740351766715,0.9831114052131178,0.2532396731915597,0.2689521835591492,0.4220702055531001,0.6392543716867274,0.7660322789529774,0.4776934120694026,0.34187577410494796,0.4262288191673183,0.5750449238408939,0.7477183837151017
57,0.1803869041363271,0.33597104867961186,0.7244853975263051,0.907154841062684,0.983114407858586,0.24920558244493649,0.26589543534708243,0.4188174200212354,0.6368318437413389,0.7644547320207451,0.4738194794933332,0.34009430054267625,0.42428672017517755,0.5730414837246182,0.7454755272891387
58,0.1767326798749032,0.3330866334234017,0.7244813693441337,0.9073239374367026,0.9831312057351754,0.2452774438601243,0.2629161313348794,0.41563442175699544,0.6344574072174486,0.7629114912959377,0.47004510870093386,0.33836954937116603,0.4224217956618033,0.5710942252772475,0.7432448140369999
59,0.17317722345061126,0.3302762949486451,0.7244932491990195,0.9074875084107712,0.9831325227144169,0.24145312007217387,0.26001554389191356,0.412514908099661,0.632102522627718,0.7613620658068048,0.4663927100225293,0.336712319016259,0.42060603265500895,0.5691949748089942,0.7410774337208736
60,0.1697168818005155,0.32751552814804813,0.7245216566901871,0.9076399552672544,0.9831469527688669,0.23772790095210025,0.2571884530827176,0.4094622257307893,0.6297919171905549,0.7598470553172781,0.4628271581835924,0.33510569614584995,0.4188643081181811,0.56735308004331,0.7389209490978248
61,0.16634818179054828,0.32482412944609007,0.7245645683304988,0.9077878286592124,0.983147589061944,0.23409866244722602,0.25443312328889767,0.4064689850757193,0.6275021872612133,0.7583247946187606,0.4593815003119527,0.3335625422963797,0.41716596133127093,0.5655513937645769,0.7368245711508898
62,0.16306782119751076,0.3221783917589783,0.7246214210016869,0.907925150550566,0.9831595896053936,0.23056271447003943,0.25174879947317863,0.4035394674755829,0.6252516680744508,0.7568356413693299,0.4560105800893578,0.33206450266764487,0.41553685417360864,0.5638085473921124,0.7347400112125375
63,0.15987265408780554,0.31959791927565423,0.7246917609976963,0.9080589488720426,0.9831599959985776,0.22711513206888495,0.2491289250996394,0.4006657457274356,0.6230247991163393,0.7553402500555053,0.45275728121895825,0.3306262366515303,0.41394799812900956,0.5620990278997718,0.7327111322172095
64,0.1567596819153346,0.31705921417613214,0.7247734988821133,0.9081822479913474,0.9831698804920006,0.22375614692154436,0.2465783949750457,0.3978533560176362,0.6208309054935296,0.7538743758707723,0.449568737358313,0.3292278900654999,0.4124221599529533,0.5604486117521958,0.7306960608351482
65,0.1537260482037323,0.3145825385981373,0.7248681337478429,0.9083037887029124,0.983170175141468,0.22047795939881895,0.24408551981282248,0.3950921995510424,0.618664652355047,0.7524056869432408,0.4464945255771656,0.32788655559010876,0.4109349614956181,0.5588269635029031,0.7287311586335443
66,0.15076902730404376,0.31214354985503684,0.7249715292396877,0.9084137840526363,0.983178313483901,0.21728460456227974,0.24165990942776383,0.39239187474299714,0.6165244934040705,0.7509608843443972,0.443476450342149,0.32657958417681887,0.4095047481153803,0.5572624335476489,0.7267841509765035
67,0.14788601669974166,0.30976414885288406,0.7250877753272894,0.9085248906095376,0.9831784346968657,0.21416496196864107,0.2392868918883874,0.38973669808818856,0.614416220000978,0.7495184162938917,0.440570606198355,0.3253280872410185,0.40811121502445336,0.5557247295327933,0.7248789662068156
68,0.14507453193328457,0.3074183375644506,0.72520985045287,0.9086222232952544,0.9831854394590069,0.21112619672493194,0.23697764408486538,0.38714342621272285,0.6123278186128853,0.748093029511005,0.4377102347925906,0.3241050705170921,0.40677025709838716,0.554240303388571,0.7229993881177084
69,0.14233219821750975,0.3051300986169322,0.7253454420166857,0.9087244816831886,0.9831849306889545,0.20815603420844742,0.2347180439186606,0.38458858566456516,0.6102743411216313,0.7466760334161657,0.43496473044510126,0.3229366989616511,0.4054629543529795,0.5527823059147753,0.7211498587980472
70,0.1396567436497734,0.3028716611543541,0.7254834470368842,0.9088098412232601,0.9831915782549375,0.20526097203652924,0.23251744953006967,0.38209735400220984,0.6082365388811733,0.7452688137661138,0.4322489226818088,0.32179141880189616,0.4042052276689834,0.5513734758016804,0.71933647508246
71,0.13704599669618517,0.3006688639490037,0.7256363976662717,0.9089045950099048,0.9831902171887873,0.20243240929595208,0.23036502692538147,0.37963779011995274,0.6062343930965609,0.7438765122111309,0.42965679840106746,0.32069917163478295,0.4029774988982551,0.5499902183992456,0.7175400895479868
72,0.1344978771423604,0.2984925636624493,0.7257879858705362,0.9089786968712493,0.9831965001398937,0.19967122690294412,0.2282663139443681,0.37724393858621263,0.6042463984452583,0.7424862960543108,0.42707469174789836,0.3196268547087898,0.4017979274869615,0.5486538570643813,0.7157898988096462
73,0.13201039137082177,0.2963699454278001,0.7259562238094478,0.9090670167575825,0.9831950453951076,0.19697651745149283,0.22621501343645195,0.3748749493535992,0.6022923427379179,0.7411179878767112,0.42462582312430397,0.3186039322534319,0.4006428182048279,0.5473398866704697,0.7140462822472242
74,0.12958163008755255,0.2942709337900243,0.7261197801922996,0.9091307634456439,0.9831998613220109,0.19434086243379253,0.22421209167666484,0.3725739865967263,0.6003530613156836,0.7397438579806811,0.42217304320997595,0.3175996515330611,0.3995374122987134,0.5460733218015942,0.7123547928627733
75,0.12720976359853173,0.29222382786972156,0.7263009203741138,0.9092131981605917,0.9831996678660571,0.1917719835759796,0.22225623923154292,0.37029159036689846,0.598444689211192,0.7383981975388512,0.41985219034261323,0.3166413520810363,0.39844875996803086,0.5448242390819864,0.7106643759834991
76,0.12489303499984536,0.29019739093431207,0.7264753441881504,0.9092679647618052,0.9832022499010885,0.18925520453831207,0.22034348539131907,0.3680785380273272,0.5965521579050816,0.7370405012708995,0.4175280257324684,0.31569893950008515,0.3974127285613275,0.5436234885181105,0.7090274575724606
77,0.12262975996495026,0.28822183955890446,0.7266672731348935,0.9093444333862655,0.983202871762534,0.1868033510872265,0.21847781848629436,0.36587986736762673,0.5946883997514009,0.7357148899732827,0.41532198180197416,0.314802382056808,0.396386716031153,0.5424369668016551,0.707390034378754
78,0.12041831823396518,0.28626336322767393,0.7268512582427643,0.9093920980448614,0.9832055456077461,0.18440042081325567,0.21665005104257154,0.3637494507422527,0.5928396889061791,0.7343752461118787,0.41312191358709816,0.31391542120255955,0.3954136446290235,0.5412969074986335,0.7058043885899223
79,0.11825715649239696,0.28435572561173234,0.7270524604243416,0.909461635191218,0.9832034481164618,0.18205730811756327,0.21486965295289115,0.36163192311973563,0.5910204308672863,0.7330666121708397,0.41102292032360266,0.3130779757902641,0.39444835956247987,0.5401713335595558,0.7042195036984059
80,0.11614478090036069,0.2824613966924038,0.7272446661677574,0.9095052170097965,0.9832101397295451,0.1797629995378977,0.21312200562727743,0.35957952541364663,0.5892126102744806,0.731746608407485,0.4089396276621208,0.3122413454095568,0.3935319060211688,0.5390873676698329,0.7026822150774491
81,0.11407975334962854,0.280617284611013,0.7274536243338204,0.9095655103663903,0.9832030644213319,0.1775219916223284,0.21142246353339422,0.35754036543998313,0.5874371939647682,0.7304524737617997,0.4069416060854209,0.3114592355918693,0.3926244870022664,0.5380205872656038,0.701149217235738
82,0.11206069340337857,0.27878474321343594,0.7276531098194238,0.909608309431188,0.9832134641698939,0.17533061372549058,0.20975028467257562,0.35556143624369685,0.5856686037795631,0.7291525239033765,0.4049686131408765,0.3106690928621964,0.3917610765857677,0.5369891767220091,0.69965821344886
83,0.1100862695209884,0.2769993525536164,0.7278683730067153,0.909658339471521,0.9832045152178741,0.17318588411919947,0.20812729732539398,0.35359913692245876,0.5839348300916577,0.7278715588775176,0.40306500114783195,0.30993914061478967,0.39090633197707203,0.5359783222540635,0.6981754280323909
84,0.10815520201927888,0.2752263072625589,0.7280740034809152,0.9097007698854443,0.983213502146434,0.17109201954636363,0.20652690075152963,0.3516877004587747,0.58220571593465,0.7265912610644699,0.4011968950330894,0.30919136950466264,0.3900944979737186,0.5349971731144206,0.6967299959062929
85,0.10626625805915205,0.2734961964276152,0.7282949629145145,0.9097427880812844,0.9832084637678496,0.16903826519928644,0.20497535298413888,0.34980201774451264,0.580509622255739,0.7253228818627514,0.39938183518321707,0.30851017919947343,0.3892870609005261,0.5340381949185927,0.6952945472212598
86,0.10441824928194918,0.2717793457464624,0.728504855135079,0.9097827029755886,0.9832114422659509,0.1670365410634292,0.20344456564778654,0.3479531287447491,0.5788218260086583,0.7240610644470571,0.39761248098881086,0.30780327922949213,0.38852470500063874,0.5331064664639952,0.6938945480449884
87,0.10261003069397284,0.270102378807774,0.7287317565877566,0.909820083705924,0.9832125427923529,0.16506931056416907,0.20195860875374363,0.3461406029999705,0.5771589964249584,0.722805963484641,0.39588199345855335,0.30716451536320427,0.38776081941651985,0.5321947562541905,0.6925041209282531
88,0.1008404992451165,0.26843781778886433,0.728943726639359,0.9098552848856567,0.9832101824348547,0.1631542146274662,0.20049616702472284,0.3443544488661092,0.5755137865307741,0.7215600704586707,0.39420462077485974,0.3064998490102801,0.3870453444977253,0.5313116697165019,0.6911483129600814
89,0.09910858878758061,0.26681232761318513,0.7291767388632644,0.9098906043688576,0.9832149185591438,0.16126961248748448,0.19907020165488565,0.3426074410216326,0.573881823221784,0.7203192859807416,0.3925552206612687,0.3058962318173046,0.3863213425466556,0.530443873621468,0.6898020646195503
90,0.09741327095688351,0.26519661837582015,0.7293894856606578,0.9099196671868238,0.9832100751080772,0.1594362408411249,0.1976742030003068,0.34088558835781474,0.5722779342307894,0.7190881729295362,0.39096399397885634,0.30527473721069115,0.3856510938532126,0.5296070252733628,0.6884884345534155
91,0.09575355663900509,0.26362011072966984,0.7296275405746048,0.9099546558854533,0.9832163078135059,0.15763014720153284,0.19630443807125084,0.3391989916503132,0.5706769103359736,0.7178607468047682,0.3893918460074229,0.3047013899201608,0.38496297112385247,0.5287820484548384,0.687185712743502
92,0.09412848510159931,0.26205137223386993,0.7298415736542561,0.9099771595731413,0.9832102245884536,0.15587455070883835,0.19497126367961565,0.3375390673404055,0.5691116020611446,0.7166450995372642,0.38788104895648956,0.30412116745473805,0.38433659447329843,0.5279869939896256,0.6859128046177516
93,0.0925371329020113,0.2605203862750084,0.7300819029574156,0.9100122224592604,0.983217200135215,0.15414280987670675,0.19365611523916565,0.33591182764683847,0.5675422217473859,0.7154295194051528,0.3863838996361935,0.30357623419093827,0.3836814762531072,0.5272052316108379,0.6846522670055841
94,0.0909786062634627,0.2589974918764195,0.7302989944153968,0.9100291357620129,0.9832109597178739,0.1524608894219318,0.19238014050692026,0.334309347874953,0.566012757642736,0.7142293555502438,0.3849462229566464,0.3030339399110841,0.38309537978409425,0.5264477743806266,0.6834191013296286
95,0.08945204175743292,0.25750901494054773,0.7305391724091398,0.9100637428043438,0.98321730710918,0.15080098482092208,0.19112001919594696,0.33274134431108787,0.564475668814189,0.7130255473341758,0.38352342509782056,0.3025161483577159,0.38247363096886844,0.5257082338787383,0.6821995253644539
96,0.08795660252483478,0.2560301795537019,0.73075921245112,0.910075926226418,0.9832127304060888,0.14918645090266627,0.18989539036720654,0.3311918882958774,0.5629791545550413,0.7118395077418019,0.3821516744500903,0.3020091817240953,0.3819218872624615,0.5249866744511145,0.6810049771849711
97,0.0864914841902416,0.2545821854035271,0.7309993355786703,0.9101101112534797,0.9832157112593571,0.14759839253028906,0.18869005805432965,0.3296824295828294,0.561475083922858,0.7106485726206926,0.38080242202907605,0.30151668812079474,0.38133492654022827,0.5242859621018334,0.6798253058412909
98,0.08505590391436035,0.25314524576268066,0.7312206499636288,0.9101179812657346,0.983215303728053,0.14604452864311546,0.1875126655781441,0.3281829550469896,0.5600092576361907,0.7094747167826057,0.3794897841756716,0.3010423800599493,0.38081295531264514,0.52360061026281,0.6786684961310787
99,0.08364910459314479,0.25173597841163275,0.731460937640809,0.9101519254803907,0.9832144820463496,0.14452697196538847,0.18635998281128116,0.3267297349658954,0.5585382380608643,0.7082977572689464,0.3782132729907823,0.3005747070121494,0.3802599314245888,0.5229344670104873,0.6775272710819278
100,0.08227035623134107,0.2503388162269481,0.7316823424882355,0.9101555587338518,0.9832161652998417,0.14303030045417198,0.1852284845062262,0.32527910355116385,0.557101628364273,0.70713459265615,0.37695568040727584,0.3001291794495773,0.3797659091212166,0.5222858086236106,0.6764079051611376
101,0.08091895046757265,0.2489669850328216,0.7319227538819267,0.9101890221643477,0.9832151127652,0.141579644178828,0.18412305196584824,0.3238787485470449,0.5556631589908287,0.7059718349889701,0.37574556664542014,0.2996866903295719,0.37924429718304986,0.5216506027325016,0.6753030849315239
102,0.07959420082888152,0.2476066671293039,0.7321441829358855,0.9101910407354598,0.9832164340609745,0.14013772609035202,0.18303884554579353,0.3224762272946826,0.5542550062178334,0.7048192119624098,0.37454663546633316,0.2992663968381207,0.37877697206397054,0.5210383265672438,0.674221356867118
103,0.07829544377150582,0.24627191242441257,0.7323835120619258,0.9102192654082691,0.9832151528950198,0.1387511193276469,0.1819756279719567,0.3211256035473204,0.5528474282751357,0.7036697846119381,0.37339098112650154,0.298849134991121,0.3782850561401215,0.5204315823900073,0.6731507643075042
104,0.07702203692182717,0.24494561649123484,0.7326050748817228,0.9102257020993667,0.9832177056732535,0.137360588461505,0.1809375464570017,0.3197709312090534,0.5514684538598206,0.7025282485233079,0.37225560198995267,0.2984510835248617,0.3778420225811998,0.519854353716356,0.6721066256720638
105,0.07577336108737386,0.2436469548913943,0.7328435174367822,0.9102456750290697,0.9832142725791282,0.1360361059540471,0.17991520830030314,0.3184658378612744,0.5500892321048919,0.7013911796763503,0.3711496015224043,0.2980584500034714,0.37737935006571593,0.5192747115709134,0.6710688518743996
106,0.0745488151078613,0.24235340431762434,0.7330633253505663,0.9102553935097359,0.9832188632481993,0.13469373384171882,0.17891966384541255,0.317159607491395,0.5487403892279017,0.7002609010259214,0.37006340867395404,0.2976812482065063,0.3769576853156792,0.518730389858107,0.6700612877201241
107,0.07334782899811869,0.24108813456132663,0.733302597181664,0.9102719382905387,0.9832136949633582,0.13342760982015264,0.17793783655368872,0.31589637331723625,0.5473872723180321,0.6991357676149627,0.3690293290749679,0.2973108930273407,0.37652408854243263,0.5181772889698746,0.6690560471322252
108,0.07216985000607745,0.2398276889336122,0.7335189016713043,0.9102807787375425,0.9832191383424753,0.13213371586051972,0.17698138254910592,0.3146377542051013,0.5460689045168334,0.698016226099614,0.3679583782291779,0.29695454352528033,0.37612113467750374,0.5176633196708292,0.6680831887228778
109,0.07101432382100864,0.23859237186541857,0.7337584244719462,0.9102948912298804,0.9832152513336312,0.13091878217253347,0.1760395856876387,0.3134146302095993,0.544740828029165,0.6969033832964101,0.3670160490414944,0.29660391057322677,0.375716007266153,0.5171364238701244,0.6671108011824602
110,0.06988065351233891,0.23736504927981067,0.7339728752294528,0.9103053213652758,0.9832170634821679,0.12967550533846056,0.17511903509185886,0.3122016009857486,0.5434515949931983,0.6957937502539168,0.3659605978265769,0.2962679799236384,0.37533018003093227,0.5166504878620407,0.6661704912548081
111,0.06876827436894312,0.23615801316100501,0.7342098610312107,0.9103142712576883,0.9832182822650379,0.1285073092783209,0.17421659109788998,0.31101750391308974,0.5421500189236286,0.6946931887762726,0.3650747577906268,0.2959353801756528,0.3749518095994507,0.5161491469045423,0.6652314376527648
112,0.06767667748822977,0.23496212220918342,0.7344237919829217,0.9103260529153678,0.9832152517478654,0.12731309536619975,0.1733298816699088,0.3098480055954854,0.5408859851270081,0.6935935969043259,0.3640809934337976,0.29561892807923135,0.3745824209343528,0.5156893531889898,0.6643215450514507
113,0.06660538603277404,0.23378302606348733,0.7346581059712485,0.910334440596707,0.9832192715554208,0.12619128088247916,0.17246456249128728,0.30870189724191177,0.539614151761278,0.6925042425037959,0.363209406920825,0.29530306261450595,0.374229221443062,0.5152128835602435,0.6634161774751516
114,0.06555395098861315,0.23261590813987088,0.7348699209733327,0.9103411987262858,0.9832160572552724,0.1250409778072504,0.17161136378477682,0.30757369392800205,0.538371019843331,0.6914153858332994,0.36229241906956,0.29500491234049486,0.37387495011016747,0.5147773134956377,0.6625349916836705
115,0.06452197688682995,0.23146549726554716,0.7351032051941427,0.9103553404134341,0.9832180366061737,0.1239670473334485,0.17078003731429905,0.3064651917800259,0.5371308378540738,0.6903366749690326,0.36143685038115314,0.29470518480229174,0.3735461629908602,0.5143252546781248,0.6616630660295472
116,0.06350903199233997,0.23032353174657658,0.735311397100268,0.9103534275507257,0.9832177605812915,0.12285610374333249,0.1699601352254302,0.3053755424715862,0.535907065644526,0.6892578930069861,0.360579287033815,0.2944232836166221,0.3732056727753311,0.513912004472437,0.6608097392939054
117,0.06251469304408375,0.22920308020751337,0.7355434312401998,0.9103737123272977,0.9832163863268741,0.12182797472020213,0.16916032877571927,0.3043044959425767,0.5346975094764381,0.6881907106628181,0.35975273859524365,0.29414018895364547,0.3728999306460681,0.513483747528995,0.659970119554734
118,0.061538504926958185,0.22808377369005484,0.7357492258124175,0.9103666723574244,0.9832193231530181,0.12075569470378235,0.16837275219514275,0.3032511940835437,0.5334940195524218,0.6871207616408096,0.35894524249479687,0.2938718405077689,0.3725730911345769,0.5130914155592717,0.6591446396779472
119,0.060580003152739544,0.2269922802482064,0.7359769225807717,0.9103877314087866,0.9832149633675984,0.11976835968423917,0.16760263007149376,0.3022166012593639,0.5323126704533235,0.6860651147950422,0.3581440495780928,0.2936061836871588,0.3722879353707298,0.5126857639374451,0.6583356299596583
120,0.05963876381036949,0.22589664275469415,0.7361831744056851,0.910380368813825,0.9832202447684546,0.1187385120837631,0.1668463788862818,0.3011986490640761,0.5311307247381906,0.6850045736657694,0.35739110909086297,0.29334909603777953,0.3719755763034322,0.5123136688813136,0.6575382459780585
121,0.05871442459333519,0.22482899113817226,0.7364042239278512,0.9103986961161796,0.9832146945828978,0.11778227426380003,0.16610429247206115,0.3001985234742693,0.5299755865536259,0.683958722430309,0.3566090132267012,0.2931010496699837,0.3717079282095284,0.5119289839998095,0.6567582712485808
122,0.05780662758748706,0.22376172213928894,0.7366123564219903,0.9103942137895706,0.9832203370005997,0.1168009989728068,0.16537833799722657,0.2992155874403464,0.5288157760012032,0.6829095938748126,0.35590465388723175,0.29285372513744784,0.37141152361463176,0.5115766292905451,0.6559888584729949
123,0.05691521370934476,0.22271185057574736,0.7368255429376386,0.9104081564924551,0.9832156555194582,0.11587073286170295,0.16466310603640516,0.298247803323904,0.5276855556473762,0.6818710415353486,0.35515344547214267,0.29262299267471853,0.37115803281881593,0.5112115895629652,0.6552368807554596
124,0.056038965842048136,0.22167394186506684,0.7370361321665303,0.910405256234269,0.9832201614347251,0.11493620414535627,0.16396574371434477,0.2972991685957138,0.5265479702478473,0.6808352067059165,0.3544778817957396,0.2923843467273108,0.3708789772946507,0.5108779520326098,0.6544947820402341
125,0.055179575337440286,0.22064267130928575,0.7372415192050459,0.9104185842688672,0.9832159367347753,0.1140327729618783,0.16327704463459392,0.2963626258265177,0.5254417732719502,0.6798025453293908,0.3537704746222245,0.29217030160412005,0.3706371857845246,0.5105319533320946,0.6537702844110335
126,0.05433270188711351,0.21962963878958325,0.7374531367257638,0.9104133301185949,0.9832204734345348,0.11314059512786385,0.1626058645158106,0.2954462131470232,0.5243263268879704,0.6787801778959732,0.35311549546844223,0.2919397610642759,0.37037527115840985,0.5102155962275868,0.6530543995039939
127,0.053505184383672896,0.21861897846202547,0.7376526774441694,0.910428861775945,0.9832158532774575,0.11226536030528685,0.16194379083712515,0.2945413803993235,0.5232432572693206,0.677753884137802,0.35245070858212224,0.2917413194713605,0.37014491684546813,0.5098882062760626,0.6523572554706032
128,0.052685417167533596,0.2176282880576041,0.7378627188112317,0.9104206079876664,0.9832197842434491,0.11141017368885608,0.16129653522155785,0.29365418380952896,0.5221501273025985,0.6767435467539371,0.35181776284041577,0.29151856086367034,0.36989785648423323,0.5095879805442951,0.6516662416497241
129,0.0518892772115944,0.2166386197095054,0.738060374711751,0.9104376522512297,0.983216528264297,0.11056788230493526,0.160660802964977,0.29278156895360535,0.5210889412608106,0.6757251089992112,0.3511904461155197,0.291334916228292,0.3696802636533489,0.509278359143306,0.650996388818746
130,0.0510955420198825,0.215667712657734,0.7382632088016918,0.9104278504538015,0.9832185099414934,0.10974060945536494,0.1600360060338225,0.29192176982359896,0.5200186801560704,0.674725161547052,0.3505812917139386,0.2911190168186079,0.36944500967781285,0.5089936641362928,0.6503290622702499
131,0.050327302674062,0.21469940003499505,0.7384638213007838,0.9104443740261489,0.9832179313136176,0.10893498656848419,0.15942533748001247,0.29108014192429144,0.518977939616665,0.67371558005309,0.34998756745794646,0.29094993267056596,0.36924197509491735,0.508700578091889,0.6496862015374786
132,0.049561018975539356,0.21374751862094116,0.7386569128825416,0.9104349135282117,0.9832171207125273,0.10813330772857013,0.15882316586444611,0.2902476367575836,0.5179312052760154,0.672725221690378,0.34940270958879266,0.2907402441747684,0.3690153594321251,0.5084312093721742,0.6490416776254923
133,0.04881670627068071,0.2127996834211852,0.7388593876006959,0.9104504902090836,0.9832190677339011,0.10736117128493583,0.15823446917931194,0.289434870882501,0.5169093090540127,0.6717248445161123,0.3488398117274841,0.2905844319626257,0.3688287192319764,0.5081532157344081,0.6484252998100235
134,0.04807857439214248,0.21186543576435474,0.7390466262567944,0.9104403636480314,0.9832174411287269,0.10658639431646459,0.15765642983496,0.28862946073679474,0.5158871019528669,0.6707435188964452,0.3482790333898571,0.29038196088552604,0.3686078980877206,0.5078991004294151,0.6478028802747531
135,0.04735767725982141,0.2109381562884591,0.7392454469239916,0.9104559502991048,0.9832183411537274,0.10584520131023008,0.15708696790030713,0.2878445126792539,0.5148820550666662,0.6697528250289921,0.3477448543963882,0.29023656610717424,0.3684385939482041,0.507634839016166,0.6472123918751201
136,0.04664571065502246,0.210020640361414,0.7394325218394029,0.9104464471564335,0.9832189477936037,0.10509684724362178,0.15653252911119642,0.2870647192526383,0.5138855852685107,0.6687797959836452,0.34720720074872924,0.29004365255941994,0.3682225664014868,0.507395758831365,0.6466114437267959
137,0.04594769564694773,0.20911276501276652,0.7396229091159295,0.9104593025014232,0.9832169649538858,0.10438451987528607,0.15598256005971242,0.28630746540307495,0.5128956294728967,0.6677993027272091,0.34670086213107787,0.28990504562391617,0.3680687269319357,0.5071439931747763,0.6460462507756553
138,0.0452598260681479,0.2082129366994681,0.7398132737081149,0.9104526679951831,0.9832199365194324,0.10366283018558167,0.15544870998014498,0.2855518191115587,0.5119254345241105,0.6668340339565648,0.3461838762568782,0.28972399891161776,0.36785970790427147,0.5069198444472304,0.6454661741149842
139,0.04458419573558049,0.20732072227621962,0.7399935364081859,0.9104638160601535,0.9832172010107885,0.10297704360538673,0.1549194556232275,0.28482123057732517,0.5109498732824608,0.665863859507371,0.34570654241514764,0.2895901812254741,0.3677173532718513,0.5066790757459105,0.6449256573294456
140,0.043919729253647975,0.2064426599857107,0.7401862428461883,0.9104552897793907,0.9832182946674478,0.10228069883366309,0.1544039974162643,0.28408940864883386,0.5100052759320753,0.6649062218237983,0.3452061351669665,0.2894200593889669,0.36751771577844033,0.5064701175578259,0.6443659482532753
141,0.04326619362806834,0.20556115434747768,0.7403600952435275,0.9104712063810615,0.9832195488963263,0.1016221458942178,0.15389517566577296,0.2833838802607158,0.5090446490198085,0.6639460427124738,0.3447599696138422,0.28929303016413327,0.367384249756357,0.5062388320185546,0.6438493202808615
142,0.04262397177794482,0.20470543540981767,0.7405496216667488,0.9104553795171525,0.983216283250095,0.10094787494728746,0.15339760856707504,0.28267542348722235,0.5081239489568699,0.6629964794358139,0.34427231268693353,0.28912981765049406,0.3671951016169928,0.5060449797056761,0.6433098384747059
143,0.041991387520647766,0.20383696548547953,0.7407199758953199,0.9104782199830499,0.9832205203623621,0.10031767513056847,0.1529076165815742,0.28199432726209644,0.5071795106230974,0.6620453902485798,0.34385791488228246,0.28901224259941904,0.3670683201802577,0.5058223635016821,0.6428158204201584
144,0.04137034201977788,0.20299738649655982,0.7409076740970595,0.9104559974477469,0.9832164051220315,0.099664205121611,0.15242839712563974,0.281308006144897,0.5062807007231852,0.6611047495686194,0.3433817625587562,0.2888538653464313,0.366891266258071,0.5056429762147326,0.6422970972410562
145,0.04075778327591787,0.2021475496762481,0.741071098844845,0.9104829849007662,0.9832205569326714,0.09905881156093405,0.15195540078035355,0.280651011647141,0.5053537605854311,0.6601619168307753,0.3429968459410731,0.288745320362994,0.36676881275065415,0.5054285329491452,0.6418238289559633
146,0.04015783115104968,0.20131904581477242,0.7412576352538787,0.9104583228013226,0.9832162006566874,0.09842859530280079,0.15149444929103364,0.27998593994346976,0.5044748553126325,0.6592303786908618,0.3425334845767496,0.28859264296689724,0.3666046372878265,0.5052631642356734,0.641326708284861
147,0.03956425269695679,0.2004896846825751,0.7414181799575813,0.910485318135465,0.9832214661592344,0.09784493486560081,0.15103750536803429,0.2793520618903676,0.5035668985689675,0.658295992981576,0.3421741180446853,0.2884910882108937,0.3664858424415668,0.5050558881581487,0.640872568156624
148,0.038984665054810616,0.19967156398470953,0.7415976177427036,0.9104621130990221,0.9832155345387259,0.09723786291007042,0.15059432956046462,0.278707982387814,0.502705478008482,0.6573725777890795,0.34172687017662806,0.2883454106728092,0.36633339881585547,0.5049048559657183,0.6403970376502293
149,0.03840842432760237,0.19886005876114182,0.7417600480193072,0.9104862175354288,0.9832227015121309,0.09667562862494268,0.1501522588628558,0.27809586479931087,0.5018186581377935,0.6564477016309708,0.34138611850733463,0.2882491656315003,0.3662190441519718,0.504703197527141,0.6399615808633748
150,0.037847319150412194,0.1980544949789344,0.7419309692733828,0.9104664340705454,0.9832136842378306,0.09609007186054344,0.14972696876191513,0.2774726370330946,0.5009716427526317,0.6555309492630941,0.3409623316437101,0.2881113274185065,0.3660766755375284,0.5045667081241484,0.6395064635077009
151,0.03728894639688906,0.1972588212322235,0.7420945650292198,0.9104865112668051,0.9832254241575406,0.09554852089275001,0.14929847226398363,0.2768811171886792,0.5001083379079079,0.6546169218714857,0.3406295716455987,0.2880189436248484,0.36596723712342655,0.5043701354906908,0.6390902964302384
152,0.036745013534655285,0.1964656337957304,0.7422584273509244,0.9104694704393905,0.9832113269567826,0.09498420419954559,0.14889072340166162,0.27627818546941735,0.49927326084222157,0.6537053729300295,0.3402381326302841,0.28788969567592143,0.36583401146504557,0.5042469699757565,0.6386536572260458
153,0.036205007772007226,0.1956847888143256,0.7424212590606962,0.9104888508069745,0.9832277528065423,0.09446158687770666,0.14847535144903357,0.2757065457628904,0.49843426826619874,0.6528034088475118,0.33990467032906097,0.2878000192793677,0.3657294622072745,0.504056166677906,0.6382579121691723
154,0.03567827997839978,0.19490587962199507,0.7425797316001214,0.9104696559697703,0.983210005617803,0.09391872711390914,0.1480840482198821,0.2751235005664976,0.4976110108482199,0.6518959787630331,0.3395489244798442,0.28767954794710626,0.36560482745411854,0.5039444820363577,0.6378377588114638
155,0.03515526267331597,0.1941362715577476,0.7427413534708223,0.9104926633483909,0.9832274158418568,0.09341366021403295,0.1476817592080824,0.2745702993543803,0.49679466266613675,0.6510066238061628,0.33921442475614977,0.2875921799940897,0.3655048310797428,0.5037602799029204,0.637463174825379
156,0.034645570343607775,0.1933742356828892,0.7428917213443738,0.9104696622525459,0.9832123338328853,0.09289133190553386,0.1473059030965504,0.274007848118227,0.49598516965571626,0.6501030757393474,0.3388886515152872,0.2874800561655231,0.3653888553802908,0.5036584109475682,0.6370583310132977
157,0.0341382549018442,0.19261421160224204,0.7430573394487497,0.9104948704409082,0.9832236735541996,0.0924037562649089,0.14691652325353044,0.2734709383577759,0.49518850668964787,0.6492260383368172,0.3385604618004031,0.28739481225430835,0.3652924086193399,0.5034813127835926,0.6367045508365434
158,0.03364428333005819,0.19186778906862756,0.7431946893065269,0.9104711518971917,0.9832166319739164,0.09190027773516257,0.14655497228692577,0.2729295952856833,0.4943952752702529,0.6483269319269069,0.3382546243623684,0.2872907905073644,0.3651855404931934,0.5033880780609866,0.636315052292016
159,0.03315292806041075,0.19111855267076613,0.7433662664163371,0.9104959812719242,0.9832204588788729,0.09143035654947762,0.14617911829442093,0.2724079420844289,0.4936154555830152,0.6474611828678343,0.33794136000463165,0.28720731938446686,0.36509168352034443,0.5032181355774089,0.6359805759837398
160,0.03267333725777933,0.1903867896605457,0.7434928173854571,0.9104731401138046,0.983218821889971,0.09094467803797253,0.1458296129211498,0.2718867499331956,0.4928403408246756,0.6465679397462316,0.33764646475674104,0.2871109497485345,0.36499419513507525,0.5031328820310436,0.6356073810260529
161,0.03219799701400447,0.1896458251201695,0.7436656619354355,0.9104967617652302,0.9832193187181826,0.09049198925303817,0.14546888733422955,0.27138039113121243,0.49207575256062575,0.6457114549268509,0.33735478661592067,0.2870296064759864,0.3649020511650529,0.5029697190887722,0.6352901116855677
162,0.03173235870542398,0.1889315454725629,0.7437879573493945,0.910475142349732,0.9832198958126707,0.09002337074302742,0.1451286205439059,0.2708780416319448,0.49131881841865954,0.6448265299293033,0.3370640590054728,0.2869400674016631,0.36481401218447757,0.502892136619085,0.6349344028919123
163,0.03127213208599211,0.18819704018207456,0.743955156292997,0.9104975890396005,0.9832178924080534,0.0895871441280216,0.14478462936913228,0.27038691378321283,0.4905699358667371,0.6439764272129807,0.33679816939826696,0.2868608667704996,0.36472340694424954,0.5027354427485492,0.6346324608646285
164,0.030820218762679423,0.18749857448126298,0.7440789294566128,0.9104768765523124,0.9832213410727821,0.0891354445445794,0.1444513992792864,0.2699024952127552,0.48982928266050546,0.6431026550959015,0.3365079387534183,0.28677818365773056,0.3646435869726252,0.5026647269197828,0.63429487357933
165,0.030374213839353553,0.1867738982467949,0.7442373617573144,0.9104983942374776,0.9832164372982084,0.08871386837294343,0.14412475108296893,0.26942628773190064,0.4890979188252651,0.6422563640448662,0.33626753434761875,0.28670033545126067,0.3645559592960917,0.5025149625635693,0.6340070643758644
166,0.02993546565538711,0.18608791603230376,0.7443628001373581,0.9104784191744698,0.9832224454216322,0.08828035996750909,0.14379774620857247,0.26895924836838747,0.488371150615606,0.6413956246417275,0.33598065650946646,0.2866249845201597,0.36448182647537297,0.5024497691094707,0.6336877365751833
167,0.029502862461866664,0.1853744575774856,0.7445144844946457,0.910500431580634,0.9832161621603109,0.08787040213807205,0.14348788445801128,0.2684972571738234,0.487658899359831,0.6405520044124896,0.335757509438076,0.28654763020999047,0.36439939019899936,0.5023073289635172,0.6334130321110485
168,0.029077095737168213,0.1846979788808428,0.7446390668912763,0.9104772079300425,0.9832222667633478,0.08745709754294557,0.14316719959050905,0.2680474768713494,0.48694437419957626,0.63970452908578,0.3354832320604111,0.28647975365199285,0.36432848354880937,0.5022469950310063,0.6331122319191842
169,0.028657709970572976,0.18399929981457186,0.744785739753614,0.9105035538458786,0.9832174112151559,0.08705607206133432,0.14287306204247804,0.2675990338273619,0.486251756240592,0.6388639741784442,0.3352681184769696,0.286402964009337,0.36425247899680724,0.5021114383999238,0.6328493069529999
170,0.0282448660697551,0.18332753929838705,0.7449094155065522,0.9104763763717109,0.9832212043187429,0.08666362289774425,0.1425590686957261,0.2671655438492003,0.4855492312995149,0.638028851190766,0.3350099965245658,0.28634080779972215,0.36418424336867555,0.5020559479655421,0.6325675482997949
171,0.02783835494982012,0.18264645393284995,0.7450494468145651,0.91050400242601,0.9832183381540553,0.08627119012607935,0.1422793791794516,0.2667314732712147,0.48487533784952536,0.6371924134660354,0.33480332367413196,0.2862676195536737,0.3641135730499782,0.5019265765351848,0.6323150238460344
172,0.02743782962001437,0.1819785498300007,0.7451752913820994,0.9104787991668831,0.983222064003391,0.08589736398082058,0.14197271136516568,0.26631172918533774,0.48418567600774226,0.6363686487766239,0.33455667148536594,0.286205808512796,0.36404938205047205,0.5018759362126476,0.6320527411876006
173,0.02704311132344968,0.18131427019885032,0.7453041013664014,0.9105014153993383,0.9832157203031797,0.08551575971079556,0.14170579350950305,0.26589397320097874,0.4835290524699437,0.6355370216844304,0.3343628764950483,0.2861424100302879,0.36398218634562834,0.5017522519617726,0.6318095167861578
174,0.02665400014482455,0.18065083305529894,0.7454364237724057,0.9104832149352889,0.9832259447160429,0.08515692811140357,0.14140754517708895,0.2654852962477705,0.4828530500482275,0.6347240596525013,0.33412313836139784,0.2860745030035094,0.3639230713896721,0.5017061217809533,0.6315667771071728
175,0.026270718168471915,0.18000271586071642,0.7455539841431505,0.910498452972096,0.9832117223062401,0.08478840415905615,0.14115128254861906,0.26508489583035333,0.4822126575723857,0.633897553459878,0.33394481773320656,0.2860254359559403,0.3638582422070635,0.5015880367242269,0.6313322160980672
176,0.0258930393923856,0.1793436422429979,0.7456871102380536,0.9104864166299946,0.9832296596113408,0.08444171921763806,0.14086280114098554,0.26468625995275474,0.48155054087764443,0.6330949764616928,0.33370951262049275,0.28594913224584345,0.3638048209977338,0.5015458254100316,0.6311082864259706
177,0.02552103290594895,0.17870845970224422,0.7458016705074648,0.9104977603162904,0.9832093546488839,0.0840876277845445,0.1406153182391144,0.2643024843594474,0.4809260218626946,0.6322740619352727,0.3335471763413813,0.28591377839101645,0.36374129315609705,0.501433398748297,0.6308829412221514
178,0.025154329733771272,0.17805948728575766,0.7459301042534338,0.9104866109704012,0.9832307814469474,0.08375100007153762,0.1403373006958793,0.26391421980741875,0.4802774747234929,0.6314811832688041,0.3333161917998129,0.28583142313858645,0.3636940353764735,0.5013946473062681,0.6306757225209406
179,0.02479322100145257,0.17742932837876527,0.7460425034531979,0.9105006000942883,0.9832104352080592,0.0834120263679261,0.14009779916800952,0.2635454600036621,0.4796687377288018,0.6306667660180811,0.3331677685625915,0.2858061051600733,0.3636313316764324,0.501287558974258,0.6304613702125899
180,0.02443705886483658,0.17679607651299428,0.7461696606597603,0.9104833028509306,0.983228738272312,0.0830847860247727,0.1398299732007789,0.2631686112353546,0.47903349136183465,0.6298823304953822,0.3329434899555697,0.2857213215921268,0.36358986633532825,0.5012524438340124,0.630268254736349
181,0.024086610188973692,0.17616923186329309,0.7462755981322475,0.9105053500843844,0.9832122636499262,0.08276014259713342,0.13959822223685964,0.26281255960621236,0.4784401121435795,0.6290758602922387,0.3328050241120903,0.2857025567835076,0.3635284122285711,0.5011498812143335,0.6300664492818054
182,0.023740553357282895,0.17554880336692547,0.7464024617153504,0.9104798900858944,0.9832274506116652,0.08244229509524448,0.1393402284459087,0.2624486585133934,0.47781829978440676,0.6282982357529762,0.3325906480789945,0.2856177299936601,0.36349179265241394,0.5011187034739631,0.6298856201108644
183,0.023400558718978132,0.1749297132674665,0.7465072048876074,0.9105084503651523,0.9832122192855874,0.08213129189780277,0.13911589657071874,0.2621033062839703,0.47723961358789985,0.6275011535774331,0.33245873198951864,0.28560394061058825,0.3634322536883513,0.5010202394194205,0.6296969058064998
184,0.023063934733502222,0.17431874223983987,0.7466228287591886,0.9104799440809835,0.9832279845227901,0.08182207364796024,0.1388673271985032,0.2617529886657242,0.4766314546720414,0.6267291953828344,0.3322558288257946,0.2855193703980362,0.3633995892494073,0.5009928190070694,0.6295274848918844
185,0.022734572527113216,0.1737072484523137,0.7467370059731505,0.910508073422622,0.9832119167459793,0.08152506563049393,0.13865049848607094,0.26141741521256456,0.476066857490477,0.6259421543840308,0.3321292477265838,0.285510831259297,0.3633423035502243,0.5008983965077765,0.6293517083504723
186,0.022406562425726924,0.17310751372282784,0.7468365145940656,0.9104821333282821,0.983228972513617,0.08122314000696054,0.13841025270905363,0.26108054161050165,0.4754726582932272,0.6251756134384845,0.33193712397581515,0.2854254218027588,0.36331343622085555,0.5008742193458897,0.6291929883397791
187,0.022088218470756676,0.1725010247609549,0.7469588229797712,0.910506584201673,0.9832105573385714,0.08094069702106584,0.13820151398386196,0.26075441198562355,0.4749211993303815,0.6243983708473075,0.33181672660817596,0.28542331187043557,0.3632572971255384,0.5007840470355407,0.6290303990931333
188,0.02176724829338057,0.17191303750568565,0.7470483001993474,0.9104841247591637,0.9832328239320641,0.08064518889649325,0.1379686671062464,0.2604300663711677,0.4743417802557459,0.6236377941642633,0.331632705001352,0.28533551601129054,0.36323373399308223,0.5007622305542722,0.6288811098272415
189,0.02146097790055048,0.1713143391545254,0.7471699552598571,0.9105054360146313,0.983207991633655,0.08037700487646035,0.13776784954544355,0.2601143519225043,0.4738020344273362,0.6228694263691803,0.33152153293261366,0.285340744977457,0.3631771956911544,0.5006767949617047,0.6287321656322377
190,0.021146174505732463,0.17073219641730167,0.7472596526274359,0.9104855250922631,0.9832346949549671,0.08008833646116013,0.13754256508084123,0.25979974229465647,0.4732384068112528,0.622115919347902,0.3313410231514051,0.2852501408815629,0.36315875221381166,0.5006565484225974,0.6285916259581101
191,0.020850995884162202,0.17014653997734905,0.7473724724425701,0.910503508946935,0.9832074710063383,0.07983247012584202,0.13734870031039284,0.2594973303370411,0.47270902419489896,0.6213551508935056,0.33124350710738387,0.2852620291652032,0.3631033635103963,0.5005758188456907,0.6284555907746595
192,0.020544771561375682,0.16956739894619552,0.747466905002204,0.9104894071901201,0.9832360184889024,0.07955238941218831,0.1371314755468319,0.25918853767639183,0.4721618855089633,0.6206099517217664,0.33106191771238686,0.2851697357485534,0.36308742612257683,0.5005574091866671,0.6283246105617875
193,0.02025636995916519,0.16899512328872315,0.7475704697953434,0.9104979473099098,0.9832043416764258,0.07930635346295786,0.13694361021959015,0.25890242641926825,0.47164197943071456,0.6198556024736284,0.33098065699730195,0.2851866437157936,0.36303546899630584,0.5004802604858093,0.6281996718213093
194,0.019961207866822726,0.16841744076589527,0.747666668720341,0.910495558148535,0.9832395470574473,0.07903570515535273,0.1367348273565279,0.2585964406709201,0.47111148374993617,0.6191196840047085,0.3307971531640295,0.28509416668069526,0.36302015887271455,0.5004647008636,0.6280793595327445
195,0.019677689480976486,0.1678597454614347,0.7477664927382012,0.9104933771274673,0.9832006745696162,0.0787992658555132,0.13655213271158276,0.25832824500864093,0.47060086762507564,0.6183709194855255,0.3307289598665602,0.2851144170154783,0.36297247001391725,0.5003899729037271,0.6279642674778168
196,0.01939296617592763,0.16728366132519065,0.7478581142698223,0.9104977228650969,0.9832416141562162,0.07853630967810218,0.13635193346332816,0.25802362574226495,0.47008646839601137,0.6176449005413978,0.33054989723747175,0.28502324001058876,0.3629573014991989,0.5003775205905391,0.6278546378753436
197,0.019115923507200774,0.16673779906732744,0.7479588458554499,0.9104945171668856,0.9831993049566957,0.07831136859557515,0.13617402293578748,0.25777328648739434,0.46958579961040037,0.6169012725456339,0.33048407217374715,0.28504499237730035,0.36291363690353423,0.5003053357375301,0.6277490033622365
198,0.018840069805774965,0.16616599962981135,0.7480443292272723,0.9104946094107319,0.9832426775244896,0.07805340315954554,0.13598216443078132,0.25747012672260317,0.46908609110447536,0.6161853711478963,0.33032182422169454,0.28495721578555505,0.3628989201718707,0.50029501988869,0.627649813627043
199,0.018570058947006883,0.1656309237915502,0.7481451714454646,0.9104993801250456,0.9831978392554712,0.07784165601259338,0.13580871229387034,0.2572365034552988,0.4685966594240587,0.6154469116843613,0.33024526790527986,0.2849775284941431,0.3628583848886567,0.5002263052829012,0.627553009477908
200,0.018302336746172522,0.16506422950684924,0.748226476371813,0.9104893470035387,0.9832456791551956,0.07758687168492422,0.135625402800715,0.25693549472983174,0.4681099797444156,0.6147407699364134,0.330109484029128,0.28489629325646215,0.3628451164881964,0.5002168635981536,0.6274643682196889
201,0.01803972188879689,0.16453617371865517,0.7483260346868822,0.9105050878705888,0.9831952707815378,0.07738895524408256,0.13545557880855832,0.25671698402358034,0.4676328017592038,0.6140081967899619,0.3300170521232109,0.2849124166826172,0.3628064553067445,0.5001524335380112,0.6273757910398687
202,0.017779676263921636,0.1639783084851868,0.7484011336420563,0.9104832379551223,0.9832478286387677,0.07713664603434746,0.1352812244825516,0.25641973018637826,0.46715791684282015,0.6133107097033997,0.32990644567053434,0.28483844315978996,0.362795575058504,0.5001429227003038,0.6272971273856521
203,0.017524290496344595,0.16345520271073502,0.7485072677030966,0.9105112941303666,0.9831955576883961,0.07695229168132431,0.1351144054024371,0.25621351207829235,0.4666937167341419,0.6125853880095115,0.3298036611097921,0.284852241316544,0.3627580415534267,0.5000830697821869,0.627217219845048
204,0.017270984957725676,0.16290598840188178,0.7485662397447045,0.9104773568094,0.9832470041181409,0.07670280421951961,0.13494891957261493,0.2559226991226317,0.4662293901016017,0.611894957480329,0.3297099370446816,0.2847811896776739,0.3627495633811588,0.5000734127698763,0.6271469809059202
205,0.017022861741992152,0.16238887895720167,0.7486845174877981,0.9105170771784759,0.9831972011793567,0.0765303478485203,0.13478506624761666,0.2557255895090214,0.4657789179724814,0.6111785025423787,0.3296045875396,0.28479784079733933,0.3627135116348105,0.5000173851292752,0.6270766336984323
206,0.01677615117543042,0.16184813251990177,0.7487304050841621,0.9104716509543596,0.9832448212082127,0.07628550135593216,0.13462781820007202,0.25544324529127277,0.4653241826670683,0.6104935804336208,0.3295211181213052,0.2847250896295877,0.36270628652075054,0.5000084829832945,0.6270136482491773
207,0.01653565585628174,0.1613349621521896,0.748851187432617,0.9105232137654166,0.9831997406275708,0.07612288808014528,0.13446734572648744,0.2552535138778163,0.46488776409813043,0.6097872602886282,0.329417511967537,0.284747262238795,0.36267274818450296,0.4999549789734837,0.626952937399887
208,0.016295203885155568,0.1608053500311051,0.7488954431224085,0.9104660679700555,0.9832414584968624,0.07588273869965137,0.1343173957737155,0.2549799336416362,0.4644420416628234,0.6091070762727318,0.3293412782197211,0.2846718664488365,0.36266598954359425,0.49994776434669114,0.6268969992039821
209,0.01606165166786511,0.16029373223099788,0.749007719878566,0.9105281943182956,0.9832038523469381,0.07573047179416416,0.13416088869283402,0.2547970196994543,0.4640199635129997,0.6084110795730144,0.32924079369691805,0.28469908231243996,0.3626349989092185,0.4998956612209117,0.6268452194693773
210,0.015827586567095077,0.15977517535910393,0.7490605259304682,0.910463696442397,0.9832375253936317,0.07549377393368208,0.13401729573020588,0.25453262698200935,0.46358248401113195,0.6077360842419084,0.329170695839305,0.28462204257448154,0.3626287793666061,0.4998910284206123,0.6267967171898806
211,0.01560028416265696,0.1592663884565507,0.7491570676264752,0.9105275920288467,0.9832071652641692,0.0753515707638799,0.13386523797258623,0.2543548967723234,0.4631751797605551,0.6070493420058422,0.3290737154044872,0.2846528076222264,0.3626004274863228,0.49983932315300134,0.6267527813556951
212,0.015373156406797981,0.15875681502708044,0.7492208326967021,0.9104685750896863,0.9832344274659607,0.0751196473195066,0.13372724914753623,0.254101282613377,0.46274539121655334,0.6063810994744497,0.32900881868252363,0.2845753165122757,0.3625936247252442,0.49983797174207417,0.6267123979147438
213,0.015151735196848646,0.15825283201490267,0.7493038584912586,0.9105199670477065,0.9832104064685813,0.07498479435594815,0.1335800120641842,0.25392672397029076,0.46235267906875455,0.6057018560020342,0.32891620751973644,0.28460892107253727,0.3625699650930098,0.49978623205724565,0.6266748867729398
214,0.014931511420014977,0.15775084323825864,0.7493751003389737,0.9104783192964457,0.9832314296437633,0.0747603634178772,0.1334468264590779,0.2536850856326168,0.4619308454537244,0.6050420787027168,0.32885442754863947,0.2845308511560949,0.36255945612264295,0.4997878814609076,0.6266436062955675
215,0.014715714899052955,0.15725192024049484,0.749446864332203,0.9105115183127094,0.9832131628633625,0.07462939621948722,0.13330498860839213,0.25351240901780475,0.46155182372642634,0.6043690318457088,0.3287687249192813,0.2845676018334425,0.3625440463718454,0.49973687072794626,0.6266110455154282
216,0.01450170941434551,0.15675707344683656,0.7495245641754844,0.9104842903831021,0.9832300419367879,0.07441481970998078,0.13317546630408483,0.2532829441442917,0.4611385672639714,0.6037184910611466,0.32870631470358264,0.2844890486211839,0.36252610923062023,0.4997400357516285,0.6265894181785534
217,0.014291200585385414,0.1562630381177178,0.7495880446453766,0.9105083748906266,0.9832149198463329,0.07428639937435512,0.13303992950468355,0.25311225892472766,0.4607723344510015,0.603051258270654,0.32863113500831387,0.28452781931305127,0.36252202040553805,0.4996911813581285,0.6265614267917665
218,0.01408332163874811,0.15577682170116974,0.7496636845581779,0.9104850644309594,0.9832288367346139,0.07408125927168255,0.13291273713579438,0.25289350532545013,0.4603680738278894,0.6024100270045435,0.3285646012733847,0.2844503637910835,0.3624944203461938,0.49969451024206457,0.6265485890516498
219,0.013878377058068892,0.1552842450258546,0.7497314603526068,0.9105085545138129,0.9832164270289828,0.07395642586987078,0.13278454835172748,0.2527265463175023,0.4600138412994033,0.6017486151582755,0.32850182774501696,0.284489387654502,0.36250248276714253,0.4996484959590942,0.6265259428577327
220,0.01367647337949783,0.15481079710596382,0.7497952034991194,0.9104842264274777,0.9832270057065782,0.07375914457383834,0.1326584849758291,0.2525158814979496,0.4596191522825681,0.6011166670120787,0.3284304283300362,0.28441454316838904,0.36246554865652064,0.4996516341733107,0.6265204163204124
221,0.013476845757158039,0.15431614737165422,0.7498692891828552,0.9105089933984063,0.9832188697725673,0.07363852153915157,0.13253815805607758,0.2523550088908766,0.4592758926204875,0.6004610789479383,0.32837897662135934,0.28445227495408837,0.3624839290500181,0.49960822572186986,0.626503900865821
222,0.013280864398701816,0.153855861015407,0.7499269424625767,0.9104835350008589,0.9832255470460235,0.07344895748314471,0.13241310356544736,0.2521497863878262,0.45889145229484646,0.5998384608671152,0.3283041802862674,0.2843813895894866,0.36244058962535536,0.4996116849344462,0.6265045935273764
223,0.013086201474544782,0.15336144158260964,0.7499989316382504,0.9105108609202495,0.9832192824471044,0.07333116137498152,0.1322997647037773,0.25199684476812795,0.45855821384939416,0.5991884455132754,0.3282617879072833,0.2844166739508818,0.3624650404264322,0.49956972776422115,0.6264945143758119
224,0.01289557022960093,0.15290923716418692,0.7500570839583787,0.9104808810061101,0.9832266941623534,0.07315117669803345,0.1321768129167613,0.25179528902297305,0.4581845404144686,0.5985754326044511,0.3281857869084376,0.28435001832771223,0.36241979319152584,0.49957459725033526,0.6265008428252627
225,0.012705638130772632,0.15242015293281916,0.7501238189927544,0.9105153844371616,0.9832181121419459,0.07303338924877836,0.13206892930280772,0.2516510959158103,0.45786055437627743,0.5979304653484365,0.32814968206540285,0.28438326268813685,0.36244593606286457,0.4995331886539686,0.6264970411564362
226,0.012520127037588558,0.15197173805138722,0.7501823730011268,0.9104774526212542,0.983227581627608,0.07286525488010841,0.13194937433326254,0.25145260666916686,0.4574978791551142,0.5973275190456573,0.3280750647282781,0.28431973469115585,0.3624017684374736,0.49953930427944837,0.6265087254253613
227,0.012335431822956478,0.15149064601388332,0.7502482582371403,0.9105183281952343,0.9832182600437045,0.07274551068123103,0.1318454000210152,0.2513166202707354,0.45718280870434524,0.5966869665026943,0.32804310815634774,0.28435229495445163,0.36242800289856747,0.49949937681555745,0.6265109766432202
228,0.012155060528335157,0.15104618663212774,0.7503000986499728,0.9104764482196459,0.9832270749951546,0.07258980296888354,0.131730410582975,0.2511220398131814,0.45683094437077476,0.5960947344688197,0.3279700817536042,0.2842903228080173,0.36238536897541074,0.499504898193093,0.6265276209159185
229,0.011975775786421762,0.15056983897242707,0.7503710471581553,0.9105174341590124,0.983219198096493,0.07246820064918119,0.13162909854466934,0.2509925493746886,0.45652469403290674,0.5954579168621597,0.32794443286233477,0.2843238625065434,0.3624119212910394,0.4994685715862708,0.6265361398590056
230,0.011800368812400867,0.1501354435129603,0.7504154150876348,0.9104796712242142,0.9832261133590856,0.07232370879285316,0.1315191582043658,0.2508034506572909,0.4561834415699529,0.594876924879759,0.32786808967234843,0.284261523489048,0.362370584610723,0.49947124656956243,0.6265568230656207
231,0.011626145881187587,0.14965694719700526,0.7504866355225535,0.9105136148700385,0.983219884369749,0.07220175114414328,0.13142051928592258,0.25067851733533836,0.45588571643591874,0.5942435956645961,0.32785396659287996,0.2842977220515654,0.36239747079830736,0.49944034400151993,0.6265723959814622
232,0.011455442353206391,0.14923684490881273,0.7505307243515871,0.9104832040348897,0.983226173095205,0.07206593845615407,0.13131434043912335,0.2504962378195818,0.45555514054083324,0.5936735586526287,0.32777062168667787,0.28423391929991304,0.3623576061183896,0.499439026558376,0.6265957391222878
233,0.011285887214927745,0.14875661276790725,0.7505958782590001,0.9105112347912793,0.983219688751174,0.07194656084251864,0.13122005762145583,0.25037458565646675,0.4552655059654469,0.593044613940604,0.3277682414219874,0.28427253492385984,0.36238431979255337,0.4994137512227848,0.6266192648820144
234,0.01111954638443591,0.14834400913602827,0.7506445661585799,0.910485122145828,0.9832265885663831,0.07181506606843899,0.13111573063946041,0.2501993762439639,0.45494564103659424,0.5924839807712586,0.3276803406063489,0.284209204781134,0.36234643921329984,0.4994090641507427,0.6266439843264389
235,0.010954567298590956,0.1478710050815,0.7506999864822266,0.910508973282909,0.9832196843715341,0.0717031362516994,0.13102667057448492,0.25008113606012233,0.45466377066227814,0.5918614279312401,0.32768544130863103,0.28424679340633613,0.36237230125067854,0.4993879910584845,0.6266760983900664
236,0.01079269105764038,0.14745905928806502,0.7507561769654842,0.910488246135715,0.9832264294820617,0.07157006551946016,0.13092432023776948,0.2499117934883958,0.4543546680454161,0.5913079994089396,0.3275974197453977,0.2841878884713743,0.36233653224026086,0.4993816562588457,0.6267013027470713
237,0.010632392733903708,0.14699546925528503,0.7507998055870556,0.910506636092116,0.9832206204857252,0.07147119551700166,0.13083948483132707,0.24979824812630894,0.45408004514745287,0.5906937218435516,0.32760534234160515,0.2842212896225281,0.36236175264828896,0.49936280387545345,0.6267423431216017
238,0.010474532659872164,0.14658454806671828,0.7508643375477301,0.9104887426323137,0.9832256714077167,0.07133148656854314,0.1307402034478475,0.24963296106151112,0.4537819533476066,0.5901461767422088,0.32752174532249506,0.284167811225928,0.36232734862035104,0.4993566494551048,0.6267674318445047
239,0.010318351942396905,0.1461300306012921,0.7508979478156174,0.9105076516895586,0.9832207280587499,0.07124895017142076,0.1306583618303073,0.24952557953305837,0.453513939498861,0.5895405584300782,0.3275275479828719,0.28419849942764847,0.36235274681834,0.49933820610260576,0.6268175146447279
240,0.010164633402351957,0.14572015003194616,0.7509665829412119,0.910487853761014,0.9832262394592315,0.07110136788933963,0.13056296855998167,0.24936282748471186,0.4532272667462342,0.5889992357343095,0.3274530185399304,0.2841472545061578,0.3623190716057853,0.4993338951350049,0.6268420833321726
241,0.01001279054204954,0.14527484506948488,0.7509961963289868,0.9105076461008745,0.9832198646487298,0.07103380094717622,0.13048318455055383,0.24926250178102138,0.4529649343199229,0.5884013901802743,0.3274520916665365,0.28417812640840806,0.3623446325879534,0.49931407988369697,0.6269009759976243
242,0.009863331435257808,0.14486460785205876,0.7510620266605293,0.9104898798579936,0.9832274846853877,0.07088142144342038,0.1303923185851809,0.24910152255031834,0.45269047337854706,0.5878673510769259,0.3273900493937956,0.28412815147497494,0.362312926270366,0.4993132052185434,0.6269251430170206
243,0.009715962602014112,0.14443078657022423,0.7510946442345284,0.910504438074143,0.9832189058761769,0.07082432276231349,0.13031369861295033,0.24900850145969491,0.4524327968770232,0.5872762362921815,0.32737997065573293,0.28415763769077385,0.3623360306307774,0.49929073193675383,0.6269916149518231
244,0.009571192566121834,0.1440171299864385,0.7511523586357698,0.9104926995132729,0.9832295484886081,0.07067147918560736,0.13022800304636561,0.24884868385752348,0.4521710077629346,0.5867504144661491,0.32733139322577853,0.2841114666667502,0.36230953040965264,0.4992935008620131,0.6270167760036982
245,0.009428392129114943,0.14359724440370664,0.7511921133977958,0.9105021024514774,0.9832155527109402,0.07062090875615902,0.13014977758969246,0.24876348570752657,0.4519176980726602,0.586165232760669,0.3273118241575973,0.2841375183379035,0.36232676342850856,0.4992690575520533,0.627088325347988
246,0.00928630705713135,0.1431805594134328,0.7512373695103866,0.9104940658874716,0.9832336510953872,0.07047040200080994,0.13006957264285282,0.2486038193996853,0.45166801449930505,0.585648267284506,0.3272770388497685,0.2840957444113899,0.36230829289175176,0.4992740789524036,0.6271168749864305
247,0.009145901969781515,0.1427696522544321,0.7512881145140932,0.9105010994207814,0.9832117220988397,0.07042409475817095,0.12999150231056364,0.2485269889564763,0.4514196381205567,0.585068500482204,0.3272463307894177,0.2841190572040919,0.36231736532933195,0.4992486169814752,0.6271905423267699
248,0.009007769185868254,0.14235723906657868,0.751320049492091,0.9104964716945412,0.9832373473546787,0.07027745887293768,0.12991660816097114,0.24836718953327927,0.4511809537314794,0.5845608142823577,0.3272276659657387,0.28407990051476745,0.3623082478445333,0.49925605186974154,0.6272250977760931
249,0.008871981615204872,0.14194795211986852,0.751378251350394,0.9104975929061282,0.983209451086673,0.07023385927205461,0.12983898945824895,0.2482978506221964,0.45093802877198186,0.5839860237785182,0.3271833739814232,0.28410288006842577,0.36230888124353894,0.4992282389353302,0.6272980685616554
250,0.008738480602390747,0.1415449148161825,0.7514029807215211,0.9105021079110105,0.9832383983181301,0.07009227606209549,0.1297686438911725,0.24813938151982665,0.4507098109280217,0.5834881361383335,0.3271812451952175,0.28406377893815526,0.3623085502661508,0.49923997403275144,0.6273409988902606
251,0.008607308805714812,0.14113409401512048,0.7514630663184639,0.9104927237661159,0.9832086001065632,0.07004996646018763,0.1296924910544059,0.2480751591117196,0.45047222657705077,0.5829177176560338,0.3271254235846596,0.2840886272351242,0.3623017277393512,0.49920792659213503,0.6274109649717969
252,0.008476347911802778,0.14074187273769245,0.7514858263867501,0.9105060477212739,0.9832384111145043,0.06991444521427363,0.12962513321416988,0.2479202161826368,0.45025445269437153,0.5824302960363488,0.32713541040294136,0.2840479540052557,0.3623089670290985,0.4992254940661074,0.6274637074823645
253,0.008347410588447412,0.14033016205045173,0.7515430777147183,0.9104922328247518,0.9832087632277215,0.0698723022635315,0.1295520860945089,0.24785894706122424,0.4500220619461359,0.5818635877313342,0.3270731894553273,0.2840757325084462,0.3622961296176705,0.4991880366065781,0.6275295831183477
254,0.008220141768554578,0.13994564737338178,0.7515671537070633,0.9105037344868222,0.9832379516390463,0.06974342772937234,0.1294858192056173,0.24770907483395582,0.44981427319394957,0.5813872495329778,0.3270908033730684,0.28403258890000715,0.36230904191315555,0.49921213852857316,0.6275917646792364
255,0.008095059698017066,0.13953905767801783,0.7516192004910582,0.9104955029611784,0.9832095934629915,0.06970081263651533,0.1294174070686514,0.2476493608855023,0.44958771576737605,0.5808237112043462,0.3270248177022919,0.28406410632781526,0.3622924889428227,0.49916900693745797,0.627654522858658
256,0.007971275903749898,0.13915255920497813,0.7516458031465797,0.910500339115613,0.9832363460339371,0.06957881793262562,0.12935077479420812,0.24750552134402531,0.4493885218566224,0.5803588813952272,0.3270490559359229,0.28401773519661894,0.3623083922873512,0.4991992152918921,0.627723709245609
257,0.007849894000563332,0.13875994473648823,0.7516940099007323,0.9104982061272217,0.9832136175680863,0.06953521895578037,0.12928792588562926,0.24744655654224904,0.4491690414070936,0.5797984477825259,0.3269795393956104,0.28405333386591136,0.36229071554475967,0.4991515099656926,0.6277860797482268
258,0.007729400397717147,0.13836673265763455,0.7517193483532573,0.9104986215957892,0.9832324743223809,0.06942062891747457,0.12922008430224413,0.24730885847848424,0.44897708941659203,0.5793447006919483,0.327009234382673,0.2840041354866506,0.36230711366052093,0.49918620451138196,0.6278591014987871
259,0.007611554815845167,0.13798585448525613,0.7517684923674549,0.9104999249561009,0.983217450240404,0.06937505462633604,0.12916344502469276,0.24725073672943393,0.4487652993979257,0.5787883806770109,0.32693880661702474,0.28404261827669636,0.3622905458019693,0.4991356357598127,0.627923562879899
260,0.0074939415345158045,0.13759216071052693,0.7517899777788818,0.9104979201292217,0.983228349089167,0.06926890165135911,0.12909357009600045,0.24711850685432327,0.44858028115977694,0.578344356469046,0.3269698157542923,0.28399235006329593,0.3623053349255905,0.49917340198770055,0.6279985324020089
261,0.007379694821928331,0.13721669363343025,0.7518404389781705,0.910499913071208,0.9832226587686017,0.06922028858563052,0.12904386863679854,0.247061593423954,0.44837574942456027,0.5777936149614993,0.32690278915733967,0.2840318469889263,0.36229170733617677,0.49912066976110075,0.6280657087238788
262,0.007264892223457203,0.13682848163239558,0.7518586634871984,0.9104986779633716,0.9832228783371382,0.069123122169797,0.12897125524670017,0.24693455696574312,0.44819813593519725,0.5773580159324263,0.3269313601936979,0.28398188836317606,0.3623034882487791,0.49916134653538263,0.6281424245037083
263,0.007154723356178947,0.13645402556953165,0.7519088773299524,0.9104996387236253,0.9832281313052756,0.06907145230189823,0.1289286778947356,0.24687852375156294,0.4480001417697777,0.5768138829428248,0.32686993765948263,0.28402161024018807,0.3622935625195781,0.4991061896216714,0.6282118343238667
264,0.007042569870876266,0.1360735188890094,0.7519268850407058,0.9104976692767089,0.9832199591423169,0.06898236253647462,0.128853388990442,0.24675704765546996,0.4478301928592239,0.576385810860447,0.3268952136123838,0.2839720236323277,0.36230234612328793,0.49915006121108163,0.6282906690803092
265,0.006936315715896565,0.1356999466120277,0.7519723047816714,0.9105033666726783,0.9832297904244407,0.06892896471962741,0.12881746473434527,0.24670141551718003,0.44763835177074984,0.5758488350436831,0.3268387233555533,0.28401201114926133,0.36229505623818054,0.49909241039307295,0.6283614533740934
266,0.006825887037219872,0.13532482806588383,0.7519965644073615,0.9104921576936742,0.9832202308909783,0.06884606472303784,0.12873995212759334,0.24658532281547968,0.4474760625906105,0.5754277004162371,0.326862220350946,0.28396286291941647,0.36230294369837485,0.49913898435241116,0.6284433724390933
267,0.00672283794553591,0.13495533099416276,0.7520301719274449,0.9105101189162401,0.9832291105886829,0.06879250263654796,0.12871003734086622,0.24653063654123356,0.4472899682488285,0.5748982603709745,0.32680846245506123,0.2840024151950285,0.3622953849520959,0.49907981770953785,0.6285139635611813
268,0.006615629202033876,0.13458188364900223,0.7520653852228971,0.9104852896726299,0.9832223340481226,0.06871448483827827,0.12863098270032725,0.24641854535154933,0.44713565408768297,0.5744835154303564,0.32683222142690116,0.2839549532234458,0.3623053867090898,0.4991277438854663,0.6286004054456183
269,0.006515650772478185,0.1342199624936891,0.7520869136035561,0.9105166393082892,0.983225989338288,0.0686609719131042,0.12860607697172363,0.2463663090285148,0.44695442961113696,0.5739623404413653,0.32677997339191167,0.28399250913859203,0.36229505881752117,0.49906859863734626,0.6286692895997511
270,0.006412194402041461,0.13384506664252846,0.7521291353128384,0.9104804346237567,0.9832272103291825,0.06858819741777988,0.1285263164107921,0.24625661135081311,0.4468087277533731,0.5735527857232172,0.3268038570815468,0.2839480871645092,0.36230876405520457,0.49911614944135985,0.6287609482328083
271,0.00631440886841657,0.13349269826252375,0.752145318449842,0.9105193554389995,0.9832225752573669,0.06853356502528461,0.12850569179775467,0.24620780351957142,0.4466315638796045,0.5730416199797909,0.3267545324677758,0.2839828897798553,0.3622950657087205,0.49905879570037304,0.6288279291420877
272,0.006214334315159924,0.13311573666635787,0.7521861213211267,0.9104791966093606,0.983228764522379,0.06846741853443777,0.12842535220890233,0.24610010965427784,0.4464945214314274,0.5726352714341343,0.32677578945026436,0.2839416128470959,0.36231182754293834,0.49910405113415346,0.6289239632886242
273,0.006118237825369353,0.13277203481818936,0.752205951716739,0.9105196450053811,0.9832230015635428,0.0684103391301075,0.12840902906212467,0.24605426778060352,0.4463215323106788,0.572135931341497,0.3267327177041979,0.2839741495379239,0.3622966086062737,0.4990503298253814,0.6289902212290669
274,0.006020562974788953,0.1323953697424063,0.7522388048538311,0.9104792760008495,0.9832291966501226,0.06835154913038613,0.12832810901647349,0.24594934832210258,0.4461922803708411,0.5717316379990677,0.32674776874332645,0.28393496909930205,0.3623133578526839,0.49909149006167874,0.6290887515129533
275,0.005926645000957552,0.13205524910788927,0.7522638097656392,0.9105193048014794,0.9832222432709463,0.06829179795384092,0.1283153776045502,0.24590521905656612,0.44602431658592284,0.571244327204925,0.32671384368230155,0.2839669836976521,0.36229998360289334,0.4990429756229646,0.6291561666227957
276,0.0058321802346566936,0.13168502610646537,0.752293218296653,0.9104806720995362,0.9832295479231679,0.06823966211204907,0.12823519009482956,0.24580415665162533,0.44590158302250826,0.5708426584488024,0.32672061285919457,0.28392765983743506,0.3623140355992039,0.49907894690317933,0.6292551903283163
277,0.005741008415775223,0.131344000288749,0.7523144867426991,0.9105170376220542,0.9832219156149601,0.06817827373951411,0.12822402543813505,0.2457605166690091,0.4457396762730537,0.5703660883796706,0.32669668557651016,0.28396156321451715,0.36230405562913615,0.49903622621236066,0.6293251318962033
278,0.005649787302685691,0.130981870287804,0.7523506444468503,0.9104833679510419,0.9832296713389644,0.06813119671075096,0.12814670718664573,0.24566378485362703,0.4456221659860014,0.5699684535649511,0.3266947029992498,0.28391975386752166,0.36231465279998787,0.49906688159693535,0.6294236505294292
279,0.005560229783085468,0.13064155933666546,0.7523613019496309,0.9105147167622804,0.9832217067622817,0.06806971375720144,0.12813488291905445,0.2456205599431607,0.44546719894398157,0.5695011543211042,0.3266812422549258,0.28395759870303217,0.3623088183275368,0.49902965454378445,0.6294961059891754
280,0.0054711108093354,0.1302848752464587,0.7524050226877828,0.9104852826612352,0.9832298954762237,0.06802606523644218,0.12806258654479968,0.24552743627240073,0.44535408608502114,0.5691087023094512,0.3266692514711232,0.28391171664782894,0.36231456100096504,0.49905559767707,0.6295943533333413
281,0.005384008269938762,0.12994705560028422,0.7524094475562665,0.9105137516446734,0.9832217240756228,0.06796564963851812,0.12804780907940158,0.24548557168330076,0.4452061389702102,0.5686496240837665,0.32666840582234186,0.28395371886205745,0.36231467837231723,0.4990228463189788,0.6296684665021779
282,0.005297805898131341,0.12959419918575418,0.7524552127635592,0.910486467443301,0.9832298204980231,0.06792444725200171,0.1279825900584601,0.24539511528741975,0.44509771988997865,0.5682631497564692,0.32664378609111355,0.2839054076149768,0.36231410828782784,0.4990456135322459,0.6297671283025247
283,0.005213196453284746,0.129257303409545,0.7524573976801164,0.910513012498106,0.9832224451422057,0.06786596185107173,0.12796328617589392,0.24535534765175124,0.4449557232869558,0.5678116812817428,0.32665799996262157,0.2839475283256172,0.36232028128575433,0.4990151115436862,0.6298420399861978
284,0.00512983624552103,0.12891243585751425,0.7525014180063879,0.9104873304504959,0.9832293632764146,0.06782579390818064,0.1279057725748408,0.24526703873501327,0.44485318158223564,0.567431283028043,0.32661920392883237,0.2839018580438153,0.36231507371639643,0.49903743750362717,0.6299415886890114
285,0.005047787175717938,0.12857157113689813,0.7525061390438463,0.9105127222669347,0.9832230212939717,0.06777108089109783,0.12788209981615117,0.24522957659098507,0.4447156257995242,0.5669879038043222,0.3266488972999622,0.2839395998086585,0.3623239812728898,0.4990061972023087,0.6300168119701717
286,0.004967140910747062,0.1282399086085722,0.7525436107054774,0.9104886118741745,0.9832290820720246,0.06772982483536745,0.1278316708438485,0.2451431447789295,0.4446198408662319,0.5666125579923885,0.32659647384274954,0.283899352849973,0.3623180940731286,0.49903084418397337,0.6301172566181442
287,0.004887408470058655,0.12789164039242099,0.7525538791276111,0.9105106680985303,0.9832232995973933,0.06768078118558667,0.1278040723876031,0.24510831861526125,0.4444861908308381,0.5661785710326767,0.3266400938898442,0.2839321084501471,0.36232607415848467,0.49899671647474575,0.6301927213998707
288,0.004809064428911601,0.1275743122322791,0.7525849501532915,0.9104920071207416,0.9832286108960193,0.06763676964786607,0.1277602666317031,0.24502287150864466,0.444396892485838,0.5658069318439287,0.3265764163567484,0.28389676095687355,0.36232185822468843,0.49902512049900927,0.630293936897172
289,0.004731416393157968,0.1272188958511247,0.7525982658021498,0.9105070839920731,0.9832232090454739,0.06759470756371545,0.12772926322328657,0.24499186132134196,0.444267331391914,0.5653833130283026,0.32663035863351964,0.2839256990172396,0.36232819843113384,0.49898738770944656,0.6303695203843478
290,0.004654790906907447,0.12691445028306633,0.7526266926714599,0.9104957475657283,0.9832287928174176,0.06754682502847352,0.1276906723074543,0.2449057244260838,0.4441842085713979,0.5650148023263969,0.3265601618710399,0.2838936243191239,0.3623250171401026,0.4990197835808599,0.6304714058977186
291,0.004578615009254332,0.12655214534440481,0.752640406259997,0.910503312534814,0.9832223553864791,0.06751240474644409,0.1276583712398678,0.24488001117232241,0.44405820352611575,0.5646013625917486,0.32661863107931904,0.28392080976195366,0.3623312226122116,0.4989784778435404,0.6305474786246401
292,0.004503942916386365,0.12626155173788892,0.7526664118537341,0.9104990087694786,0.9832298583942898,0.06746017613539143,0.12762239547559812,0.24479183159129467,0.44398192232042977,0.5642365177111917,0.32654784249785096,0.2838895919583926,0.3623275822255147,0.499014684596242,0.6306489331987507
293,0.004430378156389263,0.12589177825477116,0.7526823122549843,0.9105003198809449,0.9832218649792444,0.06743330725831603,0.127591254640771,0.24477198974067063,0.4438585108268339,0.5638321860018524,0.32660531942377785,0.28391735155393816,0.3623346460105919,0.49897011675812847,0.6307268305146688
294,0.0043583955200874784,0.12561242111028337,0.7527024891722789,0.910500810088656,0.9832303721116616,0.06737717375272992,0.1275557922954203,0.24468173683550715,0.44378972408198303,0.5634719687764155,0.3265385927562413,0.2838850433639177,0.36233051036367486,0.49900957823036646,0.6308263374949817
295,0.004287485055802512,0.12524290169935762,0.7527242010393581,0.9104991530180157,0.9832235850654163,0.06735677265257188,0.1275273216066797,0.24466706082107478,0.44366841837259546,0.5630758738677333,0.3265910980894467,0.2839148020889202,0.3623373759245731,0.49896242164926247,0.6309070033411847
296,0.00421779948617836,0.12496187377326473,0.7527366205204152,0.9105007926910004,0.9832324468457493,0.06729816861117326,0.12749130514597923,0.24457565928909153,0.4436072330254713,0.5627209333466525,0.3265316500777991,0.28388022504700194,0.3623348486099123,0.49900433885967566,0.6310039924612071
297,0.004149009430081208,0.12460498022858366,0.7527646790903088,0.9105002087833244,0.9832224027084383,0.06728245299619422,0.1274660329749916,0.24456507269857616,0.44348799562371816,0.562332524753466,0.3265768352578836,0.28391291483898917,0.3623387681328484,0.4989553522415132,0.6310873990001528
298,0.004080821639981933,0.1243161358460922,0.7527691950564669,0.910499643072811,0.9832340559257521,0.06722289787073975,0.12742930374446304,0.24447336832488553,0.4434337575756075,0.5619834366360233,0.3265259810665589,0.28387540041628295,0.36234066035892026,0.49899885438534,0.6311820510834415
299,0.004012907759744304,0.12397117482216076,0.7528056888650652,0.9105014537190962,0.9832213170036048,0.06721048181187596,0.12740706240767208,0.24446613440626058,0.44331761428877986,0.5616019890401507,0.3265635799726692,0.28391124739981594,0.3623391762613381,0.49894892856495154,0.6312674616691551
300,0.00394628912131808,0.12367929151077073,0.7527977112434651,0.910499487838907,0.9832340508421001,0.06715084453447219,0.1273697867656132,0.24437463157101225,0.4432684181971876,0.5612594298914628,0.3265206008230629,0.2838713443996892,0.3623471863177448,0.49899280130620993,0.6313606197082259
301,0.003880870492923203,0.12334057573011929,0.7528483332853287,0.9105013688119946,0.9832213143589462,0.067140938499429,0.12735045057628758,0.24437026530450498,0.44315716964809404,0.5608843568522173,0.3265518385106843,0.2839088835217956,0.3623392462854904,0.4989433071701435,0.6314467100801335
302,0.003816463860670801,0.1230497927984205,0.7528238042597705,0.9104994697038733,0.983235106270385,0.06708197238285253,0.12731236440283664,0.24427933351188194,0.44311122668392305,0.560548548122668,0.32651459730713206,0.28386912036022316,0.362353640949694,0.49898595275258445,0.6315394221771058
303,0.0037530222398853776,0.12271316790212597,0.7528874720809523,0.9105016017541567,0.9832204251689199,0.06707359502759634,0.12729634430910938,0.24427719242569942,0.44300573376691854,0.5601798675817847,0.3265424031568814,0.2839050001921937,0.36233945117803235,0.4989383820586055,0.6316255023475552
304,0.003690529480015449,0.12242793770763268,0.7528544863969931,0.9105002214641928,0.9832367514497622,0.06701651254049525,0.1272567674561377,0.24418771247796073,0.4429626287209391,0.5598505294716318,0.3265065714592098,0.2838687110638383,0.3623597354188641,0.49897883990804554,0.6317174656466501
305,0.0036290203463182477,0.12208967913974127,0.7529184585250914,0.9105011319107364,0.9832180168486916,0.06700797849885035,0.127244714896716,0.24418627131132783,0.4428624900913663,0.5594884458571022,0.32653637041930084,0.2839002641589337,0.3623399422271236,0.498934004073998,0.6318046507142204
306,0.003568367611476314,0.12181264994663667,0.7528903700357408,0.9105008213678424,0.9832400818816734,0.06695469833032071,0.12720306034865897,0.24410013397529118,0.44282269977435135,0.5591654589635892,0.3264962453107597,0.28386872200477764,0.36236561130193545,0.49897176023158424,0.6318938600531107
307,0.003508653071231177,0.12147196175142215,0.7529433887652528,0.910502080173073,0.9832156981970416,0.06694385313638583,0.12719527677527864,0.24409735076529526,0.4427271555689099,0.558809750078903,0.3265326029219266,0.2838961318852759,0.36234064332947713,0.4989303373452152,0.6319839942060721
308,0.0034497963837490063,0.12120270806879714,0.7529269700208877,0.9104998439347884,0.9832444214641782,0.06689624205857912,0.12715149414887747,0.24401616218914252,0.4426910418751459,0.558493521145279,0.3264862645915062,0.28386788761259085,0.3623711409608664,0.4989644711260329,0.6320689296227565
309,0.0033921512973445235,0.12086033170125292,0.7529671967256686,0.9105034445139724,0.983215342219939,0.06688156112984239,0.12714750535677194,0.24401099884818242,0.4425998238805222,0.558143563063072,0.3265279601105273,0.2838935898041705,0.36234201574577024,0.4989276744448047,0.6321623764302802
310,0.0033356704191774985,0.12059705680308137,0.752959924472354,0.9105000043025427,0.9832403699477373,0.06684039040288071,0.12710210665104332,0.24393498649082343,0.44256700089899165,0.5578348652358782,0.32647922851898953,0.28386574407750226,0.36237541199646206,0.4989567296984834,0.6322435175656073
311,0.003279450378450008,0.12025820851441858,0.752993804502393,0.9105032935658814,0.9832136291086956,0.06682169026127824,0.12710122254714815,0.24392761040137345,0.4424805782814341,0.5574898404643068,0.32652146471798565,0.2838925759826782,0.36234413613014216,0.4989260864597687,0.632339152204626
312,0.003223868844473702,0.11999104657370763,0.7529882218375102,0.9104996208283134,0.9832449975485504,0.06678649828268797,0.12705492120905137,0.24385617349113883,0.44245021914784594,0.5571893770594282,0.3264745794492372,0.28386282771098637,0.3623790940045787,0.49894865240002706,0.6324178086670612
313,0.003169601129582097,0.11966590635733494,0.7530216835629333,0.9105050223844307,0.9832106677170802,0.06676458540884363,0.12705631061379294,0.2438471232423639,0.44236909972530536,0.5568487894381633,0.3265147223983054,0.28389193979567756,0.362345879507673,0.4989251570828938,0.6325145535428098
314,0.003115802068597725,0.11938845315629755,0.7530156147697133,0.9104973994246307,0.9832458116874245,0.06673422793968777,0.12701011279077667,0.24377980367952168,0.44234077194229715,0.5565564817639473,0.3264707566432646,0.2838604160138991,0.3623832781139172,0.498940598443248,0.6325911941151947
315,0.003062800130763561,0.11907828992788277,0.7530470329233143,0.910506801694579,0.9832099512785856,0.0667104458294268,0.1270127152610441,0.24376911629885015,0.4422649438416254,0.5562206721400024,0.32650834302771464,0.2838903562996612,0.3623469743461676,0.49892423481662723,0.6326890456696972
316,0.003010268947577145,0.11879228528213537,0.7530438988403819,0.9104966434137863,0.9832463020992616,0.06668333170325669,0.12696758971535183,0.24370611648496845,0.44223841187307084,0.5559357109266305,0.32646807949851625,0.28385948193115157,0.36238738037489665,0.49893301487369723,0.6327633281722201
317,0.0029589401949189917,0.11849329944801333,0.7530699139258791,0.9105055923868842,0.9832094415415061,0.06665936677757926,0.12697053474441966,0.2436933631816962,0.4421682309519539,0.5556054082598605,0.326501064908678,0.28388734211078287,0.3623487822305981,0.49892278696421893,0.6328623197714196
318,0.0029078079272745476,0.11820449705571413,0.753072705016153,0.9104985830438936,0.9832460288273678,0.06663369730329008,0.12692717920714386,0.2436348681394904,0.4421423498121602,0.5553268850675999,0.3264677928965967,0.2838600450705763,0.3623902531238322,0.4989260763141682,0.6329345163584664
319,0.0028579269228333043,0.11790927160571865,0.7530904347399091,0.9105024773251637,0.9832159480020508,0.06661124641318492,0.1269296443039172,0.24362013878973865,0.4420790089311674,0.5550031167549293,0.32649217758037835,0.2838833016833143,0.36235208970828336,0.4989209387528092,0.63303370521568
320,0.0028083641809871812,0.11762540751653784,0.7531002184814095,0.9105028600266583,0.983239290327997,0.06658528094268251,0.12688890839461475,0.24356558000942072,0.4420524246192708,0.554729591945773,0.32646882393209603,0.28386170086085527,0.36239167400396044,0.49891938089445476,0.6331051444195043
321,0.002760435930658784,0.11732787690217956,0.753111046844175,0.9104972289399564,0.9832206995824243,0.06656598011340534,0.12688981045949285,0.24354972551691606,0.4419965515035412,0.554414035601766,0.32648435327212477,0.2838787444605407,0.36235679859237224,0.4989191566744505,0.6332028456311884
322,0.0027127758258035754,0.11705228594705248,0.7531258609328647,0.9105095113901672,0.9832355465676544,0.06653795541681017,0.1268527039503451,0.24349794428205135,0.4419688459563614,0.5541438105812658,0.32646724161748486,0.2838637627240709,0.3623920975947398,0.4989127001964582,0.6332752294684951
323,0.0026663164625313767,0.11675182904141608,0.7531311980359416,0.9104913771213697,0.9832227115772499,0.06652355601248042,0.12685121419356504,0.24348205598809325,0.4419202618700752,0.553837729386394,0.32648095753075335,0.283874437167789,0.36236198248603996,0.49891744022273193,0.6333699057101092
324,0.0026193197106145175,0.11648255365487678,0.7531511009526742,0.9105149890914295,0.9832323824162352,0.06649165629697842,0.12681820694233656,0.24343216700024148,0.4418917640801506,0.5535699763675529,0.3264613989349644,0.2838654454619496,0.36239254551929095,0.49890666028366726,0.6334441330268639
325,0.002574244534310086,0.11618161369339779,0.7531507459757882,0.9104871167744025,0.9832235410722464,0.06648366234002377,0.12681396589416688,0.24341647313239087,0.44184959853973965,0.5532735769619883,0.32648120463327607,0.283870576221669,0.36236689808401956,0.49891479204666483,0.6335352791770802
326,0.002528831545891396,0.11591683836909379,0.7531740223260617,0.9105187480354745,0.9832379594884063,0.06644679318673613,0.12678539959675214,0.24336871873939764,0.44182139983879726,0.5530082393031395,0.3264536492284159,0.2838669633200388,0.36239299294632943,0.4989018103056434,0.6336112850212325
327,0.0024856736570637483,0.11561672300060286,0.7531725045778341,0.9104830708524816,0.9832187561258912,0.06644528184828948,0.12677772195562914,0.24335270488890995,0.441783959320062,0.5527213810886809,0.32648310571041755,0.2838665954812107,0.3623719864057664,0.4989115127412978,0.6336990383468672
328,0.002441388993896261,0.11535498388651887,0.7531926083044984,0.9105223874461424,0.9832413674238395,0.06640448795292973,0.12675451404317664,0.24330724867252973,0.4417577240424486,0.5524585212547541,0.3264451961918452,0.28386886865924493,0.3623931201256364,0.49889710377065416,0.6337769546453771
329,0.0023996638864029456,0.11505773374707866,0.7531957752806754,0.91048086782898,0.9832165290812688,0.06640692023434613,0.1267423610056281,0.2432913756859598,0.44172311734435477,0.5521809796980996,0.32648584890623017,0.28386232088853136,0.362376909918322,0.4989087348246229,0.6338605281504363
330,0.0023566243725865886,0.11479664486533848,0.753210283140222,0.9105235142497964,0.9832437901640628,0.06636589158327495,0.12672538015265944,0.2432469593074269,0.44170005592272754,0.5519210193687533,0.3264370889087829,0.28387100444935537,0.3623938882846655,0.49889224285804357,0.6339415645670471
331,0.002316335579498943,0.11450448315635611,0.7532168020081761,0.9104808695777039,0.9832146374217282,0.06636783622575014,0.1267082486794612,0.2432330513444823,0.4416676047313565,0.5516518770833736,0.32648759700286417,0.2838583701481721,0.3623806648573683,0.4989063749352306,0.6340192411104345
332,0.0022748101915545157,0.11424168056221518,0.7532298683770531,0.9105236635466276,0.9832445497225769,0.06633094423695367,0.12669743105991227,0.24318731947028555,0.4416474953977217,0.5513961468518704,0.3264313691759092,0.2838726609084522,0.362395630597574,0.49888766916088634,0.6341050597247181
333,0.0022356996786126004,0.11395586109189072,0.753233380072515,0.9104809204618708,0.9832170515605476,0.06632882421164259,0.12667601266558348,0.24317795643890994,0.4416176931198498,0.5511335654395719,0.3264872219555359,0.2838552036091495,0.3623838465482993,0.4989040707757224,0.6341753916759704
334,0.002195472895140096,0.11369117211002121,0.7532528772362896,0.9105245229634622,0.9832462035003144,0.06629823666071727,0.12666988905558807,0.24312817671597403,0.44160009943399686,0.5508837486528974,0.3264281631633747,0.28387354417214133,0.3623971376008238,0.4988835538919067,0.6342672168353076
335,0.002156854971578292,0.11341122438439918,0.7532453790567412,0.910480450663105,0.9832160775240055,0.06629168757093777,0.12664629564098226,0.2431259835498374,0.4415729222098288,0.5506263914283561,0.32648565819620445,0.2838531785667764,0.3623878993241517,0.49890187231319183,0.6343293644139059
336,0.002117682359831519,0.11314530249690127,0.7532772396930671,0.9105254393966209,0.9832471674342577,0.06626594066386453,0.1266420819372627,0.24306971793284185,0.4415581998344262,0.5503832438639056,0.32642570370713486,0.28387322446297797,0.362396989003161,0.4988798256509252,0.6344275772168796
337,0.0020801007493105503,0.11287081914837033,0.75325706910973,0.9104802509335247,0.9832140158984117,0.06625792083412457,0.1266192530011438,0.2430767060294918,0.4415326806462126,0.5501307312339322,0.3264853471187813,0.28385275144264116,0.3623936266269441,0.4988994580881273,0.634481850130775
338,0.0020425613849938493,0.11260461301547676,0.7532985994214064,0.9105256700276253,0.9832458984267222,0.06623297848100371,0.1266141191887629,0.2430124693587298,0.44152191796455237,0.5498944009063771,0.3264208824170731,0.28387171519565507,0.3623950036632008,0.49887697998352154,0.634585101968253
339,0.0020062581255320287,0.11233395326951921,0.7532721781910043,0.9104818808589367,0.9832142438660985,0.0662278940834395,0.1265942959671181,0.24302923093956103,0.4414964641260486,0.5496465294138735,0.3264892106931705,0.2838537688121181,0.36240032819998275,0.4988961007161956,0.6346338687569525
340,0.0019701382990451512,0.11206852279640282,0.7533145247229933,0.910523263233001,0.9832450016755134,0.06619913919761461,0.1265866765640955,0.24295750346284187,0.4414909245179298,0.5494170999689104,0.32641129764254934,0.2838691195458971,0.3623923146756923,0.4988753132998961,0.6347385554655869
341,0.0019349052799905006,0.11180147127130732,0.7532909796500341,0.9104858493850193,0.9832146580538982,0.06620141235769583,0.12657081137893092,0.24298222716681614,0.44146435653439486,0.5491736536029339,0.3264980460624491,0.28385585343493136,0.36240639154073223,0.4988916701071242,0.6347859120052599
342,0.0019000125644549242,0.11153636556081925,0.7533261278327976,0.9105199844583164,0.9832443433712647,0.0661648568449709,0.12656021944944634,0.24290595324996175,0.44146463755413373,0.5489511855493219,0.32639766319121494,0.28386579830677944,0.3623905796769199,0.498874303735349,0.6348881136433088
343,0.0018659709535845555,0.11127340011326078,0.7533105163714285,0.9104896917877756,0.983215465435159,0.06617730854254303,0.12654838591484854,0.24293462333447619,0.44143668470948766,0.548711770553453,0.3265098571443164,0.28385853424722657,0.36241048437360635,0.4988865549621831,0.6349372478536863
344,0.0018323937412310252,0.11100869407751959,0.7533374610481657,0.9105152818524195,0.9832432164179139,0.06613170991039866,0.1265351450247375,0.24285828889071304,0.4414426800614636,0.5484966966737911,0.32638306507593945,0.2838620246248159,0.3623905742929617,0.49887355072115475,0.6350349583831424
345,0.0017994467805575451,0.11074801983662709,0.7533274707714758,0.9104945859546053,0.9832171422834719,0.06615370892723954,0.12652636030194883,0.2428863273558309,0.4414136645471063,0.5482607545669739,0.32652089275806284,0.28386180804008926,0.36241266604298145,0.49888146571244013,0.6350870080773973
346,0.0017669777911282797,0.11048663513640014,0.7533510312415012,0.9105103046108167,0.9832414559897827,0.06610127523751982,0.12651190341967417,0.2428137965400567,0.4414246643017475,0.5480531040503307,0.32637152968388733,0.2838577988715864,0.36239217244091426,0.4988727905681714,0.6351798483819768
347,0.0017351200055905687,0.11022499117785833,0.7533416644452238,0.9104974340448916,0.9832200477425187,0.06612928300868624,0.12650453065159284,0.24283841353558722,0.4413955056722973,0.5478212361961492,0.3265273452213601,0.28386547095220216,0.36241328877553464,0.4988766439595794,0.6352343844743567
348,0.0017034836707789302,0.10996928459239787,0.7533663681975066,0.9105089567067443,0.9832379584217026,0.06607434514895105,0.12649011824868314,0.2427711482299371,0.4414100353725615,0.5476194870888966,0.3263662369697995,0.2838536774241971,0.3623951556270166,0.4988719410404021,0.6353231419485164
349,0.001672147710325299,0.10970614816462072,0.7533541875424437,0.9104970183543549,0.9832246605490738,0.06610321830806748,0.1264836758399656,0.24279195970642067,0.4413821917543318,0.5473936835058955,0.3265270663925646,0.283868575662179,0.3624127042282713,0.4988722697025897,0.6353787744661946
350,0.001641175112412833,0.10945471639570004,0.7533819972141567,0.9105095788509505,0.9832338484416957,0.0660505955930855,0.1264690170628464,0.24272973164499342,0.44139856871276256,0.5471956479397491,0.3263676046838207,0.2838507654914266,0.3623989964559975,0.4988708278729921,0.6354649599423352
351,0.0016107432057826821,0.10919377744563928,0.7533680800077295,0.9104965565826035,0.9832287174782564,0.0660767899896292,0.12646445606350143,0.2427470088759576,0.4413731485535855,0.5469775751480093,0.3265214499411556,0.28387000878975654,0.3624116007433848,0.4988684337992769,0.63552024777278
352,0.0015807340259498094,0.10894125917731999,0.7533933955327916,0.9105091976240678,0.9832306121479013,0.06602844137651367,0.12644800167233095,0.24268992249990742,0.44139048773358003,0.5467822318740075,0.32637271332117207,0.28385003433307576,0.36240332306073203,0.4988695919925556,0.6356049420545345
353,0.001551275195227286,0.10868687682057436,0.7533839718374826,0.9104979364824625,0.9832321218779393,0.06605152873871453,0.1264469246789272,0.24270288029732623,0.4413674679780181,0.5465719304821569,0.3265141816633224,0.2838691463484357,0.3624101454323039,0.4988648762593188,0.6356594124094319
354,0.0015223353858283188,0.10843133578643487,0.753401949634453,0.9105078534747983,0.9832280389781781,0.0660071349156036,0.12642723278152976,0.24265239730681704,0.44138618618669684,0.5463797458693403,0.3263783953976096,0.2838516191858811,0.3624082917861867,0.498868268068421,0.6357427198462053
355,0.0014940497998891737,0.10818330523868586,0.7533999370871727,0.9104998707254071,0.9832352308762182,0.06602732688784373,0.12643052136799562,0.2426590959815344,0.4413644284748399,0.5461762349028038,0.3265074864715369,0.2838663036063302,0.3624082098132514,0.49886163005866974,0.6357964020322667
356,0.0014663250622004584,0.10792633611554744,0.7534105089757527,0.9105069106108001,0.9832255901249766,0.0659872157636037,0.12640724724933078,0.24261721084498492,0.44138570573531805,0.5459878280919349,0.32638349058542715,0.28385501822485465,0.3624139677443068,0.49886662860307457,0.6358785691227213
357,0.0014392340661374264,0.10768220317641468,0.7534139170793096,0.9105004010314092,0.983234752344008,0.0660036308695627,0.12641487695605186,0.24261593396820028,0.44136425270845364,0.5457905164382305,0.3265017367722372,0.2838624435166291,0.3624057113429689,0.4988589832879687,0.6359310362484842
358,0.001412629627824047,0.10742696926774194,0.7534209549128508,0.9105071542790854,0.9832269375182724,0.06596892415035223,0.1263882565305996,0.24258358806725006,0.44138816847694695,0.5456059614167083,0.3263881092356641,0.28385853811506134,0.36242016684119055,0.49886467023535086,0.6360126224003884
359,0.0013865183808883328,0.1071840070232982,0.7534253554046921,0.9105002157844632,0.9832363911312744,0.06598047143406151,0.12639983730305374,0.24257423291635083,0.4413678879329788,0.5454146569511841,0.32649627617285926,0.28385925895757874,0.36240285123038907,0.49885694514313045,0.63606327779867
360,0.0013606631254977541,0.10693103161410371,0.7534320541746491,0.9105077395993548,0.98322636645332,0.06595162071797962,0.12637032612792345,0.2425505701276394,0.4413925234452846,0.5452340275502497,0.326393326579033,0.2838611171376022,0.36242623312348426,0.4988624479337252,0.6361445661219356
361,0.00133520412575134,0.10668941011880152,0.7534371392367231,0.9104986721993403,0.9832382978110004,0.06595869194935247,0.1263852214557428,0.24253473101735298,0.44137585658968076,0.5450484308321636,0.3264898599165086,0.28385629105233995,0.3624002878359366,0.498855508812057,0.6361930083288686
362,0.0013101245797111783,0.10643901216915524,0.753440781417272,0.9105106675821444,0.9832219098098282,0.06593417736720134,0.1263536268741083,0.24251745409797199,0.4413986141918247,0.5448718146366874,0.3263992125092892,0.2838640548177995,0.36243125976690216,0.49885980089959214,0.6362741507224282
363,0.0012856438569432142,0.10619731939269228,0.7534508091971516,0.910495158354747,0.9832442319598489,0.06593911084570098,0.12637073714313765,0.24249796977455396,0.4413877896020156,0.5446919375842298,0.3264836135259477,0.283852681882479,0.36239879588063784,0.49885444198317414,0.6363203339180611
364,0.0012614793340410032,0.10595154493835299,0.7534482398245879,0.9105178925208994,0.9832173941242657,0.06591623842772164,0.12633845419552545,0.24248368756698443,0.4414069281759013,0.5445191568433837,0.3264036201410823,0.283867622208945,0.36243441227362544,0.49885711097658586,0.6364010580671223
365,0.0012374243504743128,0.10570906778218893,0.7534642750695341,0.9104859558706686,0.983247529222368,0.06592148300426318,0.12635606060916377,0.2424639997166009,0.44140293971992506,0.544345297479691,0.3264789966805724,0.2838488495445477,0.3623988683303639,0.4988531554856501,0.6364457806968127
366,0.0012137150620065776,0.10546826771946247,0.7534564343208519,0.9105281369854151,0.9832170542238058,0.0658983565017444,0.12632483418978155,0.2424495556716428,0.4414177337888563,0.5441761014451508,0.3264064201761752,0.2838707600042499,0.3624357137625628,0.4988552099201967,0.6365246453753334
367,0.001190764758992481,0.10522422442455959,0.753475143168088,0.9104878799097443,0.9832451187965535,0.06590509478597945,0.12634134364798386,0.2424321134903218,0.44142079302790005,0.5440085387834723,0.3264757616114243,0.2838460162925711,0.3624001937887901,0.49885105598158147,0.6365696736152766
368,0.0011681374136241448,0.10498802486217979,0.7534662025428573,0.9105199504292102,0.9832207639698992,0.06588097800586129,0.12631232726514144,0.24241587880335194,0.4414308378491105,0.5438427443677865,0.32640755693854123,0.28387228033916057,0.36243603808115055,0.49885477131324457,0.636644766356287
369,0.0011456866559033678,0.10474327192425839,0.7534824282571241,0.9104918331371479,0.9832425657727956,0.06588981440043808,0.12632704686312612,0.24240161423416548,0.4414409213062765,0.5436815327020577,0.3264750167033794,0.28384489033316795,0.3624022295189215,0.4988478354621837,0.6366914508682776
370,0.001123422940503501,0.1045106228546938,0.7534789691170897,0.910517606297892,0.9832208903835199,0.06586415952274227,0.12630058908963573,0.24238325905900995,0.44144648859941693,0.5435192731802638,0.32640571190672185,0.28387196285112304,0.36243588333306737,0.4988557282534382,0.63676232185636
371,0.0011018603385335635,0.10426478225990994,0.7534866422973766,0.9104925412898274,0.9832426044650081,0.0658756532850317,0.12631348240804835,0.24237209128713913,0.44146251216834315,0.543363903782623,0.3264780333146416,0.28384528093521566,0.36240485061763406,0.4988439867518438,0.6368100472401695
372,0.0010809726410349403,0.1040381681318888,0.753493405902026,0.9105147006790316,0.9832210686651228,0.06584794235174164,0.12628940784401585,0.24235179137471252,0.4414653302905317,0.5432056790136827,0.3264004223473975,0.2838701642550339,0.3624351310436607,0.49885687596617145,0.6368783482856953
373,0.0010613246613342079,0.10378861683978452,0.7534904154020452,0.9104965752888317,0.9832418782609427,0.06586239925096515,0.12630075280861,0.2423436547745193,0.4414848757724727,0.5430553273817668,0.3264840072454872,0.2838467975449928,0.36240800880331686,0.49884033379932446,0.6369251259132118
374,0.0010429868607616537,0.10356940210236479,0.7535060006030768,0.9105101001760405,0.983221983264783,0.06583225101998003,0.1262786777523725,0.2423211516247634,0.4414876368789907,0.5429016955392962,0.326393638268277,0.2838677305024144,0.3624336363096644,0.49885713795217135,0.636992757558122
375,0.0010216154181306775,0.10331679030476186,0.7534970335306109,0.9105007149268197,0.9832412181346206,0.06584998675658923,0.1262886626700602,0.2423162764361672,0.44150793563347684,0.5427557665553386,0.3264892471928282,0.2838485826177192,0.3624117244118588,0.49883722568223654,0.6370374457495331
376,0.0010003059910552515,0.1031028495627841,0.7535142618265647,0.9105079518244357,0.9832223248328635,0.06581690118010675,0.1262684772676488,0.24229167904984922,0.4415133206266419,0.5426068652402396,0.32639007492770306,0.28386584258097974,0.3624313935955568,0.4988566407926565,0.6371049304505407
377,0.0009808822373052978,0.1028486348432037,0.7535074501084488,0.9105010829411573,0.983242090869365,0.06583844567667453,0.126276836428602,0.2422891059287578,0.44153173517791744,0.5424653237387831,0.32648889257160685,0.2838500223592585,0.36241610500419663,0.49883428157800674,0.6371477780192218
378,0.0009643348844038216,0.10263859439849522,0.7535196100503891,0.910510005899761,0.9832193518253989,0.06580191582113808,0.12625905850728064,0.24226415720875336,0.4415422036806226,0.5423208032891498,0.32639316328544976,0.28386445835764756,0.3624284801242905,0.49885649578634644,0.6372144930752589
379,0.0009458349447401422,0.10238477882566749,0.7535190877549758,0.9104981015850278,0.9832456243494976,0.0658275914694799,0.12626497258904176,0.24226155134712704,0.4415562978680739,0.5421839198095976,0.3264825367062989,0.28385195281194814,0.3624213820778595,0.498830985406758,0.6372563509535915
380,0.0009247634305917428,0.10217538469652679,0.7535259369910344,0.9105136159143166,0.983223752313349,0.06578768923897481,0.12625070190977777,0.2422386482653692,0.4415738747333114,0.542043427363056,0.3263999707276661,0.28386198073178576,0.3624246193950311,0.49885722910671204,0.6373214823000913
381,0.0009067309762162035,0.10192721915123269,0.753525987177795,0.9104947165312881,0.9832432646658804,0.06581691745305703,0.12625295117269444,0.24223408877784505,0.4415818022108072,0.5419114702274962,0.3264756650617485,0.28385580616920175,0.362427565387275,0.49882747580877035,0.6373630813129053
382,0.0008890991137453564,0.10171287914126359,0.7535368222363377,0.9105171792133334,0.9832256127221057,0.0657748882191035,0.12624345630679737,0.24221422074652754,0.4416077595025089,0.541774693666883,0.32640450638135415,0.2838572116992719,0.3624199460056364,0.49885835336649453,0.637425957473122
383,0.0008716317986223499,0.10147423509644006,0.7535288803001056,0.9104912761416314,0.9832410070546033,0.06580559372066905,0.12624098509906276,0.24220782312261094,0.4416086202730871,0.5416478652599912,0.3264727867588027,0.28386173400063885,0.362433880510367,0.4988241611462361,0.6374678287509441
384,0.0008540545104358803,0.10125301316189107,0.7535482686418495,0.9105207401286658,0.9832248483948395,0.06576426184947923,0.12623691496818196,0.24218963758797463,0.4416430677478918,0.5415144999335023,0.3264051590101742,0.2838505253958069,0.3624153898171168,0.49885919236226295,0.6375277390004697
385,0.0008374981314630025,0.10102401965251105,0.7535336527664154,0.9104882410989059,0.9832416679358605,0.0657930701355423,0.12622962578325198,0.24218356546227746,0.4416373434295367,0.5413928393188173,0.3264727874307929,0.283868373594441,0.3624393498138389,0.49882156461771054,0.6375705273089362
386,0.0008202800835923696,0.10079765361525157,0.7535544765875237,0.9105240495230685,0.9832236489741378,0.0657557035298425,0.12623045338986186,0.24216455345573076,0.4416787343221373,0.5412628864948129,0.32640460308126173,0.28384394717712774,0.36241182677698436,0.49885887087715763,0.6376268333889331
387,0.0008040381397067174,0.10057415130840151,0.7535438894657049,0.9104854481582362,0.983242194081119,0.065780296594267,0.1262191985866555,0.2421610530960402,0.44166875479556966,0.5411459682730876,0.3264730956727117,0.28387386728616426,0.36244327147286115,0.49882039122251515,0.6376709632390545
388,0.0007880680813123724,0.10034951689019313,0.7535565744244583,0.9105273305586624,0.983223088031608,0.06574783955131325,0.1262239459925368,0.2421398318403113,0.44171381428340095,0.5410201020558556,0.3264051117440727,0.28383912895656016,0.3624100932166608,0.4988571361398434,0.6377236143477498
389,0.0007728737280113815,0.10012352680937575,0.7535552306712754,0.910482989697447,0.9832432391370768,0.06576883023103919,0.1262094830185009,0.24213927068611274,0.44170335324492355,0.5409067183720997,0.32647158539979215,0.2838776944976854,0.3624448831347852,0.49881998727187576,0.6377690770324455
390,0.0007568405928982807,0.09990588379033045,0.7535595715380324,0.9105294322934466,0.9832216514820689,0.06573949651994959,0.126217716862874,0.24211652651710092,0.4417482500135333,0.5407865931145813,0.3264081805046781,0.2838362355401439,0.3624107766401052,0.49885518631103143,0.6378182160114414
391,0.0007411012833687976,0.09967587640655061,0.7535650778886593,0.9104822671279699,0.9832419287016531,0.0657592713582588,0.12620030598030535,0.24211738907430963,0.4417406438439792,0.5406746514460898,0.32646810954817157,0.2838799137505622,0.36244392263508635,0.4988193708869583,0.6378650208570468
392,0.0007256652237362651,0.09946446075536719,0.7535626405273723,0.9105301021630816,0.9832249391826564,0.06573042769493091,0.12621168132024288,0.24209511492303698,0.4417827761628906,0.5405623343887955,0.326411377401936,0.28383505818103105,0.3624138149863568,0.498853875400331,0.6379107943785262
393,0.0007110459191915468,0.09923223614898016,0.7535744842591021,0.9104833402751696,0.9832402345877429,0.06575134082327151,0.12619217914368788,0.24209516972500816,0.441779606860102,0.5404498923892705,0.3264664712806817,0.28388102036130136,0.36244096129569825,0.4988180111971558,0.6379588856820682
394,0.0006965484525903508,0.09902429079271476,0.7535664323746705,0.9105282159219508,0.9832264817707037,0.06572086953298684,0.12620513391847554,0.24207534602553396,0.4418181512523584,0.5403464434065939,0.3264115626660615,0.28383452638103585,0.36241828565982814,0.4988535809448512,0.6380013529172905
395,0.000682697726290382,0.09879319766703412,0.7535808252008598,0.9104813415500966,0.9832387191909358,0.0657445466242645,0.12618558892658657,0.2420730011308487,0.44181922298457416,0.5402328261824767,0.32646729971554334,0.283882024354831,0.3624372776475832,0.49881592652388446,0.6380508651595372
396,0.0006698683759863952,0.09858507591773394,0.7535749774715588,0.9105322946667462,0.9832289726720216,0.06571112553091965,0.12619796453255866,0.24205655920837926,0.44185526061188846,0.5401383955845221,0.32641020778824736,0.2838337986967628,0.3624227011404188,0.49885374815444766,0.638089789268072
397,0.0006588852800052344,0.0983582747373956,0.7535811607050388,0.9104881582472083,0.9832371663876658,0.06573852975261738,0.12617996122409256,0.24205148581371735,0.44185853665256514,0.5400235200360441,0.32646891466343064,0.28388284913139766,0.36243460917745557,0.498813819480473,0.6381408903645117
398,0.0006434576008031663,0.09814767185604059,0.7535894160795354,0.9105287207596707,0.983230598368563,0.06570134030169308,0.12619085583857464,0.24203838989398113,0.4418948302281626,0.5399382771519177,0.32640861789192055,0.28383355975018115,0.362425490686664,0.4988537794373514,0.6381761424418215
399,0.0006294962779054993,0.09792606734886582,0.753577462768295,0.9104862882824216,0.9832369843914912,0.06573308855544593,0.12617458763863407,0.24203076934145304,0.4418971635340129,0.5398218811734856,0.3264703808282983,0.28388279196905725,0.36243364582059,0.4988122546656424,0.6382286581530633
400,0.000617105193844708,0.0977138564548675,0.7536048247014846,0.9105307186893756,0.9832308684448406,0.06569169082682737,0.1261843928856286,0.2420208548896481,0.44193686255704356,0.5397457772823857,0.32640787038017355,0.28383427422831636,0.362426880594572,0.4988531899577862,0.6382605041948048
401,0.0006039024614931165,0.09749568874026569,0.7535728752051257,0.9104899443928323,0.9832377438743971,0.06572783261152353,0.12616912441302228,0.24201078203680168,0.4419353771031801,0.539628300324688,0.3264709322771834,0.28388206024463536,0.3624332493294301,0.4988119328595879,0.638313875195884
402,0.000590451648577978,0.09728339864802439,0.7536204052164408,0.9105208734267646,0.9832304057828578,0.06568290566330078,0.12617887881795986,0.2420037626566773,0.44198069768949555,0.5395598826459508,0.3264078769372663,0.2838355159933,0.3624279568767008,0.498851455935156,0.6383431635393416
403,0.0005777947980575895,0.09706772066538176,0.7535683054534656,0.910495837045073,0.9832388015250105,0.06572196608599991,0.12616343179082135,0.24199160257789448,0.44197377720282655,0.5394433742579025,0.32647045712873085,0.28388110693022256,0.36243324173265606,0.4988130045661215,0.6383964605150054
404,0.0005654924552173495,0.09685527657136173,0.7536332127535174,0.9105205583207029,0.9832295849304488,0.0656758594273326,0.1261742842988912,0.24198693633965332,0.44202534011533196,0.5393799214763263,0.32640941157862147,0.2838369022950904,0.36242821634200467,0.4988489858399662,0.6384242229381552
405,0.000553497673517088,0.09664282872584509,0.7535687979803921,0.9104940376077636,0.9832400560334668,0.06571489070500702,0.1261576411985165,0.2419732054715988,0.4420131193417198,0.5392672839763893,0.3264677456642446,0.28387987417139016,0.36243435355622794,0.4988146587129993,0.6384766757033241
406,0.0005417810470546112,0.0964288084775471,0.7536396104184878,0.9105202803599826,0.9832286467428201,0.0656706635739615,0.1261700898481216,0.2419705618940564,0.4420695883401661,0.5392057460380342,0.32641310035016907,0.2838383135696781,0.3624273373077485,0.4988465593364889,0.6385036925074841
407,0.0005305102954794545,0.09622156589112474,0.7535746797111473,0.9104949593745758,0.9832410996698703,0.06570688534609376,0.12615238392547345,0.24195537227706282,0.44205414274898613,0.539099903000896,0.32646397911550845,0.28387826384561116,0.36243620694890033,0.49881574826281927,0.6385546184169785
408,0.0005196014862403933,0.09600525820074426,0.7536416819595132,0.9105180748580234,0.9832279694498949,0.06566665479692907,0.126165440193582,0.2419548676652083,0.4421126692569018,0.5390374078465509,0.3264163316107492,0.28383988687726286,0.3624261129254905,0.4988446441091672,0.6385819284351242
409,0.0005090235563969432,0.09580224412073714,0.7535840556629236,0.9104976303195006,0.9832415509873192,0.06569858731229701,0.1261483083463044,0.2419380755196234,0.4420969305457793,0.538940800548003,0.3264615604201768,0.2838759525376037,0.3624380847861954,0.49881591507489337,0.6386302281024603
410,0.0004986887980414987,0.09558579323062784,0.753641241472497,0.9105148377718688,0.9832276397879023,0.0656632022129889,0.12616018714013322,0.24193972842748657,0.4421548570880849,0.5388751233944096,0.32641783602559793,0.28384244682413867,0.3624249547540015,0.49884295323044164,0.6386588087923226
411,0.0004885255567811186,0.09538376088962289,0.7535939185205437,0.9105010621334062,0.9832415854151934,0.06569091140619127,0.12614517460000393,0.2419217279947369,0.44214062758238487,0.5387893989583535,0.3264605928242585,0.28387249004105225,0.3624398926144271,0.49881583951636194,0.6387040268748461
412,0.0004781666664583375,0.09517038306196053,0.7536433483736404,0.9105115745793176,0.983227610353366,0.06565943444907421,0.12615479825136383,0.24192468839503678,0.4421970164650239,0.5387190614194044,0.32641859923979527,0.28384622356953476,0.3624241838649797,0.4988410550204867,0.6387334156970171
413,0.0004677061567204942,0.09496716554952069,0.753599241295552,0.9105042238824076,0.9832411967871291,0.06568479390408381,0.12614263506872153,0.24190675109510232,0.442184613255332,0.5386451374348067,0.3264596368723992,0.2838682398253421,0.3624410603159807,0.49881588628448137,0.6387765098213163
414,0.00045746387713136084,0.09475796456872092,0.753650472014046,0.9105094394436213,0.983228461181712,0.0656547590589582,0.12614940978239744,0.2419093777804189,0.4422395332412078,0.5385696492852888,0.32642005650133477,0.2838504651601183,0.36242439607526294,0.4988392072087195,0.6388052843044043
415,0.00044782306455372253,0.09455351730673821,0.7536005266209912,0.9105055424583736,0.9832395507191652,0.06568010807929878,0.12614051082752192,0.2418931870634638,0.4422290110465426,0.5385071157678246,0.32645762428460845,0.28386399976592924,0.3624411746106481,0.49881623811402437,0.6388474294304601
416,0.0004384744254398291,0.09434757176909594,0.7536588976373697,0.9105099954487135,0.9832315671212546,0.06564948847619986,0.12614410439138588,0.2418937823002257,0.44228217536014625,0.538427583731276,0.326422609839264,0.2838545180307089,0.3624256951645184,0.4988372501737452,0.6388745170037486
417,0.0004288362593415685,0.09414373750427715,0.7536021247655649,0.9105047847796841,0.9832382685369723,0.06567609541260445,0.12613850988382633,0.24188061512205342,0.44227407575995287,0.5383745765442912,0.3264548074694761,0.28386005061606556,0.3624402032680146,0.49881734031330255,0.6389165195007288
418,0.00041919563848498437,0.09393875102905541,0.7536646930969014,0.9105121334775798,0.983229849531345,0.06564413044760582,0.12613897607422972,0.24187857309319483,0.44232459113672085,0.5382932207439945,0.32642549472704985,0.2838582564693427,0.36242791684421755,0.4988347477111613,0.6389414391167098
419,0.0004099895098794922,0.0937378353430397,0.7536068018431741,0.9105005687227947,0.983240119164171,0.06567254734311981,0.12613675938335564,0.24186801173449937,0.44231951022766125,0.538247096507392,0.3264526112207547,0.28385662384424193,0.3624383268007407,0.4988189663791922,0.6389835222070599
420,0.0004012715105769295,0.09353140178494514,0.7536665973271927,0.9105170355150372,0.9832281326311009,0.06563872228083305,0.12613376384085237,0.24186489924766635,0.44236671428665847,0.5381663795628929,0.3264269606533257,0.283861291475598,0.3624306961395611,0.49883244970299256,0.6390066873299786
421,0.0003931161985896141,0.09333572122074876,0.7536153083561644,0.910495094386696,0.9832412959618639,0.06566989111383394,0.12613551757748645,0.24185452748870553,0.44236524667748267,0.5381246429799319,0.3264531964400324,0.28385450949690105,0.36243594803178175,0.49882017625263914,0.6390482669368717
422,0.00038475264620878866,0.09312533699525792,0.7536655781207562,0.9105220385424168,0.9832259821923914,0.06563294322757572,0.12612856816848786,0.24185313530207686,0.4424086809917207,0.5380464867486466,0.32642458818914927,0.28386289725734976,0.3624336459262603,0.4988311722898055,0.6390706452532016
423,0.00037603394263508225,0.09293535578189502,0.7536255291629136,0.9104913875929207,0.9832428948781182,0.06566839038868168,0.12613432398485316,0.24184043589797363,0.44241094002179643,0.5380074319819448,0.3264582567165798,0.283854427958352,0.3624334734440432,0.4988204725167581,0.6391108287889086
424,0.00036745303692394037,0.09272473375566787,0.7536648309018371,0.9105246742632053,0.9832241484799459,0.06562683207830215,0.12612406438272258,0.24184249281409378,0.44245102636470285,0.5379329829639289,0.3264180361776203,0.28386256371754415,0.3624364056226258,0.49883103994899936,0.6391333902653363
425,0.0003593069446720486,0.09253433066844859,0.7536324092757879,0.9104907050799971,0.9832437936604628,0.06566713479224379,0.12613258806105554,0.24182662451677922,0.44245589354774983,0.5378958121091312,0.32646602159556215,0.2838561808839413,0.36243154286518725,0.49881953082970343,0.6391715604628875
426,0.000351357060459175,0.092330118137009,0.7536680994984674,0.9105246134231375,0.9832235747359181,0.06562176691733457,0.12612069545268934,0.2418320666211481,0.4424941040455153,0.5378255280255272,0.3264100390077506,0.28386051871735607,0.3624381731458771,0.4988320308685258,0.6391946085192485
427,0.00034368388142935963,0.09213559446013808,0.7536331415862769,0.9104920444015935,0.9832436775207745,0.0656639450789197,0.12612998796032113,0.24181349434674984,0.4424999051796739,0.5377900101085902,0.32647373083879844,0.2838589086758253,0.3624309400997781,0.49881757431246276,0.6392311754411271
428,0.00033617743453056664,0.09193734528914949,0.7536767171059849,0.9105238927245646,0.9832242666173391,0.0656193506006389,0.12611863220215197,0.24182183187635478,0.4425377610464342,0.5377241409397305,0.326402665960517,0.28385761151024824,0.3624382659492355,0.4988337274987954,0.6392534775698032
429,0.0003289038128868636,0.0917390844142631,0.7536298855524389,0.9104932038934701,0.9832428171463986,0.0656582906976246,0.12612640403687192,0.2418006124655368,0.4425431748767155,0.5376897416298034,0.3264793148927811,0.28386208076213654,0.36243199717610347,0.4988152832443161,0.63929062617391
430,0.00032152138158360197,0.09154736979954835,0.7536862847836777,0.9105231452066085,0.9832261761073173,0.06561915986053254,0.12611757839896248,0.24181221411822565,0.4425817051625767,0.5376290067954611,0.32639902299721685,0.2838548478464886,0.3624368971099616,0.49883557746644525,0.6393092643584206
431,0.00031422964270146867,0.09134486340095652,0.7536291019075011,0.910497874107789,0.9832405678469736,0.06565144232626487,0.12612241650569422,0.24178773952558452,0.4425858621298414,0.537594481436469,0.32647983543203163,0.28386460890954407,0.36243415204760543,0.49881306903873623,0.6393502320824344
432,0.00030693296554675284,0.09115840396562322,0.753692552351896,0.9105193166411918,0.9832314134089593,0.06561993961435236,0.12611675767887295,0.24180321027506724,0.44262594152703155,0.5375403468553748,0.3264011377923092,0.2838536710850247,0.3624350803140934,0.4988370694741365,0.6393623936911385
433,0.00030001950878881116,0.0909551943955612,0.753630709176642,0.9104919773220739,0.9832364297231729,0.06564476626719486,0.1261187614439328,0.2417752152130652,0.4426280145649335,0.537503697379934,0.32647531301665944,0.283865070871686,0.36243599012145516,0.4988112281054814,0.6394092175711171
434,0.0002931526747655545,0.09076848254064601,0.7536994019653008,0.9105206933929132,0.9832375235581858,0.0656202955199863,0.12611604939550247,0.2417946251239931,0.44267026396560627,0.5374582244861161,0.3264071521406499,0.2838538937801748,0.36243416492421104,0.49883809214401986,0.6394140776804994
435,0.0002867282168038392,0.09057063943758839,0.7536303290678125,0.9104938856197474,0.9832331282367994,0.06563962649907244,0.12611503797298892,0.24176324789023135,0.44267013371790714,0.5374173815406253,0.3264690351356458,0.2838645781319843,0.3624365346287387,0.4988097661354788,0.6394660983618681
436,0.0002801961952385029,0.09037812435271309,0.7537058765576993,0.9105191274272498,0.9832397189877178,0.0656190594001359,0.12611622722935617,0.2417862612418417,0.44271405960214594,0.5373820069484504,0.3264129835484198,0.2838541281784856,0.3624343370980148,0.49883882679229435,0.6394654280833667
437,0.00027440358733431437,0.09019091175910339,0.7536331389185937,0.9104944468611158,0.9832321519184081,0.06563677650039568,0.12611034510925878,0.24175186919164868,0.4427128798472526,0.5373363001370444,0.32646457481849617,0.28386425512856134,0.3624362414973807,0.4988084564093057,0.6395193011892665
438,0.0002688849458141795,0.08998854065487742,0.7537060019896714,0.9105177035649071,0.9832411544627568,0.06561594775975524,0.126117528356103,0.24177769887930678,0.442757145793426,0.5373108652301586,0.3264163156377366,0.28385411188542625,0.36243490059754824,0.49883954144452824,0.6395167541488352
439,0.00026263667214778167,0.08981471713872194,0.753641575475162,0.9104950095899144,0.9832309162000832,0.06563598559755852,0.12610487650863927,0.24174135385687423,0.4427562422748797,0.5372608159872311,0.32646219292983364,0.2838639174930294,0.36243591458292773,0.4988066886885427,0.6395689685336177
440,0.0002557704229522124,0.08960113522086516,0.7537015925624643,0.9105176128382959,0.9832433708817025,0.06561166612116946,0.12611957386587255,0.24176864417951113,0.4427995984026784,0.5372445811038584,0.32641831677047983,0.28385468402833475,0.3624350291246947,0.49884088478411387,0.6395673984949859
441,0.00025003427477571233,0.08943870741195224,0.7536505679766247,0.9104934482604852,0.9832297314848485,0.06563629485401326,0.1260990945500718,0.24173204238531198,0.44279964190433474,0.5371904020190534,0.3264602168343848,0.2838627309413761,0.36243644026673505,0.49880430081589255,0.6396162318976532
442,0.0002442350209220217,0.0892193191308015,0.7536985273878726,0.9105189467707123,0.9832353540188072,0.06560727448425784,0.12612202094137534,0.24175918804752877,0.4428414745556594,0.5371833044582649,0.3264204223535456,0.2838564082002546,0.3624342969265338,0.49884261391383206,0.6396168287337433
443,0.00023883601989141352,0.08905972568464472,0.7536580076563263,0.9104927862952503,0.9832322409257475,0.06563676413244413,0.12609333924366461,0.2417238872309983,0.44284283047386747,0.5371247290431791,0.3264575218102325,0.2838610093414479,0.3624373807654777,0.49880230596506053,0.6396614274509517
444,0.00023347177492056333,0.08884410860425525,0.753695805088073,0.9105189629490177,0.9832351306240734,0.06560336687213326,0.12612442447929537,0.24174975756855632,0.4428821436977313,0.5371267405178597,0.32642396420409847,0.2838581598622818,0.36243410321713765,0.49884358675514706,0.6396651086188322
445,0.00022886429838828122,0.08868006896710258,0.7536639775620837,0.9104930839969616,0.9832299337309426,0.06563700860162458,0.1260881574737971,0.24171639046862367,0.4428863612219607,0.5370641913598263,0.32645245623611935,0.2838599290210722,0.362437361876136,0.4988016110291809,0.639704857597473
446,0.00022431621946583644,0.08847189235732446,0.7536955939651218,0.9105217912099177,0.9832355609971372,0.06559982692352796,0.12612650874212455,0.241740921423707,0.44292147446665026,0.5370743879607089,0.3264309920392771,0.28385905093611474,0.36243468467805734,0.49884326861544,0.6397119399139093
447,0.00021890395025334753,0.08830294095966205,0.7536675951906039,0.910490340826091,0.9832289718744011,0.06563711930191063,0.1260836755166199,0.24170880661892707,0.4429298595899413,0.5370090304754439,0.3264433553360729,0.28385976765018694,0.36243761177314454,0.4988022113084356,0.6397476287977463
448,0.00021346442058801015,0.08810080280776542,0.753697336934839,0.9105247997345218,0.9832356682899689,0.06559628045515155,0.1261283114218195,0.24173317800261107,0.4429601403814675,0.5370260838527144,0.3264425347138386,0.28385895847660086,0.3624337766578984,0.4988420281723045,0.6397564606118762
449,0.0002085258028524384,0.08792818410963656,0.7536679733029946,0.9104877024068487,0.9832289207902912,0.06563714374202492,0.12607969934037982,0.24170066799139325,0.4429731034989289,0.5369592663757247,0.3264302175573518,0.2838611789440889,0.36243972909290834,0.49880309721883254,0.6397906894417721
450,0.00020326946613958714,0.08773177520749584,0.7537042132806644,0.910528036112098,0.9832353366170619,0.06559305696928908,0.1261295326871934,0.24172655073174149,0.44299861422579373,0.5369816184038265,0.3264573426483104,0.2838570013017101,0.36243142502585585,0.4988410763809705,0.6397982107146902
451,0.0001979753371472958,0.0875551679317167,0.7536639632170085,0.9104841150888188,0.9832298456196646,0.06563657976500403,0.12607672410272694,0.24169212281241148,0.44301549580441635,0.5369150272737763,0.3264157909034754,0.2838647167761305,0.36244208960394075,0.4988031928570853,0.6398340144557573
452,0.00019297682391374108,0.08736431157689047,0.7537122721021654,0.910531940705226,0.9832346003132242,0.0655908721553284,0.12612940455620625,0.24172056682795903,0.44303777877272715,0.5369404768930447,0.32647105728953574,0.2838534143842565,0.3624299945342268,0.49884128289951696,0.6398376906722543
453,0.00018834753965733152,0.08718616556024433,0.7536614148192161,0.9104811328548772,0.9832313286268457,0.0656350715461209,0.12607534253864267,0.24168368144848168,0.44305590783445975,0.5368764637862915,0.32640527531109326,0.2838687157326869,0.362442975134216,0.49880237980678005,0.6398767442058104
454,0.00018407138755963245,0.08699725899388815,0.7537178976106359,0.9105342799551631,0.9832339309100965,0.0655899278677274,0.12612771807750442,0.24171473026592594,0.4430782597167052,0.5369021500216491,0.3264788768240652,0.28384993754539956,0.36243023349769554,0.49884240777760835,0.6398756691322023
455,0.00018007941292124584,0.08682111198464186,0.7536615100281288,0.9104796888899153,0.9832327710853438,0.06563250193468687,0.1260755133214037,0.24167577359863338,0.4430938965264662,0.5368434282115785,0.32640177766570055,0.28387183530252336,0.36244282586945914,0.49880125486590177,0.6399182101701053
456,0.00017699004835547926,0.08663287257789187,0.7537216468497092,0.9105356746994023,0.9832328239285577,0.06559044022138068,0.1261248719240391,0.24170888384885308,0.4431198766620199,0.536866649138846,0.32648013905715795,0.2838475089710093,0.36243097051271617,0.4988438095834759,0.6399123764757833
457,0.00017470698901573414,0.08645636211439338,0.7536624647800336,0.9104780556956421,0.983234702263633,0.06562844490816942,0.12607673362213917,0.2416684524350411,0.4431300655875692,0.5368155039398965,0.3264029343297319,0.28387354237959506,0.3624426520055018,0.49880033812120034,0.6399581713307174
458,0.0001681009449941232,0.08627091209746023,0.7537251574200107,0.9105383085273816,0.9832317605524098,0.0655925332507632,0.12612150795479998,0.24170313320592066,0.44316156781529004,0.5368345528748678,0.3264790461282032,0.2838467889442818,0.36243195457736194,0.49884480068396025,0.6399479570284173
459,0.00016288834210678835,0.08609307260964758,0.7536621714891241,0.9104745815980573,0.9832361968400715,0.06562338154040541,0.12607840761549743,0.2416616238816644,0.44316593850093255,0.5367919126665613,0.3264035087295926,0.2838740273304015,0.36244205639650134,0.4987997410293411,0.6399965690449342
460,0.00015864532333913014,0.08591069758493602,0.7537303920304732,0.9105437303166303,0.9832313466276613,0.0655950652446064,0.12611808815798004,0.24169717054780004,0.443201650635352,0.5368066185232389,0.32647954164001947,0.2838466690923358,0.3624330603629395,0.49884526181633587,0.6399827677054041
461,0.00015475450112480986,0.08573208784629317,0.753659955246409,0.9104687020310125,0.9832368668992358,0.06561896201366942,0.12608031552910748,0.24165532103772985,0.4432027408909375,0.536771913946148,0.3264019082785297,0.28387445839570585,0.3624416906516293,0.498798934257474,0.6400332048362636
462,0.0001510045006281256,0.08555242430269994,0.7537365829770889,0.9105505078415022,0.9832315710675708,0.06559660959664,0.12611468057738293,0.2416909180357266,0.4432392977493565,0.5367831435724254,0.3264813607711089,0.28384654485830846,0.3624329649599535,0.49884556700663896,0.6400176509708179
463,0.00014746525785508657,0.08537317300865957,0.7536587997672257,0.9104626542527179,0.9832368108014636,0.06561590489551063,0.12608257249497073,0.24164939745053254,0.44324058401307836,0.5367552820893772,0.32639952984317555,0.28387436187527654,0.36244248815777996,0.4987981660377057,0.6400675299966267
464,0.0001442151050951575,0.08519656626420678,0.7537402034423193,0.9105557437384575,0.9832321489919409,0.06559700215012164,0.1261111147987247,0.241684563488397,0.4432747327830289,0.5367638492255729,0.32648357004595424,0.28384736410939604,0.3624316422232185,0.4988453055038977,0.64005306495418
465,0.0001415459027218223,0.08501639843659509,0.7536601480200276,0.9104586863924952,0.9832362593133297,0.06561375480090548,0.1260853224100595,0.2416441968641286,0.44327917521385873,0.5367420012601722,0.32639751223636937,0.28387286915939797,0.3624439105394316,0.49879847626926466,0.6400994127054612
466,0.00013871015391105315,0.08484222958978672,0.7537429472898487,0.9105577565827254,0.9832326500395078,0.06559694444884777,0.12610736367321768,0.24167785298734354,0.44330831120838216,0.5367483147855878,0.3264845211873805,0.2838495220670355,0.3624303113913782,0.4988441252183097,0.6400888874538129
467,0.000134349891585312,0.0846628598486764,0.7536616689771063,0.9104577233750938,0.983235567744342,0.06561196727685935,0.12608822204368053,0.24163997640685073,0.4433178606805211,0.5367320658280443,0.3263980012950244,0.28387009846630684,0.3624450284576787,0.49879980639034677,0.6401290924688593
468,0.00013036998048348772,0.08448888093966285,0.7537454358021467,0.9105567956086147,0.9832328812008155,0.06559652286146382,0.1261038906284186,0.2416706760524942,0.4433409907454696,0.5367363069135748,0.32648240124838457,0.2838520815646745,0.3624295633073111,0.4988422515493176,0.6401248049991359
469,0.00012704732467991067,0.08431118827431477,0.7536641010069591,0.9104593199598353,0.9832350037570042,0.06561048667038537,0.1260906420493544,0.24163666344819087,0.4433554324442819,0.5367252292638595,0.3264011290177481,0.2838673884380759,0.3624457248246053,0.49880156746020093,0.6401569227038836
470,0.00012408961438534183,0.08413867287394071,0.7537457708632657,0.9105539882207009,0.9832331163149857,0.06559595447860234,0.12610106520311093,0.24166319660318444,0.443373929002265,0.5367280069960613,0.3264787898004654,0.2838539256498104,0.3624288238071108,0.4988398247577383,0.6401602229437617
471,0.00012117633130907786,0.08395980811106613,0.7536686406911723,0.9104626774028687,0.9832345491492797,0.06560921337523158,0.1260924901663787,0.2416341517920462,0.4433911805738743,0.5367210519469575,0.3264047655548022,0.28386644080239276,0.3624469579211301,0.49880363994111737,0.640183561387834
472,0.000118061854302379,0.08379197596694578,0.7537435753553562,0.9105512499023554,0.9832337451295252,0.0655959791128456,0.12609871676309342,0.24165575833006342,0.44340722355519824,0.5367235589568443,0.3264751888324023,0.2838535735418807,0.3624273165297145,0.4988368474406765,0.640194392899054
473,0.00011496169649873141,0.08361080135173661,0.7536745841221092,0.9104659285431236,0.9832339721022347,0.06560772653665685,0.1260939452877915,0.2416322162199222,0.4434251772805301,0.5367193986749437,0.326408756397755,0.2838678536071135,0.3624492829911055,0.4988062435411367,0.6402099082537085
474,0.00011204781310126655,0.08344538735775267,0.7537407526666244,0.9105516026665388,0.9832348340135939,0.06559613309402984,0.12609674428952142,0.24164868300553538,0.4434407897562913,0.536722735487048,0.3264713279514298,0.283852199057428,0.36242500211886763,0.4988333665724386,0.640226732464548
475,0.0001093170547247982,0.08326655838321054,0.753680651234593,0.9104646371422358,0.9832334172652356,0.06560738643569743,0.12609494128503315,0.2416305128928926,0.44345763123638343,0.5367203554304908,0.32641314703456986,0.2838685279439295,0.3624525455934283,0.4988093546211766,0.6402364598232031
476,0.00010674675060725991,0.08309840239703563,0.7537384057476286,0.9105516060841609,0.9832349336151033,0.06559378270699079,0.12609501578578156,0.24164213487527994,0.4434746739940925,0.5367253707288346,0.3264676982889648,0.2838531772946589,0.3624222121260123,0.49882997671355656,0.6402574132643565
477,0.00010440285775444552,0.08292638718566794,0.7536865363624302,0.9104648548676686,0.9832340941172921,0.06560972087985936,0.1260958094211235,0.24162860719800258,0.4434889886798926,0.5367241580125908,0.3264164424986112,0.2838662985647646,0.3624557621107352,0.49881239168117886,0.6402623957178826
478,0.00010213136291354575,0.08275223856395696,0.753736356763765,0.9105510501846603,0.9832331143330056,0.06558909871930167,0.12609308937046249,0.24163630090880237,0.4435085280875341,0.5367311385753496,0.3264662594580549,0.2838562914314088,0.3624199931427253,0.49882754422430525,0.6402871486923696
479,0.00010047134098400279,0.08258895076817904,0.7536922728200184,0.9104644393075156,0.9832362284358908,0.06561327043444504,0.12609679503136437,0.24162598677562483,0.4435198240679604,0.5367311597482757,0.32641665254370955,0.2838633588920918,0.3624575527498907,0.4988147262465662,0.640286846670665
480,0.00010179325226217082,0.08240905992083754,0.7537351234479703,0.9105540740686764,0.9832301552903279,0.06558432752923085,0.12609109373529134,0.24163158224287895,0.4435417947856083,0.5367396388709713,0.32646802310428485,0.2838592123908552,0.362419334864302,0.49882615949703557,0.6403162533594008
481,9.65339660177098e-05,0.0822508586469393,0.7536963120665364,0.9104621951765115,0.9832393427796158,0.06561613523257544,0.1260973208216728,0.2416222370339642,0.443550515153784,0.5367414566239251,0.3264139746551316,0.28386126167160725,0.36245733186421164,0.4988164324408373,0.6403100452885825
482,9.229632311048787e-05,0.082069341180118,0.7537364684036589,0.9105538981209191,0.9832268279584647,0.06558129646810566,0.1260896656876303,0.24162805868408832,0.44357396717570585,0.5367507644264455,0.3264712763495776,0.2838610082441762,0.36242052722984597,0.4988250525176518,0.6403441204694177
483,8.934236444665422e-05,0.08191355918456289,0.7536974819805619,0.910464669577123,0.9832427537431438,0.0656167674852491,0.1260970385831231,0.24161735196489062,0.443581199493025,0.5367547842634541,0.3264108657844778,0.2838607875142124,0.3624554920711172,0.4988179924005606,0.640333289188242
484,8.685547271886463e-05,0.08173188569054753,0.7537388270627892,0.9105509204087161,0.9832237328220175,0.06558088580607974,0.12608906804666783,0.24162533710702072,0.44360472836137,0.5367644424137553,0.32647329125432845,0.2838608396707119,0.3624225857004808,0.49882383626032734,0.6403695101891884
485,8.466678111678137e-05,0.08157791021976216,0.7536988923608694,0.910467771829072,0.9832456942014384,0.0656152881327969,0.1260961742124788,0.24161182616748447,0.44361207653331175,0.5367710053419534,0.32640965371736647,0.2838624744107597,0.3624538609035494,0.49881939359262745,0.6403577013037665
486,8.269109284272636e-05,0.08139742090786872,0.7537395480160429,0.9105474261811493,0.9832211029192954,0.06558200045516503,0.1260893251802982,0.2416230303714577,0.4436338517854214,0.5367804043862743,0.326473394576661,0.2838587893341599,0.3624237008866579,0.49882289239627337,0.6403919866896806
487,8.094418838347522e-05,0.08124301024442723,0.7537013707508537,0.9104715787023101,0.9832478650120003,0.06561362909996481,0.12609476575943732,0.24160611329422155,0.4436436021973214,0.5367901506014571,0.32641030343676425,0.28386554357849986,0.3624534810173468,0.49882041577219205,0.6403835028215682
488,7.919132198090145e-05,0.08106570741802285,0.7537401492339982,0.9105438518313969,0.983219044406186,0.06558260012049676,0.12609055425284632,0.2416211071392554,0.44366134984046623,0.5367985116539523,0.3264724742746926,0.283856020235886,0.36242421728467406,0.4988221878092031,0.6404120176068994
489,7.723543570641073e-05,0.08090953332383492,0.7537025203119239,0.910474955377235,0.9832492369308655,0.06561353016249244,0.12609270419172192,0.24160045382475062,0.4436755787489894,0.5368120420633922,0.3264115882851764,0.2838686450114226,0.3624528870609619,0.4988213754558689,0.6404099214284144
490,7.50205068397162e-05,0.08073520392304694,0.7537428056119759,0.9105415502879305,0.9832179970981727,0.06558146371855923,0.126092608265168,0.24161946235557,0.4436879499321172,0.5368190503075596,0.32647196154108166,0.28385359442622665,0.36242558823020626,0.4988211902403584,0.6404308250023941
491,7.275717042793051e-05,0.0805786130518729,0.7537016948051665,0.9104772835380838,0.9832496306904445,0.06561540327285745,0.12609026334649537,0.2415950906319633,0.4437070091682497,0.5368363919260385,0.32641181501213234,0.28387099416807604,0.3624512122670197,0.4988226212848113,0.640435560050439
492,7.062629778552727e-05,0.080405712983064,0.753747002753649,0.9105399829595435,0.9832183055873603,0.06557853566607093,0.1260949810378929,0.24161798200428233,0.44371460163822146,0.5368424049559939,0.32647223347283555,0.28385181370136875,0.3624278053900677,0.4988195673001369,0.6404497219815268
493,6.86876690659475e-05,0.08025009010868349,0.75370032632769,0.9104795924741071,0.983249207275996,0.06561866820599646,0.12608784960302555,0.24158997258453435,0.4437368655183186,0.5368629356970938,0.3264121985033198,0.2838727490837257,0.362448688482838,0.498824133839892,0.6404594897172775
494,6.682216019985768e-05,0.08007766382932084,0.7537514580987511,0.9105379589943529,0.9832193846975021,0.06557437659853942,0.12609734547813395,0.2416167769386025,0.44374195708675507,0.5368688798084813,0.3264707302989816,0.2838503712524819,0.36243098058306583,0.4988177670763789,0.6404690987255116
495,6.499184205808468e-05,0.07992423547575418,0.753698077182205,0.9104819502076581,0.9832486041803362,0.06562232742158892,0.1260855607513616,0.24158494953597154,0.44376453875430116,0.5368914242893804,0.32641501814791746,0.2838742985629273,0.3624451188244478,0.4988251347171071,0.6404815151694162
496,6.311448087503274e-05,0.07975006095709981,0.7537579142362415,0.9105375704254243,0.9832191916412789,0.06557003697696975,0.12609958207220878,0.24161592198792595,0.44377002776111546,0.5368985465039251,0.3264667867450001,0.28384920145362075,0.36243460410252465,0.49881715980613944,0.6404890913184274
497,6.113893920307615e-05,0.07960150695951257,0.7536923190759394,0.9104855280897821,0.9832542934248836,0.0656253889891537,0.12608359666968127,0.24158014683887238,0.44379030550245907,0.536921636878354,0.3264194634268157,0.28387540193730343,0.3624417254756747,0.49882497055883074,0.6405014098987573
498,5.958405484922785e-05,0.07942390016873177,0.7537671581849049,0.9105327509571377,0.9832140103089327,0.0655663611872937,0.12610134278117366,0.2416150530263169,0.44379827175934283,0.5369312689578418,0.3264626182492115,0.2838484406295781,0.36243716733011744,0.498818130781314,0.6405098474128331
499,5.9257101683636865e-05,0.0792808149942993,0.7536851509689312,0.910486819128543,0.9832499428602323,0.06562773803853797,0.12608240437474708,0.24157609559125956,0.44381493200139327,0.5369535693621753,0.32642262004586586,0.28387581885815605,0.36243900253053896,0.49882343083369535,0.6405193590980695


==> FedRelax_noise.csv <==
0,0.8239712067930759,0.970679102905173,1.1506741961760816,1.0179256916986503,1.1586507151502783,1.0762429073998576,1.0018244293394531,0.9775661008247963,0.9670522770749969,1.0793979959299842,1.1608126626182393,1.0871145495142314
1,0.7334532490374535,0.8686150556036981,1.0363382865951651,0.9512565429499044,1.0569216040115617,0.9671812720475699,0.9008743804596231,0.9150997741677923,0.8683155859971634,0.9723202982467548,1.0594835617960925,1.0171257101847546
2,0.6789017384182888,0.8045331279915119,0.9643895946809636,0.9151081191689332,0.9925291609886725,0.8970606485262816,0.8374339792418455,0.8794183913012451,0.804450195816939,0.9034243510851684,0.9937813340688434,0.9716700885264987
3,0.6399429431105896,0.7575635246079699,0.9112196296686742,0.8917464244976678,0.9443251574160064,0.8443251114606898,0.7898769467253157,0.855245000438201,0.7525262276798551,0.8479698799192761,0.9414361108499899,0.9366192443455116
4,0.6092770345721125,0.7203609929388733,0.8691224898723097,0.875539783837257,0.9057656085162753,0.8019315542483415,0.7518660384665944,0.8371647158143695,0.712144570878808,0.8050576206523076,0.9007038156100231,0.9092350352665833
5,0.5841512518564969,0.6893196105327833,0.8339606130815032,0.86390190905517,0.8731225692999024,0.7659983053609957,0.7198097822139333,0.8230898096698013,0.6777247795475702,0.7684828082302478,0.8658401960555017,0.8857906254618103
6,0.5627907694730301,0.6628172945295938,0.8039612030135913,0.8555959340641647,0.8448206330729539,0.7348199868433857,0.6921492664280328,0.8117971891314094,0.6480223471499005,0.737130306072898,0.835832563217302,0.865478116026744
7,0.5443220091666744,0.6396812826982717,0.7777525463763408,0.849728792911128,0.8197260795296054,0.7071619556796127,0.6677188892554242,0.8024887806394713,0.621850365787714,0.709491913762549,0.8092153025346064,0.847334252234754
8,0.5280546423751848,0.6192109588633197,0.754593693861183,0.845781726979284,0.7971613547411028,0.6823177915262695,0.6458689493449798,0.7947322038946151,0.5985357490606465,0.6849600306251191,0.7854737936886755,0.8310164870969864
9,0.5135738543217282,0.6008727519494392,0.733870460988577,0.8433486309352757,0.7766361357225023,0.6597315347594912,0.6260854224713243,0.7881953134499388,0.5775568208826426,0.6628798188950854,0.7639884362172714,0.8161114323003144
10,0.5005424260829535,0.5843093766515459,0.7151817211688861,0.8421623210186664,0.757796007049069,0.6390362448957693,0.6080209985083469,0.7826301015722201,0.5585592502958092,0.6429149621214524,0.7444458960991834,0.8024269514776651
11,0.4887258807844928,0.5692180260938074,0.6981965548685922,0.842007171946233,0.7403819014216237,0.6199267060354132,0.5913963590154864,0.7778747398097741,0.541230963712498,0.6246972186736237,0.7265290152541101,0.7897553080165614
12,0.47793492129291326,0.5553960004214695,0.6826713787151537,0.8427241581815393,0.724174965284476,0.6021845496284882,0.5760104456899448,0.7737816218752371,0.5253730432277929,0.6080317084788895,0.7100278182004992,0.7779715512093394
13,0.4680240076473938,0.5426500325180382,0.6684043790304287,0.8441862972053944,0.7090304965533909,0.585630494200063,0.5616881698996966,0.7702547147849468,0.5107723320618464,0.592680929067322,0.6947584531353379,0.7669590099886221
14,0.458874004461419,0.5308561139425176,0.6552365854683042,0.846291487365195,0.6947963337270641,0.5701145818655565,0.5483047554761348,0.7672044284018363,0.4973090471319944,0.5785192944697832,0.6805727962129581,0.7566300831316586
15,0.4503897074856383,0.5198813703717751,0.6430345690071843,0.8489584623085976,0.6813896066114881,0.555525992323005,0.5357422476876804,0.7645654443772426,0.48482866348875897,0.5653862006912145,0.6673540476410471,0.7469135515447708
16,0.44249042253221055,0.5096457717045475,0.6316889103232707,0.8521182786830214,0.6686959218599149,0.5417595093086903,0.5239173900374906,0.762282351809208,0.47325301634653794,0.5531929033381723,0.6549939841632347,0.7377447545131387
17,0.4351105568672117,0.5000531047939942,0.6211063855754522,0.8557155354911088,0.6566681543899924,0.5287365402918467,0.5127475039814912,0.7603072324193956,0.46246788553561213,0.5418268748340507,0.643413165561294,0.7290773528419574
18,0.42819301523519737,0.49104961651688744,0.6112085093554658,0.8597017789786627,0.6452154154790765,0.5163851998688186,0.5021734447506125,0.7586047526635834,0.4524168951460973,0.5312211201369188,0.6325302105976875,0.7208616718787756
19,0.4216905491863313,0.4825629195579448,0.6019274681384867,0.8640374309695072,0.6343122250427272,0.5046443712731289,0.49213555139305937,0.7571385073857738,0.4430154902093361,0.5212945072030819,0.622288339679577,0.7130661097080387
20,0.4155614477531147,0.474555776914077,0.5932050888894358,0.8686872613512825,0.6238838125781595,0.4934642309508544,0.48258970458789396,0.7558851403913249,0.43421950580782515,0.5119945224267527,0.6126247314279313,0.7056511502913072
21,0.4097704623992873,0.46697207905542865,0.5849904873435903,0.8736219799547887,0.6139176906391801,0.4827955904312537,0.4734917797077578,0.7548164176469284,0.42596572444002373,0.50326070892142,0.603497367427791,0.6985946063030638
22,0.4042863286515595,0.45978540841298216,0.5772393902765194,0.8788152148317732,0.604351305184818,0.4726030925269423,0.4648075989351255,0.7539164258633938,0.41821827267530964,0.4950513446844278,0.594856536614981,0.6918639901261416
23,0.39908201376425934,0.4529511951321155,0.5699126538918456,0.8842446805602834,0.5951798653353666,0.462846127083498,0.45650383341848133,0.7531628479747322,0.4109287981418534,0.4873196933510263,0.5866704334883133,0.6854435868143375
24,0.39413358054725894,0.44645038470358905,0.5629758372662798,0.8898901408476083,0.5863502629669772,0.4534991275263251,0.44855319048709436,0.752544650521463,0.4040678832919229,0.48003259670999204,0.5788987509599093,0.6793057913698022
25,0.3894198229737752,0.4402468037758937,0.5563982033276329,0.8957342631627537,0.5778626042632776,0.4445281372836849,0.44093006529567635,0.7520438331751125,0.3975975033068469,0.473152473757493,0.571517134663063,0.6734397130657849
26,0.38492209132934757,0.4343265986573634,0.5501524618358958,0.9017611842414363,0.5696709114931066,0.4359139231514005,0.4336120803735182,0.7516527275191338,0.3914935900939281,0.4666533463268476,0.5644920816289227,0.6678210334551926
27,0.38062342517729947,0.4286598222057436,0.5442140596100578,0.9079571769792506,0.5617786777498622,0.427628323800342,0.4265793303149229,0.7513565049965273,0.3857253030779637,0.46050353186195414,0.5578049476671851,0.6624428000179604
28,0.37650908922509274,0.42323642844189474,0.5385610279237469,0.914309581456845,0.554145385184266,0.4196559336916986,0.41981300585693154,0.7511499333647342,0.38027319244926694,0.45468355626755147,0.5514271464595071,0.6572827070460728
29,0.3725652826286744,0.4180311459067575,0.5331734579585009,0.9208073518647479,0.5467768264751479,0.4119736498136425,0.4132975510878738,0.7510205096769071,0.3751113781565682,0.4491649332194688,0.5453446439831111,0.6523373503388888
30,0.36878023740032473,0.41303682739835684,0.5280334244764995,0.9274402346426645,0.5396369508122107,0.4045685326441833,0.40701675673183885,0.7509648615390381,0.3702244939588587,0.44393484572825354,0.5395323231586392,0.6475853147243227
31,0.36514253850054706,0.4082317278579057,0.5231245765017994,0.9341992226656423,0.5327329020903488,0.3974215930321449,0.4009585148073997,0.7509721743481047,0.365590071143701,0.4389652122297663,0.5339800806841716,0.6430267259329978
32,0.36164271957260796,0.4036109995461032,0.5184321112043263,0.9410759001920431,0.5260325432775663,0.3905217433361417,0.3951084696236815,0.7510405704059075,0.36119632964288506,0.4342510926663824,0.5286651328773965,0.6386399898084169
33,0.3582711837550592,0.39915555055738877,0.5139424466602722,0.9480628383667695,0.5195435931657398,0.3838531858160252,0.38945738376306244,0.7511604306877881,0.3570232526370172,0.4297613575498238,0.5235808688461077,0.6344290207315249
34,0.3550202941697847,0.3948624405095749,0.5096432297731449,0.955153046824995,0.5132374545289969,0.3774063719485273,0.3839921319994649,0.7513311439200314,0.35306200034636814,0.4255014993520893,0.5187059912569401,0.6303709931910216
35,0.3518818394404278,0.39071454541765704,0.5055230656718911,0.9623403430310067,0.5071218800515,0.3711679476213386,0.37870601312269014,0.7515438918338281,0.34929465830023554,0.421433101030406,0.5140369931322608,0.6264740027056583
36,0.3488496809947172,0.3867105824046588,0.5015715506641433,0.9696188590057474,0.5011714706956972,0.3651296980970204,0.3735865707115362,0.7517992113375636,0.3457143961646101,0.4175751175082093,0.5095535777300823,0.6227131499666034
37,0.34591664895889424,0.38283483214163316,0.4977790349370895,0.9769834002830021,0.4953936876382295,0.359280144389345,0.3686295082270285,0.7520887315070437,0.3423055759654256,0.4138790429518066,0.5052547801285834,0.6191008391542329
38,0.3430778737378752,0.3790875375860584,0.49413668490930746,0.9844289975516864,0.4897659849561943,0.35361224690463466,0.3638224735090146,0.7524141110996158,0.33906229564773793,0.4103764538259313,0.5011213102227644,0.6156099144416806
39,0.3403269372111392,0.37545389921942507,0.49063626521973525,0.991951256201891,0.4842953625571247,0.3481159686690207,0.35916363357442993,0.7527670865950647,0.33597157986327036,0.4070131730718375,0.49715389454458836,0.6122564274194423
40,0.33766010159810206,0.3719356389605485,0.4872702190807272,0.9995459267170507,0.47896181291355305,0.3427853207853028,0.3546401307487264,0.7531505149599006,0.33302746854866433,0.40382375700927964,0.4933346148716236,0.6090117709845383
41,0.3350714335807778,0.36851844364763897,0.4840314638929579,1.0072092708241336,0.473771757501097,0.33761137374686134,0.350252843921373,0.7535558702029415,0.33022000609890634,0.4007601688505854,0.48966498765055644,0.6058942109941526
42,0.332558269794782,0.3652055450681255,0.4809134941003437,1.014937626791671,0.46870749315753174,0.33258909542377985,0.345987698744543,0.7539873702899272,0.32754239251606576,0.39784815137362506,0.4861287882287005,0.6028749338671798
43,0.3301148929742143,0.3619826996830427,0.4779101762276378,1.0227277940878536,0.4637747559532332,0.3277103856440876,0.341848762645688,0.7544358349030291,0.3249879689419752,0.3950536905635902,0.48272785143470204,0.5999731991219247
44,0.3277397451409364,0.358854757031609,0.4750158787131679,1.0305765915613534,0.4589579727568714,0.3229711179836535,0.3378198609355826,0.7549071185855235,0.3225484609372977,0.3923899395390033,0.47944737270995036,0.5971604877708097
45,0.32542701814566577,0.35580712911324447,0.47222525542250804,1.0384812692632042,0.4542621052158291,0.3183637737161596,0.33390893806542876,0.7553908631445158,0.32022076217373374,0.3898365107955366,0.4762898961976835,0.594456979463943
46,0.3231764028725275,0.35284645567615075,0.4695334090712613,1.0464390443324436,0.4496735539877394,0.31388512270190566,0.3300968208114903,0.7558950340710788,0.3179945746645251,0.3873963890428202,0.47324086576048086,0.5918337739069035
47,0.3209816082107937,0.3499573838399485,0.4669356487905142,1.0544475483300744,0.44519647901581283,0.30952798374678625,0.32639578800506464,0.7564074003887556,0.3158705069879222,0.3850590150265889,0.4703049185537725,0.5893129530532217
48,0.31884386818552585,0.3471485678107659,0.46442769963359737,1.0625043186104768,0.44081904529292204,0.3052900729647646,0.32278352487441153,0.7569387407943363,0.3138360749719941,0.3828210274050938,0.4674656919826308,0.586863864099664
49,0.316755872007234,0.344403471229184,0.4620054196122174,1.0706073243499776,0.4365447412706606,0.3011642774792373,0.31927584513202406,0.7574739938606672,0.31189502317045636,0.380677748820667,0.4647321056614604,0.5845117524717525
50,0.3147209114764461,0.34173301057674815,0.45966506812380925,1.0787543584796777,0.43236307356607595,0.29714939487650466,0.3158488355755474,0.7580278085211456,0.31003384488429464,0.37862287412243645,0.46208339281086147,0.5822230754033322
51,0.3127298785930481,0.33911908661299206,0.4574029629937538,1.0869436895696374,0.42827732568784316,0.2932380321413431,0.31251934319600977,0.7585809337878537,0.3082570275473505,0.37665446027520066,0.4595351827514737,0.5800267907670239
52,0.31078895593730305,0.33657507778378687,0.45521582916351955,1.0951733130288028,0.42427754959263825,0.2894303456084697,0.30926478376393546,0.7591534317593374,0.30655330668301556,0.37476568569547486,0.4570599303133417,0.5778864682891086
53,0.3088861172655197,0.3340810641863454,0.453100362136163,1.1034417731681585,0.42036771610140516,0.2857181530494548,0.3060998181830947,0.7597199758692306,0.3049238082481417,0.3729552777928258,0.45468176624004447,0.5758340730033294
54,0.3070316567925081,0.33165293569953824,0.451053704395463,1.111747215155224,0.4165372619425291,0.2821034915183281,0.3030061263395515,0.7603081543640168,0.3033633937269828,0.371217387926343,0.45236508116598595,0.5738312859643758
55,0.30520917143302556,0.32926892452085615,0.44907285851936934,1.1200884445577015,0.4127919824852187,0.278576617816059,0.29999357912545643,0.7608841195063849,0.30186681071020366,0.3695500430101694,0.4501428933445185,0.5719120683849165
56,0.30343447986416694,0.3269472186410294,0.44715535042336085,1.128463698571603,0.4091194930318439,0.2751422116952143,0.29705005001571094,0.7614855854963589,0.30043620352302286,0.36794949604142996,0.4479718181288037,0.570036699707555
57,0.30168556558969883,0.3246644812492763,0.44529841570138223,1.1368720597444695,0.4055284792938487,0.27178816633517827,0.2941793104809379,0.7620675261149643,0.29906066716070817,0.36641195285585526,0.4458927138634253,0.5682412292327041
58,0.29998424446134275,0.32244070807297553,0.44349995602084147,1.1453117881187567,0.40200366214914257,0.2685222152350774,0.29137583614945706,0.7626800929457892,0.2977470724171585,0.36493648262245393,0.44385578280989646,0.5664838689859653
59,0.29830357309127076,0.3202514948914027,0.4417573555185236,1.1537822717781852,0.39855759358653653,0.26533000679336155,0.28863776458061535,0.7632654680053709,0.2964823984867265,0.36351727064076994,0.44190817838433294,0.564803485257856
60,0.2966691053441744,0.3181180698890106,0.440068906801357,1.162281700953289,0.3951710709239516,0.26222139258676636,0.2859647158527078,0.7638866025157539,0.2952743314120727,0.36215534422350737,0.4399949047429863,0.5631558873257553
61,0.29505254410095816,0.3160154102569428,0.43843204025279336,1.170809852044818,0.3918614437459258,0.2591812452928181,0.28335132266801083,0.7644740329812946,0.2941112169186201,0.3608448879806329,0.4381685378754349,0.5615819598772879
62,0.293478891478968,0.3139656008907376,0.4368455097924751,1.1793646982460466,0.388604737169715,0.25621980999265426,0.28079985037453437,0.7651009013897584,0.2929986778437555,0.35958536112652056,0.43636945259610704,0.5600376432778861
63,0.2919225766131807,0.31194319282831284,0.4353066287437888,1.1879465532592532,0.3854236484077255,0.253322601053576,0.27830372209142756,0.7656895408022589,0.29192851119054014,0.35837574196715,0.4346547026297494,0.5585608595610504
64,0.29040472231806524,0.3099709430796995,0.4338147568558137,1.1965529488283797,0.3822891870431633,0.25049926400326533,0.27586599297189407,0.7663197741285654,0.2909026723753432,0.35720826300884156,0.4329620734433137,0.5571151465123974
65,0.2889046925879216,0.30802321431259766,0.43236683414668203,1.2051849910606576,0.37922913747853004,0.24773653739058774,0.27348010281501517,0.7669088354891532,0.28991766645582767,0.3560920331534813,0.4313489560647497,0.5557262792944582
66,0.2874386037965719,0.30612284548139224,0.43096312394592984,1.2138394114979787,0.3762102402417634,0.24504291891814114,0.2711490873089982,0.7675399120052122,0.288970558638841,0.3550082486072134,0.4297571576949874,0.5543745485000515
67,0.285990884236064,0.3042450808076342,0.4295997354331131,1.2225185418373623,0.37326415722878337,0.2424071076624304,0.2688670140843047,0.7681302555120714,0.28806356894008894,0.3539774157087765,0.4282356933256064,0.5530663557669921
68,0.28457320820325377,0.30241111681443733,0.42827841168278,1.2312177378149376,0.37035457097036306,0.2398353069058462,0.26663603499756366,0.7687576386706781,0.2871886101839321,0.35297091886614984,0.42673940844164865,0.5518027527602531
69,0.2831740421963703,0.30059925293289164,0.4269936014283709,1.2399412479651952,0.3675165538092041,0.23731943973584088,0.26445217706985547,0.7693520163080562,0.28635187961455155,0.3520176212695582,0.4253019874851123,0.550569930348697
70,0.2818017557963316,0.29882677203777164,0.4257496085960487,1.2486822111489817,0.3647095867063934,0.23486239915024776,0.2623148294326422,0.769971535247174,0.28554500352522766,0.3510827397287262,0.4238941319969576,0.5493882743259167
71,0.28044779329783764,0.2970768417762038,0.42453775630804247,1.2574476968285837,0.36197509593475197,0.23245942673066783,0.2602241549422388,0.7705705853533176,0.28476970705264665,0.35020018398091435,0.4225362363518246,0.54822608438412
72,0.2791181027757244,0.2953618047559534,0.42336672340536463,1.26622775523064,0.35926410060636244,0.23011148054072242,0.25817457943714206,0.7711814544530167,0.2840281887834894,0.34933119161111903,0.4212085197620148,0.5471209631311029
73,0.2778062768775309,0.29366979925743075,0.4222225886615672,1.2750328516186404,0.356628767874865,0.22781405343333855,0.25617239446846984,0.7717832342990563,0.28330666391402937,0.3485138678349331,0.41992690778894853,0.5460243896567146
74,0.27651673340466887,0.2920088390216385,0.42112037283393505,1.283849924892756,0.3540082669191891,0.22557051046178317,0.2542050931488247,0.7723862861184371,0.28262668489291826,0.34770516979825017,0.41867202570127104,0.5449914880656237
75,0.27524416581205174,0.2903708617731047,0.4200398545364852,1.2926920488489613,0.351467031308463,0.2233718665524772,0.2522873818699992,0.7729885559000422,0.2819536439769559,0.34694773703838594,0.4174623498433871,0.5439556725948155
76,0.2739924970941027,0.2887610697125657,0.4190014093801983,1.3015446912917392,0.348932698775169,0.22122776323248514,0.2503966927943064,0.7735845289213554,0.2813305422040433,0.346195457742648,0.41627512506544456,0.5429897500394056
77,0.27275669068182284,0.28717343220850283,0.41798216099636404,1.310421253407094,0.34648068877248367,0.2191226043086436,0.24856040085373274,0.7741856939932368,0.28070171871154476,0.34549116385566564,0.41513275151019813,0.542013195764027
78,0.2715406939606801,0.28561219860590503,0.41700206924531924,1.3193081514625975,0.34402795682217024,0.21707219810764836,0.24674068672633495,0.7747743955216547,0.280131078354846,0.34479380077344474,0.4140075016021061,0.5411056227873595
79,0.2703393490240409,0.2840716346376995,0.41604173884000095,1.328217020253837,0.34166178587197077,0.21505649919472322,0.24498242797109981,0.775374372340757,0.27954295028756493,0.3441354565679974,0.41293051059899394,0.5401897927238463
80,0.26915723264997454,0.2825563929380679,0.4151160678341279,1.337136652896246,0.3392857912287899,0.2130939047529032,0.24323027247525347,0.7759543999431127,0.2790197799872246,0.3434904893751939,0.4118593869338037,0.5393317711396145
81,0.2679879590969229,0.2810601180096189,0.4142113587690341,1.3460761872961022,0.33700168577515616,0.21116390782299202,0.24154393537538196,0.7765535780385149,0.2784706669797869,0.3428752417299812,0.4108480432094584,0.5384766144221177
82,0.2668383266044679,0.2795883167647063,0.41333729008147513,1.3550269424041648,0.3346999655821298,0.20928410064877706,0.23985918051890742,0.7771245393373888,0.2779886744709163,0.3422755516698738,0.4098233446058962,0.5376628143091909
83,0.26569882168038694,0.27813390310370967,0.41248478563287283,1.363995789673398,0.33249113873695,0.20743571230301816,0.23823744233762012,0.777721612450203,0.2774785676651299,0.34170399897532955,0.40887603785809035,0.5368650093170044
84,0.2645802381466414,0.2767030448349142,0.41165982404121004,1.3729761282967172,0.3302641676065754,0.2056346655215094,0.23661969987970702,0.7782848415339134,0.2770312955721469,0.3411434149052723,0.407894358050443,0.5360933018331304
85,0.26346875008025966,0.2752883986818693,0.410856424990459,1.3819730885164743,0.3281232146334336,0.20386347095989274,0.23505750664109024,0.7788779839730092,0.2765598617725855,0.34061286536223423,0.4070054214336347,0.5353479989346625
86,0.26237921145766696,0.27389605556996777,0.41007817579737404,1.390981609235112,0.3259704099595014,0.20213779724094236,0.23350401004789517,0.7794340291407951,0.2761425090119807,0.34008890674037356,0.40606716846143,0.5346169779846597
87,0.2612949437421206,0.2725194022618297,0.40932113893444566,1.4000055780597007,0.3238933312660129,0.20043928213091897,0.23199916252214742,0.7800231797907679,0.27570796667996605,0.3395961191786713,0.4052285717991034,0.5339200682835296
88,0.26023211529179324,0.2711632448350454,0.4085872916175977,1.4090410158029594,0.3218106107231981,0.19878617480106653,0.2305046856607083,0.780571351417945,0.2753174469770882,0.33910478690489376,0.40433656792187017,0.533227883824271
89,0.25917414904083086,0.2698230062246131,0.40787418651936186,1.4180909680124105,0.31979671905774615,0.19715557715249762,0.22905757412735886,0.7811559713177482,0.27491707805301957,0.33864940235087687,0.4035393772995615,0.5325753876035132
90,0.2581368385678467,0.26850087907607684,0.4071825085529603,1.4271521823110975,0.3177783299289085,0.19557293499510256,0.2276154884884436,0.7816981914788625,0.2745514764895516,0.3381852550556614,0.40269524337892537,0.5319210783311722
91,0.2571030438096804,0.267195419244091,0.40651119611527503,1.436227174632946,0.3158272514705423,0.19400589211326147,0.2262270269757426,0.7822741449923307,0.2741818114156505,0.3377670571987663,0.4019359278593019,0.5313084152908155
92,0.2560907031763946,0.2659054869030139,0.40585949477687483,1.4453131323017576,0.3138689605058312,0.1924905930782511,0.2248321130721075,0.7828149685317376,0.27384082457739345,0.3373271191012105,0.40113386547954794,0.5306910871640226
93,0.25507991611705166,0.2646330086825319,0.40522816987606075,1.4544123055199598,0.31197868236959087,0.19098501825748943,0.2235006563768377,0.7833782238939948,0.2734972400057708,0.33694193761583957,0.4004152123800322,0.5301150541126279
94,0.2540903174926753,0.26337427972214356,0.40461417743525446,1.4635220392181079,0.3100778551870571,0.18953230988188433,0.22215162126197857,0.7839195028889725,0.27318153078670127,0.33652858494528104,0.3996487999064794,0.5295320946100536
95,0.25310281234651394,0.26213177704587376,0.4040215072656596,1.472644652639925,0.3082454497524056,0.18808703958297984,0.22087151975115252,0.7844702799683853,0.27286000463588034,0.33616855619174973,0.39896912025431935,0.5289914944664714
96,0.2521337969303412,0.26090490743558037,0.40344265702344934,1.4817772292089542,0.30640009961015174,0.18669264843643066,0.21957000016634395,0.785010143455165,0.27256907259118884,0.33578512150469014,0.3982382463134974,0.5284396036624243
97,0.25116891698184973,0.25968889791256067,0.4028880459232758,1.4909226817939156,0.3046224674715837,0.18530611209237577,0.21833590380597986,0.7855503443578705,0.2722670018446466,0.3354447941566469,0.3975928519918607,0.5279331911887077
98,0.2502195699292753,0.2584941339179331,0.40234124173135083,1.5000771059841023,0.3028309347339275,0.183966375643442,0.21708105122838287,0.7860873671801075,0.27199998319189755,0.33509122656919565,0.39689655039736255,0.5274100895125675
99,0.24927598388930494,0.25730213440960453,0.4018247449936913,1.5092450748917006,0.3011050069962587,0.18263639912520357,0.21589128972711638,0.7866176414669676,0.27171438232950373,0.33476812273785034,0.3962843667646528,0.5269357145393627
100,0.2483459563509679,0.2561393540574856,0.40130688650197804,1.5184201039789842,0.299366761687237,0.18134903758272494,0.21467977174923897,0.7871510403588895,0.27147113686054153,0.33444246565598407,0.39561822416209363,0.5264395680335147
101,0.24742171599024826,0.2549686604083706,0.40082770629322834,1.5276108215582398,0.29768856533202154,0.1800722576534302,0.21353363548215906,0.7876726795679676,0.2711994614636651,0.33413579806731936,0.39504070036957123,0.5259958773674508
102,0.24651159555008495,0.2538376253786856,0.4003382068882714,1.5368045315682741,0.29600325440137676,0.17883561202209827,0.2123632647951552,0.7882005097777784,0.27097837411173786,0.3338349008157741,0.3943996571269526,0.525523793431121
103,0.24560426051399326,0.25268853464000285,0.39989164564838175,1.5460193200124661,0.29437042044416745,0.17760964756302605,0.21125708908077448,0.7887157636356272,0.2707209829423582,0.3335453637288782,0.3938571803459893,0.525109789670076
104,0.24471421699095672,0.2515832566838882,0.3994342875068507,1.5552287307711956,0.2927350578912554,0.1764204737200268,0.21013013573746284,0.789235746551873,0.2705177832945488,0.3332649119338533,0.39323944530712623,0.5246607267196881
105,0.24382259315404045,0.2504612834149495,0.3990143267392909,1.5644693442665887,0.29114787941617687,0.17524461633876404,0.20905657773968683,0.7897461898434475,0.27027718268756956,0.3329941155138318,0.3927280818734708,0.5242726481834427
106,0.24295243310759837,0.24937529545009193,0.3985906000141576,1.5736939875976195,0.28955737969215084,0.17409954364720961,0.20797663033702754,0.7902585019785868,0.27008686096900936,0.33273061752026206,0.3921358034929393,0.5238476587628991
107,0.24207466008422376,0.24828181841384983,0.3981957446399614,1.5829545114537664,0.2880172874809662,0.17297249418596214,0.20693071843656927,0.7907616379786134,0.26986494440689046,0.3324782384391958,0.391650212200984,0.5234820687107656
108,0.24122514689187938,0.2472142155789647,0.39780378887082135,1.592204768755254,0.2864678929832131,0.17186908429610112,0.20589625080046342,0.7912709710186008,0.2696845472078419,0.3322302998789352,0.39108468718281114,0.5230809262130309
109,0.24035991911734916,0.24614630181712002,0.3974331354578999,1.6014736299090777,0.2849729140424122,0.1707895557470344,0.20487886506745553,0.7917614459830506,0.2694804654964852,0.3319955154681984,0.39062160825318315,0.522735288974947
110,0.23952902426502162,0.24509867769021548,0.3970729804988204,1.6107529534079474,0.2834658693701949,0.16972448567862353,0.20388418968471297,0.79227207355351,0.2693101444783289,0.33176088193245973,0.39008372592412743,0.5223582189786413
111,0.23867894150499852,0.24405402265074994,0.3967233321724045,1.6200352451936342,0.2820104010628593,0.1686921590072709,0.202898945123778,0.7927478981923725,0.26912082375247,0.3315446921410614,0.3896384625608059,0.5220293396294573
112,0.23786122493132197,0.24302592130069126,0.39639494047675006,1.6293338344841999,0.28054775450784153,0.16766257487958522,0.20193737016571,0.7932594619363784,0.2689619618206493,0.33131938983805925,0.389131318335261,0.5216763343861881
113,0.2370288167408572,0.24200445484122585,0.3960660164392883,1.6386361876466762,0.2791280443352716,0.16667545553755797,0.20098768041759665,0.7937226313141731,0.2687844891099379,0.33112357851273416,0.3886985535468492,0.5213631677263589
114,0.23622327559805725,0.24099434453072482,0.39576573469364273,1.6479521038475522,0.27770885400729406,0.16568121208266887,0.20005409132128965,0.7942326926932557,0.26863743348544306,0.33090501567318303,0.38822303372815276,0.5210312778146292
115,0.2354080142848256,0.2399943521256658,0.395460742209453,1.6572705484954355,0.27632408541553044,0.16473493775193332,0.1991403319991104,0.7946849934769629,0.2684705894218369,0.33072821152819937,0.3878024987943923,0.5207353941588647
116,0.2346126112788466,0.23900316286861964,0.3951837434723841,1.6666105747706108,0.2749458715993517,0.16377792603338343,0.19823372921495133,0.7951930186114784,0.26833404811656203,0.33051791926962043,0.38735349855198903,0.520420773958152
117,0.2338172400047372,0.23802167900206395,0.3949040646905723,1.6759360374356385,0.2735955421209904,0.16286697618473686,0.19735257462335393,0.795634888917389,0.2681779424091912,0.3303556688705437,0.38694929675592804,0.5201427510738658
118,0.23302953047313657,0.2370502436901874,0.3946492211996192,1.6853063312362746,0.27225626990596563,0.161949214879672,0.19647477983474854,0.796140016778414,0.26805039058641894,0.3301567000863737,0.3865212566807602,0.5198442461337244
119,0.23225180552432056,0.23608637832670853,0.39439397272230114,1.6946377118110598,0.2709395615182864,0.1610692558950949,0.1956217795790744,0.7965736056637566,0.2679041467594938,0.33000471590958586,0.3861355038429277,0.5195816929635002
120,0.23147670281814176,0.23513369112292526,0.3941581678782392,1.7040334810868023,0.2696375865455102,0.16019047301259062,0.1947745440579949,0.7970725207961317,0.26778648205419736,0.3298190087007871,0.3857255954242859,0.5193004958582577
121,0.2307083705792248,0.23418763912358645,0.39393178951843993,1.7133777915820119,0.2683532806923982,0.15934019375942138,0.19394644494482222,0.7975024647660456,0.2676465064627259,0.3296748224072446,0.38535871603260335,0.5190500602541768
122,0.22995201937951404,0.23325261845346001,0.39370849631443533,1.7227923077610934,0.2670879366251075,0.15849781730122847,0.19312990171976585,0.7979900154580671,0.2675416182772161,0.3295022086806482,0.3849649243076702,0.5187876581766205
123,0.2291888427985823,0.23232463570567366,0.3935134159973498,1.7321542967325658,0.26583449209005094,0.15767758679990881,0.19232527203783245,0.798420852955685,0.267404189824517,0.329365546472433,0.384616874361184,0.5185456717659097
124,0.22845060993215546,0.23140478135197654,0.3933045770423061,1.7415839070736157,0.26460410177594457,0.15686827263169623,0.19153766568156028,0.7988945430954182,0.2673134742227791,0.3292044600311342,0.3842376349787451,0.518304529669032
125,0.22769614637019414,0.23049711180032043,0.39313142856311645,1.7509649967412333,0.26338213220099965,0.15607881942755222,0.190757140826282,0.79932614427569,0.26717735125133624,0.3290754582632859,0.3839080516003503,0.5180664041500052
126,0.2269700921283547,0.22958807493880362,0.39294738418102254,1.7604079261094627,0.2621830431348522,0.15529969071025163,0.18999488398330747,0.799788924788067,0.26709978468087814,0.32892488739820364,0.3835422996673801,0.5178491152632023
127,0.226228790039216,0.22870148449490865,0.39278778241720524,1.769811431230568,0.260993804381558,0.1545411754851706,0.18924055636474474,0.8002173363380068,0.26696579242163543,0.32880302222429847,0.3832301424149483,0.5176119179317661
128,0.2255100851905554,0.22780375220267884,0.39262780036211936,1.7792632557752428,0.259823439009592,0.15378962588844022,0.18849947600470532,0.8006723958303723,0.2668988300927548,0.32866226942213284,0.3828777932934624,0.5174182232018226
129,0.22478644646031878,0.2269356693961831,0.3924875568028407,1.788691576860656,0.25866634751989964,0.1530620748719182,0.18777332741265548,0.8010973550079892,0.26676901046329543,0.3285475092030947,0.3825812158142735,0.5171825226210597
130,0.22406974223685738,0.22605128203103445,0.3923437636224303,1.7981525761692088,0.2575242179065988,0.15233586146194325,0.1870502136971524,0.8015424218114023,0.26670918930622484,0.32841495115876473,0.38224279704599207,0.5170084927976827
131,0.22336736009835378,0.22519950786128926,0.392227170611475,1.8076028949946945,0.25639715852831374,0.15163842358388696,0.18635268766507423,0.8019667305032853,0.2665864483871939,0.3283082841009255,0.38195998511105456,0.5167784879417061
132,0.2226522617827132,0.22432838061473148,0.39209706290965246,1.8170765026414584,0.2552837276123682,0.15093694093081855,0.18564642478853152,0.8024010394910178,0.2665299480788235,0.3281818709633872,0.38163570042075357,0.5166172475076366
133,0.22196585418409343,0.22349297097948037,0.3920033358189188,1.8265450831946644,0.2541842808039848,0.15026749891702396,0.18497582371860494,0.8028228148540124,0.26641698940186603,0.32808405900389387,0.38136545096571156,0.516398851204105
134,0.22126050914744727,0.22263262555324903,0.3918877176218192,1.836034371808271,0.25309981077059623,0.14959116838738343,0.18428705943953677,0.8032495955147582,0.2663611194467299,0.3279626327741451,0.38105476230499497,0.5162436626674111
135,0.22057972755177024,0.22181608654331125,0.39181552091270716,1.8455189456949084,0.25202629990972064,0.14894699680483753,0.18364093362241102,0.803666566117397,0.2662586245008595,0.3278733944400897,0.380796617649206,0.5160413809192966
136,0.2198911805957868,0.22096395873847136,0.3917131795080279,1.8550243519172989,0.25097003086756076,0.14829690716882848,0.18297004260566158,0.8040861875245253,0.26620329954588606,0.327756842526676,0.3804986724700931,0.5158877433354102
137,0.21921170511948332,0.22016565271372968,0.3916620441854078,1.8645260584397423,0.24992193103842203,0.14767463317752336,0.18234725934495272,0.8044998362797543,0.2661094980931432,0.3276750388329069,0.3802520118020471,0.5157037071977922
138,0.21853977441217712,0.21932403135096354,0.39157581707090244,1.8740447385289853,0.24889233209478137,0.14705185332624587,0.18169288242521162,0.8049107312776079,0.2660562382720287,0.3275639517845871,0.37996662580704615,0.5155495256031987
139,0.21786621488657942,0.21854017438075204,0.391538712920282,1.883567394039251,0.24786982838678276,0.14644927172973074,0.18109380841773678,0.8053225073472393,0.26596894004814436,0.32748805071307313,0.3797302210946526,0.5153836788949134
140,0.2172032638800213,0.21771170267601994,0.3914731813880055,1.8930943809465526,0.24686504461153594,0.14585320626754722,0.18045405974775308,0.8057238051151457,0.26591903875618794,0.3273827295991451,0.37945737041025124,0.5152287370030182
141,0.2165411154809132,0.21693828732686282,0.3914508794072827,1.9026429397097921,0.24586861354313294,0.14526973087219539,0.1798787702851388,0.8061346321493508,0.2658364671242171,0.3273123653505958,0.3792305711422844,0.515079873040724
142,0.2158852893497366,0.2161280778265784,0.3913999057014046,1.9121740280259332,0.2448867249109212,0.14469878910233736,0.17925275968405863,0.8065256249054593,0.26579082639298746,0.32721165522241635,0.3789692579928254,0.5149244089357373
143,0.21523202272881956,0.21535875527259585,0.39139744582292446,1.9217516158342451,0.2439164697699788,0.14413432488806502,0.17870015073923606,0.8069357237868406,0.26571172677733457,0.3271475229014689,0.37875224320014633,0.5147911666714867
144,0.21458852752471289,0.21457020654609174,0.391358273732868,1.9312846278481062,0.24295632258592223,0.14358690390288145,0.17808846417001378,0.8073176659359294,0.26567075397743634,0.32705051757213505,0.37850166757728715,0.5146363019501206
145,0.21393745685720134,0.2138028648474904,0.39137304610643764,1.9408913196865891,0.2420111615333273,0.14304134179962863,0.1775557069496418,0.8077240615585177,0.2655943741877526,0.3269922448668359,0.3782935009840803,0.5145153895365784
146,0.21330905955821405,0.21303559640944733,0.3913509357952156,1.9504295566047785,0.24107291281499874,0.14251589124093095,0.17696044359670904,0.8081014525304199,0.26555815569513586,0.32689927448078954,0.3780543111118033,0.5143647961080116
147,0.2126635107238762,0.2122717831261173,0.39137515416409613,1.9600582026946458,0.24015093635280568,0.1419891951541527,0.17644431922545364,0.8084998704905141,0.26548405060931657,0.3268458789757778,0.37785365775651486,0.5142510339172758
148,0.21204179620206481,0.21152215847584083,0.3913770027950741,1.9696105616087707,0.23923487657369205,0.1414840757842163,0.17586692239000218,0.8088754452476666,0.26545232242014416,0.32675708670205333,0.37762504198165014,0.5141089038901674
149,0.21140914585472376,0.21076660770956743,0.3914058142703877,1.9792526685538026,0.2383350180322525,0.14097649929140316,0.17536560520594527,0.8092659774514392,0.2653806137392329,0.32670812603223925,0.3774335917018832,0.5139982113745614
150,0.21079014260330234,0.2100278698770253,0.39143207434121835,1.9888282207141295,0.23744017555094785,0.14048956483498712,0.1748061762047027,0.8096371907019916,0.2653525654605346,0.32662355393732323,0.3772119912689983,0.5138669129965386
151,0.2101691994275466,0.20928654827406998,0.3914676078105704,1.9984731414993062,0.2365625874328579,0.1400021619452637,0.17431862982286192,0.8100244700673869,0.26528398560876126,0.32657783018554626,0.3770319848423027,0.5137566101524819
152,0.2095560810568389,0.20855319134220102,0.3915122204648212,2.0080805988349155,0.23568757006462265,0.13953073372284613,0.17377632967111897,0.810385734179113,0.26525823898752676,0.32649901516110547,0.3768160115851898,0.5136385555991106
153,0.20894422388992234,0.20782821902223786,0.3915589229764711,2.0177254924425787,0.23483203736186026,0.13906426204561706,0.17330276119551583,0.8107759683599541,0.26519406184690264,0.3264541488147686,0.3766463715301543,0.5135245297256299
154,0.2083352611423967,0.20710138339241826,0.39162010312291645,2.027361908436357,0.2339764801638096,0.13860691751753926,0.17277590030844414,0.8111213509821719,0.26516891283114385,0.3263825860010018,0.3764372553989173,0.5134234112348676
155,0.20773743904379577,0.20638783035213926,0.3916759080685818,2.0370129924766522,0.23314153934906287,0.1381607728299451,0.17231730879416338,0.8115198117501338,0.2651099745499248,0.3263375568639994,0.37627597850570077,0.5133023175681716
156,0.20712660303445277,0.20567462886210197,0.39175747994728854,2.0466709284142923,0.23230617203962103,0.1377171423166748,0.17180423903944558,0.8118458113421446,0.26508506287785055,0.3262725383195815,0.37607423389074135,0.5132183754562754
157,0.20654639826840468,0.20496523634218902,0.39181983365879225,2.056335456682973,0.23148985118891469,0.13729046831571284,0.1713605159224871,0.8122538652430081,0.2650305588477168,0.32622896134996554,0.37592116191313235,0.513092289760967
158,0.20593458995930902,0.2042677221483767,0.39191984680422637,2.0660089913922346,0.23067500006014147,0.13686007924847637,0.17086139757181706,0.8125617099068935,0.2650064193737986,0.3261673625435727,0.37572527720021726,0.5130204251268565
159,0.20536484378929493,0.20356602833919574,0.3919918096135246,2.07569104753017,0.22987702324709286,0.1364521340858604,0.17043011375439773,0.8129762406397794,0.26495582597640227,0.3261281716447267,0.3755818211715943,0.5128951163127353
160,0.20476282009969762,0.20287624623893483,0.39210896421313735,2.0853783544942788,0.2290803927114956,0.13603468934531396,0.169947325995732,0.8132703195611367,0.2649325402798466,0.32606794457170685,0.37538957652553784,0.5128290643083986
161,0.20419190439539955,0.20218907597687738,0.3921876074715924,2.095077893757257,0.22830338125959682,0.1356442482707671,0.1695247525020128,0.8136868661594925,0.26488500039588486,0.32603260478800306,0.3752570422182442,0.5127092601583576
162,0.20360804636299396,0.20150297092038985,0.39232485097106595,2.1047806326263703,0.2275206021171268,0.1352400897863867,0.16906089497940568,0.8139714529756875,0.2648639027417993,0.32597560687565047,0.37506699899507284,0.5126454433409181
163,0.20303124632206174,0.20083100899776,0.3924103840099284,2.1144952610577312,0.2267678312549029,0.13486518554865642,0.1686441551439805,0.8143861931753963,0.2648172895164516,0.3259416435036221,0.3749455726082098,0.512532354712534
164,0.2024664196544534,0.20014870090407905,0.39256155717824215,2.1242164892696653,0.22599542911186413,0.134475950608951,0.16820029972420325,0.8146656212290398,0.2648003132810874,0.32588933919097535,0.37475752413636654,0.5124706147753336
165,0.20188508948058942,0.19949044691499193,0.39266356100105587,2.1339413640437543,0.22526811717033676,0.13411268052314781,0.1677886823676155,0.8150732926617112,0.26475278754485604,0.3258557871866697,0.3746463592757799,0.5123631636237849
166,0.20133525619472445,0.19881333720687658,0.39281836893565186,2.1436897627181435,0.22450536579127928,0.13374157801464845,0.16736326280576713,0.8153541327283923,0.26474101104417685,0.3258082652449121,0.37446110684513984,0.5123039042199211
167,0.20075442309309888,0.1981669392271639,0.39294188350536874,2.1534125576650682,0.22380148572018452,0.13338679906404202,0.16695883348247983,0.8157477692230687,0.26469179525611947,0.3257753245593305,0.37435831288354515,0.5122021325879874
168,0.2002144291160502,0.19749718259640647,0.39310232975914405,2.1631974439328183,0.22305104009279683,0.133033702209634,0.16654788935501222,0.8160364561497028,0.26468547685390803,0.32573107995651024,0.374177944067567,0.5121439225976835
169,0.19963765153111956,0.1968588776315662,0.39323982823509807,2.1729204704465492,0.2223656464040296,0.13268827296089486,0.1661542161885001,0.8164114403004605,0.2646342931033333,0.3257012844971646,0.37408027748760114,0.5120494707921476
170,0.19910668977698304,0.19620104589959877,0.3934116316802924,2.1827254155398306,0.22163217511620967,0.13235072487488386,0.16575360966788286,0.8167105443855429,0.26463307569208505,0.32565615879735904,0.3739079105882077,0.5119901459565909
171,0.19853317615016966,0.19556632419554928,0.39356253241022787,2.192473639480676,0.22096009800839334,0.13201601207357325,0.1653731172185255,0.8170663135412956,0.26458079678389756,0.325634077637834,0.3738117823330662,0.5119045919451007
172,0.19801096244985616,0.19492166534079652,0.3937403971660801,2.202274948679764,0.22024708466591877,0.1316919831022135,0.1649808895418454,0.8173750682466099,0.2645824309935598,0.32558341144512226,0.37364972331964935,0.5118427286479595
173,0.19744320292776965,0.19429230202426312,0.39391008692135016,2.2120661953977714,0.21958518310310313,0.13136904348211176,0.1646138006673372,0.8177135250806133,0.2645319632079063,0.3255723120121446,0.37355350588203795,0.5117660744041393
174,0.19692419038880535,0.1936574384721422,0.3940927427629686,2.22185454787918,0.21889390183796012,0.13105659771460296,0.16422977926417365,0.8180292723219285,0.26453304081347473,0.32551432695059357,0.3734014247482192,0.5117026204358486
175,0.19636788632667349,0.19303442637043317,0.3942778405251936,2.231688560999059,0.21824124816598536,0.13074616297135955,0.1638752601869741,0.8183541965318799,0.2644871589708425,0.32551411310032463,0.373305932181622,0.5116322142460575
176,0.19584784459849952,0.19241149759992596,0.3944692766076103,2.2414731230266587,0.21757067260997845,0.1304440517282132,0.16349970833189545,0.8186721781835796,0.2644857559169416,0.32544982253621635,0.37316254525722437,0.5115702750242987
177,0.19530390644513027,0.19178970463974448,0.3946657700040043,2.251335757447984,0.21692829180534667,0.1301458448532616,0.16315691403538174,0.818989542001847,0.2644452428058538,0.3254588746024087,0.3730681211315138,0.5115024213901449
178,0.19478323911220338,0.19118336113256448,0.39487027707129374,2.261132551321383,0.2162763929100936,0.1298541736176524,0.16278961608059428,0.819303043179862,0.26444135630563476,0.325389552190003,0.3729335798532582,0.5114451879442061
179,0.19425202043331433,0.19055982514037265,0.3950724929210922,2.2710062451701694,0.21564506113428686,0.12956666707138562,0.16245869559030554,0.8196201538677751,0.2644052969643172,0.3254064935598118,0.3728391398161714,0.5113769878501436
180,0.19372884795188436,0.18996876498172013,0.39529344010847034,2.280832994392527,0.21501046185227488,0.12928652503347401,0.16209830217792673,0.8199223789637875,0.2644001980572046,0.32533375448224994,0.3727143662770737,0.5113263672409432
181,0.19321176989988248,0.18935013774387266,0.39550327082517855,2.290703377878812,0.21439093126125747,0.1290079857521195,0.16178016002162518,0.8202447111959444,0.2643668441856451,0.3253557923817625,0.37261889386204183,0.5112562553755122
182,0.19268648903136132,0.18876372385792817,0.3957342715821166,2.3005682181016534,0.2137718558424128,0.1287399518644639,0.16142534025461114,0.8205326853023119,0.26436215494417686,0.32528319359345503,0.37250359409594125,0.5112133680515181
183,0.19217846012856915,0.1881596874268296,0.3959556042539257,2.3104347698020713,0.21316523498457554,0.12846956687183064,0.16112025618770712,0.8208606060973879,0.2643298626220548,0.3253063850394715,0.3724084400503036,0.511139712154544
184,0.1916579415310367,0.18757126407947397,0.3961975959335318,2.320330916976572,0.21256022894429794,0.12821323062580914,0.16077074924927778,0.8211361856829793,0.2643270005127851,0.32523687888843045,0.3722991282664407,0.5111063411387569
185,0.19115435547515605,0.18698379225699205,0.39642573847727663,2.3302059339046632,0.21196670137494453,0.12795085408097787,0.1604778220613813,0.821466643544107,0.26429428722071807,0.3252594133059572,0.37220862663070753,0.5110270080464839
186,0.1906387254387378,0.18639377798655654,0.39668206832997455,2.3401208786507626,0.21137561904890023,0.12770548104339297,0.1601345811601124,0.8217335370317481,0.2642946598559502,0.3251934978518099,0.3721006597523494,0.5110044368870044
187,0.19014196893930818,0.18582216805292634,0.3969164299652168,2.3500147714811663,0.21079418022866575,0.12745126242127183,0.1598517889042663,0.8220626206886171,0.2642599626271634,0.3252152819072229,0.3720179098573242,0.510919239209351
188,0.18962943047343728,0.18523090336922554,0.39718591092323513,2.359941111916802,0.21021737733953919,0.1272158293679619,0.1595165206092534,0.8223251510276685,0.2642648397362266,0.32515275242514885,0.37190984623770895,0.510905560267448
189,0.18913947662673422,0.18467322446323237,0.3974281807204691,2.3698597887724917,0.2096477045797224,0.12697034366519938,0.15924168100632677,0.8226481978443715,0.26422709712732945,0.3251737736731525,0.3718340969025415,0.5108180080344167
190,0.18863101057609152,0.18408473174725093,0.39770826269984066,2.3797918673699145,0.20908365525720865,0.12674322555067977,0.15891557919122093,0.8229112329599698,0.26423677116763755,0.32511412989661825,0.37172785330714503,0.5108081677928124
191,0.18814629240898603,0.1835343780098305,0.3979618291039937,2.3897426528352965,0.20852763216363182,0.12650784625940567,0.15864759858756494,0.8232241688871177,0.26419635793638246,0.325135437581448,0.3716558364964262,0.5107235075936672
192,0.18764339980985,0.18295481897411336,0.39824734411735424,2.39967082054047,0.20797343619993472,0.126286586279904,0.15833046841343143,0.8234900198355645,0.2642095633060544,0.32507677409297725,0.3715546679573784,0.5107125306705392
193,0.18716251733954212,0.18240739465737676,0.39851777115320064,2.4096640691276776,0.2074330209821618,0.126063436842322,0.1580695592710136,0.8237933954253025,0.2641681399456644,0.325100152354203,0.37148302859773485,0.5106343283241199
194,0.1866644504725283,0.18183851911798607,0.3988033885655472,2.4195822971773873,0.20688704359688875,0.12584528257323438,0.15776049132539885,0.8240589569980272,0.26418303198961757,0.32504146575093945,0.37138919465769177,0.5106201093214539
195,0.18618853210142905,0.18129434513454623,0.3990930552591858,2.4296132883153496,0.20636234435603276,0.1256362138859484,0.157506951642565,0.8243572923737736,0.2641421907000773,0.3250664373053619,0.37131670409830225,0.5105485663837709
196,0.18569430751259128,0.18073377429664242,0.39938049732598757,2.4395395285607524,0.20582478014119177,0.12541945245934505,0.1572056397389113,0.8246185564256462,0.26415743382542695,0.3250090914421493,0.37122955734235974,0.5105323390580989
197,0.18522345864686143,0.18019705228371635,0.39968578282324546,2.4495827777871044,0.20531430052115532,0.12522464191220362,0.15695888789329487,0.8249143551611954,0.26411801565697385,0.32503402373044443,0.3711580848622078,0.510464999673429
198,0.18473349559732571,0.17963950250368743,0.39997565448307904,2.4595404209910163,0.2047865848892461,0.12500961489966145,0.1566657852885431,0.8251704760840066,0.2641332653670241,0.32497896938620285,0.37107477381336224,0.5104493568292905
199,0.18426663065141513,0.17911409546299242,0.4002997053183986,2.469582734894392,0.20428813669573626,0.12482722361576262,0.1564248034484675,0.825463953882104,0.26409468238266093,0.32500335136599545,0.3710067213963541,0.5103841708866109
200,0.18378196051684856,0.17855716089539295,0.4005876144095085,2.479576068318455,0.20377184127959308,0.12461567621018176,0.15614031721047944,0.8257149010376615,0.26411149424542546,0.32495111901747464,0.37092559508221035,0.5103691868049754
201,0.18331886906790584,0.17804231931787604,0.40093116109577515,2.489618234641112,0.20328369226996892,0.12444334076543585,0.15590471504270462,0.826006196206526,0.26407130414573415,0.3249735008267343,0.3708610708486748,0.5103081414622087
202,0.18283906717616374,0.1774906540933981,0.40121998477422516,2.4996440199307886,0.20277963580276806,0.12423667827150747,0.1556282043662596,0.8262525141154674,0.2640922921611367,0.3249263785603585,0.37078299131014947,0.5102901650169259
203,0.1823807814901524,0.1769790822081359,0.401576848405107,2.5096919453546875,0.20230077335764562,0.12407286943922964,0.1553989393053535,0.8265400613812408,0.2640484511842143,0.3249440177870306,0.3707199949573432,0.5102362760023246
204,0.18190420757922185,0.17643795917563007,0.4018758225431116,2.5197408391106366,0.20180918733757341,0.1238714422634987,0.15512848261697398,0.8267845903844655,0.26407418958175155,0.3249042954800516,0.3706468457550616,0.5102140465157122
205,0.18145130498240827,0.17592911286789334,0.4022327378209595,2.529807189992053,0.2013389751300989,0.12371609160050957,0.15490705954192127,0.8270651084897163,0.2640277298359148,0.32491565822444707,0.37058372666891237,0.5101668046968044
206,0.18097923301057556,0.17539338522326398,0.40255400538847963,2.539864881293414,0.20085974129861256,0.12351895650021127,0.15464118691271928,0.8273106349843953,0.26405565301729644,0.3248838651147134,0.3705158589929387,0.5101411199528055
207,0.18052680639427862,0.17489338426126008,0.4029056141746012,2.5499622171412293,0.20039809565557168,0.12337262470535444,0.15442789109085406,0.8275828182399207,0.26400993493619357,0.324889123633853,0.37045310586675345,0.51010019205283
208,0.1800652918819337,0.17435926111430058,0.4032461080322576,2.5600234695881396,0.1999304519308093,0.12317907715847957,0.1541662567782852,0.8278290123778437,0.2640365748500807,0.3248642546047156,0.37038887066568105,0.510070718913255
209,0.17960774327576065,0.1738673959834806,0.403599632742642,2.5701449225340895,0.19947800482823913,0.12304179749963208,0.15396126362086388,0.8280945188754176,0.26399434790391624,0.32486489794269136,0.37032872562965036,0.5100362833787345
210,0.17915929957788354,0.17333938136459148,0.4039527027129566,2.5802261349715954,0.1990206878113244,0.12285152558826484,0.15370282585415357,0.8283392102592197,0.26401792640093935,0.3248445777397066,0.37026509849204853,0.5100029697327444
211,0.17869961865720554,0.1728501546360405,0.4043102797141711,2.590356106138431,0.19857833282080256,0.12272290504375673,0.15350703116302047,0.8286000480204918,0.26397988440437026,0.3248441370248293,0.370210576653411,0.5099747002791536
212,0.17825678485880553,0.17233199460397197,0.4046798568024392,2.600466405887193,0.19812995362206778,0.12253650779210394,0.15325100735634778,0.8288423775964016,0.26400049144030874,0.3248233486153028,0.3701448539678865,0.509937981167893
213,0.17780366480957097,0.1718437531029806,0.4050319294110637,2.610602731814464,0.19769869898943362,0.12241441991247998,0.15306429095377477,0.8290979054564824,0.2639657422519061,0.32482736686558555,0.3700976410137827,0.5099149542305302
214,0.17736096609527693,0.17133562420223208,0.405427473391981,2.620744249763936,0.1972578250378171,0.12223461094470892,0.15281112018628892,0.8293400367113843,0.2639847586410396,0.3248015396737422,0.37002891291795703,0.5098764553706915
215,0.176914852613147,0.1708481044030297,0.4057703072555719,2.6308828400058335,0.19683848683246746,0.12211537645601957,0.15263235839128753,0.8295874921032317,0.26395155497446565,0.3248125255744392,0.36998901432289394,0.5098561746304016
216,0.17647401085521258,0.1703502780489768,0.40618603704013945,2.6410592169965286,0.19640422153006407,0.12194512331938842,0.15238299883479386,0.8298322143985609,0.2639705305956785,0.32478106912473115,0.36991761204869683,0.5098188341230245
217,0.17603386655886655,0.16986331889297987,0.4065325512630751,2.651200378625131,0.19599680565446007,0.12182625485477426,0.15221066804023384,0.8300692590575602,0.26393785159861183,0.3247983238139849,0.3698838624910113,0.5097982394480609
218,0.17559326374174555,0.16937417653689263,0.4069535266871029,2.661406564490809,0.19556917939002091,0.12166646983231029,0.15196636916581618,0.8303186610705543,0.26395709576912546,0.32476258704929567,0.3698114884382461,0.509764634061245
219,0.17516146217353,0.16889105185502243,0.4073158175384093,2.6715577582447185,0.19517279537133259,0.12154762348310881,0.15179855625932542,0.8305433005448642,0.2639252734822052,0.3247843447405957,0.36978143590463547,0.5097415905940365
220,0.17471927720815067,0.16840594572366846,0.40773615946233294,2.6817873621240103,0.19475273540922372,0.12139771802107437,0.15156101261763066,0.8307991247785919,0.2639442203305667,0.3247459627315072,0.36971072736494504,0.5097132764681915
221,0.17429576354830512,0.1679302431378883,0.40811431328256104,2.691950873603203,0.19436566043789139,0.12127913050142787,0.15139602310623157,0.8310104249844721,0.26391332344629687,0.32477117090274005,0.36968192780003095,0.5096863954285424
222,0.17385400669892226,0.16744708035900477,0.4085355816469468,2.702203674657451,0.19395488989691986,0.1211386524383265,0.15116591217895672,0.8312722171442875,0.2639328026670026,0.3247301557106981,0.3696141724045633,0.5096644758883593
223,0.1734346742338212,0.1669804947450503,0.40892845069864286,2.712385180457085,0.19357480158253573,0.12102032258772649,0.1510039664737165,0.8314724677773984,0.26390109791733163,0.32475959311498925,0.3695868018775948,0.5096326174518226
224,0.1729986977461964,0.16649769492049682,0.4093509789596434,2.722647727674157,0.19317527783069743,0.1208888505675584,0.15077985554393358,0.8317364804954506,0.26392254363465484,0.324714928099889,0.36952033537529927,0.509618127180869
225,0.17257991382776,0.166041312515614,0.40975532370677403,2.732861549637069,0.19280003240941468,0.12077120078666229,0.15062269938649314,0.8319305367791742,0.26388963093021256,0.3247488426307378,0.3694962790306942,0.5095799688963187
226,0.17214946247624827,0.16555817083795488,0.41018712754316183,2.7431294312464227,0.19241306333570454,0.12064756638360757,0.15040238344816872,0.8321916008344566,0.26391234728460655,0.3247010872883467,0.36943022016670474,0.509574302765964
227,0.171734302848572,0.16511143703726275,0.41059276667512973,2.7533698089559584,0.1920415735777682,0.1205318259019872,0.15025183358478075,0.8323846024112169,0.26387948461589716,0.3247381954754132,0.3694077270778777,0.5095285440812382
228,0.17130623380386342,0.1646281091304134,0.4110410845038146,2.7636518705506044,0.19166729857367124,0.12041420653063585,0.150033458637818,0.8326380300367399,0.2639019671536452,0.32468810082108257,0.36934626674407917,0.5095324039571602
229,0.17089474240015134,0.16419213503406463,0.411446526827771,2.7739132602644703,0.1912996603028088,0.12030187542121899,0.14989079180319093,0.8328341930925308,0.2638708453508537,0.32472852444450084,0.36931944844718084,0.5094791446156316
230,0.17047395117652836,0.16370719571689976,0.4119071461295503,2.7842115022175014,0.19093704715393892,0.12018871232236783,0.14967326857949806,0.8330763903547436,0.2638909465190726,0.3246754576213259,0.3692678529294121,0.5094915614931176
231,0.17005790896140105,0.1632815618844335,0.4123190267373139,2.7944922487121997,0.19057445108350565,0.12008063142505562,0.14953899857176303,0.8332787794407597,0.2638642392558753,0.3247194834941956,0.369233302564608,0.5094323428068901
232,0.16965095496377813,0.16279826951238688,0.41278606998154477,2.8048109097367973,0.1902214725918106,0.11997121072158917,0.14932184697882045,0.8335074134576564,0.2638789745564187,0.3246642804349329,0.3691925829452426,0.5094514199831449
233,0.16922876371664133,0.16237632260691898,0.4132078832647631,2.8151049971828064,0.18986570711507664,0.11986759437910022,0.14919594923870316,0.8337175665851708,0.2638590859978357,0.32470984457089835,0.36915098691819653,0.5093878564709451
234,0.1688292431389626,0.16190166936055647,0.4136800206878982,2.825448624753455,0.18952038332485283,0.1197613418419244,0.1489792088030825,0.8339320912083028,0.2638672012209549,0.32465537196700983,0.3691195074645051,0.5094125517663576
235,0.16841239011313322,0.16147888088870196,0.4141108390982647,2.835757032323583,0.18917267833695814,0.11966275209763126,0.14886110358823884,0.834149663135617,0.2638540606707794,0.3246993811803361,0.3690725015204056,0.5093448171195385
236,0.16800887463106207,0.1610131030413683,0.41459085512971844,2.846119450991386,0.18883393735083484,0.11955859960008314,0.14864528153886214,0.8343512706411463,0.2638564457944918,0.32464838064881446,0.36904865154201955,0.5093753231851192
237,0.16760461537300125,0.1605932702054412,0.41502637810151954,2.8564509036507633,0.18849477076312154,0.11946568794365008,0.14853415603238407,0.8345745814996802,0.2638489763291413,0.3246887726985394,0.3689977157257024,0.509303745988784
238,0.16719722360289824,0.16012957291094154,0.4155197473243666,2.866825967483124,0.18816195383929218,0.11936332826355865,0.1483200150819623,0.834765392201457,0.2638467598138219,0.3246422008457584,0.368979348046286,0.5093381167575824
239,0.1667979040511079,0.15971904963002825,0.4159540102444409,2.877182756024293,0.18783179819055706,0.11927520549699591,0.14821445744558343,0.8349921129891832,0.26384375500067475,0.3246792219412715,0.36892701238282444,0.5092665861579965
240,0.16639880858972653,0.15925455507443215,0.41646358489644997,2.887571845882952,0.18750380525577728,0.11917580901553923,0.1480037658947389,0.8351748302750901,0.26383833043610505,0.3246353520860367,0.36891117833974013,0.5092996967867416
241,0.16599204213336247,0.15885229036730478,0.4168992407229389,2.897950185840217,0.1871838155367518,0.11909116853164407,0.14790129349369907,0.8354019995587135,0.2638379649269635,0.324671973812391,0.3688602407173983,0.5092326220749128
242,0.16560730532392168,0.15839046753889455,0.41741526579778654,2.908357044978752,0.1868588904048128,0.11899524530704567,0.147696372849882,0.835579695522412,0.2638314464754149,0.32462710208708023,0.3688444486347605,0.5092619720177166
243,0.16519663784751945,0.15799206473109584,0.41786610747881886,2.9187561588695043,0.18655037979733,0.11891396514394009,0.14759487929005796,0.8358044267573413,0.2638312611284616,0.32466661135385005,0.3687969848513813,0.5091997772455275
244,0.1648166927007608,0.1575370935450684,0.41837523655503644,2.9291780141153936,0.18622750495464027,0.11882103788971317,0.14739704451417082,0.8359795917146086,0.2638259757236604,0.3246189200060771,0.368779633545825,0.5092259207695496
245,0.16441035714972357,0.1571391557551943,0.41885011996478694,2.939603906416216,0.18593037927785755,0.11874348461159161,0.14729567971146162,0.8361997440864752,0.263824301165231,0.3246612720270813,0.36873635383277725,0.5091677560197986
246,0.16403157390548634,0.1566924608721566,0.4193486711931849,2.9500333166482644,0.18561037483713358,0.11865288419348036,0.14710508036666367,0.8363743142092103,0.263820991867325,0.3246121083737976,0.3687178766483454,0.5091920707687134
247,0.16363137212020187,0.15629648169489818,0.4198473237368071,2.960493956906923,0.1853225119199269,0.11857947129786853,0.14700392656622457,0.836588735756826,0.26381798660457595,0.32465537992042187,0.3686769427145926,0.5091352403624042
248,0.16325117900306713,0.1558543510488126,0.4203380427420569,2.9709248583212586,0.1850081797701614,0.11849045677668875,0.14681985145730367,0.8367622794686781,0.26381598193250194,0.32460637839986367,0.36866004253952817,0.5091620236501053
249,0.16285983790715602,0.1554627889476005,0.42085653595137895,2.981422309231776,0.1847260882872733,0.11842175972432123,0.14671975505347165,0.8369738180144854,0.2638122457192102,0.3246495232896466,0.36861825261321407,0.5091011494730818
250,0.16247567334474652,0.155025128079846,0.4213414773479118,2.991856756366498,0.18442034101092133,0.11833354705029084,0.14654083593177594,0.8371417394562647,0.26381132526973294,0.3246010695098227,0.36860572802936226,0.5091352873295072
251,0.1620933270419106,0.1546352456838455,0.4218801767617124,3.002386873516131,0.1841416726864569,0.11827004284630645,0.14644308088928248,0.8373547921351259,0.2638065087286927,0.32464403562477007,0.36856097773267554,0.5090672469753702
252,0.1617061192788205,0.1542054590300963,0.4223585522225557,3.0128289707276568,0.18384586928455046,0.1181822869616046,0.14626788419409573,0.83751522070828,0.26380755829445224,0.32459622360277507,0.36855402514615604,0.5091094139974722
253,0.1613321406363588,0.15381522939267242,0.4229178315199531,3.0233888847320194,0.18356953695639655,0.11812379597359435,0.1461735489884999,0.8377283578959315,0.26380072742906496,0.324638648828429,0.36850550136488996,0.5090356403879079
254,0.16094332480451187,0.153391717748975,0.42338939665317527,3.033842497624924,0.18328408299659202,0.11803688907083358,0.14600104451880974,0.8378854889236124,0.263804283075377,0.3245922121192936,0.3685046935303522,0.509083134897735
255,0.1605746358758171,0.1530054963699952,0.42396928178716775,3.0444249649884703,0.18300998946425284,0.1179825475680905,0.1459107145239359,0.8380933593090317,0.26379570268810176,0.32463293657522657,0.36845179634025194,0.5090065192993485
256,0.16018939592340875,0.15258351080965543,0.4244369298131295,3.0549004552420667,0.1827338117866951,0.11789713663440161,0.14574024586828133,0.8382526176529157,0.2638004097573815,0.3245891641759331,0.3684571300737098,0.5090569310463656
257,0.15981894019499945,0.15220476454469622,0.42503000157416376,3.065497452583917,0.18246372214798048,0.11784630668734088,0.14565437972813441,0.8384505999151952,0.263792245880905,0.32462733631604596,0.36840087393122417,0.5089791948071029
258,0.15944384959493246,0.15178318539412633,0.42550266986210017,3.075995544197501,0.1821940053659071,0.1177624759295588,0.14548533756821874,0.8386156038820388,0.26379524169604585,0.32458599200370325,0.3684099151719698,0.5090310587016829
259,0.1590676169253181,0.1514120306135732,0.4261002602824915,3.086614787904638,0.18193050625256102,0.11771513501293329,0.1454044119690186,0.8388011918574436,0.2637907042420192,0.3246230524139106,0.36835375103583085,0.5089535329794836
260,0.15870247112278932,0.15098880985996435,0.4265856126999327,3.0971252624862604,0.18166510567083652,0.1176326139897542,0.1452364908122324,0.8389735052295543,0.2637884485246926,0.32458192319986473,0.3683625570728168,0.5090056608244461
261,0.15832521308710154,0.1506286824876448,0.42718226321782865,3.1077714503274803,0.1814092052912203,0.11758881338717962,0.14516036866463874,0.8391458915786746,0.26379137950097653,0.3246200057236157,0.36830999182557533,0.5089292458779914
262,0.15796245841201026,0.15020071533698628,0.42768153544728404,3.118299458941264,0.181147730437069,0.11750755873011161,0.14499384691863004,0.8393258840875898,0.26378008962568217,0.3245775051184802,0.3683159232682156,0.5089805451238325
263,0.15759117985463614,0.14985246549607614,0.42828013657764813,3.128959836055273,0.1808988385972055,0.11746681574018064,0.14492185663739057,0.8394848967032337,0.26379367677210364,0.32461755469621906,0.36826860517221727,0.5089075311203904
264,0.1572262577018366,0.14942063328505206,0.42878960537351957,3.1395205603972536,0.1806420013590041,0.1173876986995744,0.14475747587754959,0.8396726866281861,0.263771145253965,0.32457324081892064,0.36827070853177324,0.5089539505607077
265,0.15686349035929523,0.14908308035448106,0.42939113673055523,3.1501824073784617,0.18039898106217717,0.11734833511523592,0.1446884270269977,0.8398184540058208,0.2637964148144434,0.3246152875592037,0.36822892151205255,0.5088889053746523
266,0.15649677420112518,0.14864713403954916,0.42991277075482387,3.160783758668601,0.18014721885225507,0.11727327947341719,0.1445274613634815,0.84001345179258,0.2637626243047112,0.32456947494191535,0.36822746418626723,0.5089267151923097
267,0.156140736532296,0.14832181151533008,0.43051370229466973,3.1714441939348554,0.17991024002230893,0.11723318420902858,0.14445983384705396,0.8401475679316183,0.26379845547079833,0.3246127412035499,0.36819023947184853,0.5088719288626101
268,0.15577394451523469,0.14788180978232707,0.43105027304998733,3.1820861654986414,0.17966243493931755,0.11716356673934583,0.14430357488785694,0.8403468152655643,0.26375562493440385,0.3245667402545531,0.36818687322537424,0.5088998384999616
269,0.1554233022941223,0.14756438962301408,0.43164863005188053,3.19274784394137,0.17943286107004774,0.11712197977328388,0.144236158861803,0.8404739607752854,0.26379887838929594,0.3246093709883363,0.36815194955840835,0.5088559093976776
270,0.15505681510070593,0.14712659040769938,0.43220159936699337,3.203422252544215,0.17918770782921778,0.11705769215780404,0.144085520714235,0.8406715527132992,0.26375082599236754,0.32456530233611286,0.368149227417902,0.5088739632097106
271,0.1547089522102209,0.14681009591349886,0.4327971987715648,3.2141037868444697,0.17896632196990356,0.11701512953492088,0.14401736950474417,0.8407977817233597,0.263797285671415,0.3246053189025374,0.36811378059946953,0.5088400430223791
272,0.15434830084326215,0.14637925632628995,0.43336295512929685,3.2247859990317025,0.17872350444021046,0.11695511700682559,0.14387314844049992,0.8409887508732447,0.2637484676827296,0.3245647328432705,0.36811452892578445,0.5088500647401529
273,0.15399637856510445,0.14606276596851733,0.43396366555425453,3.235507157625091,0.17850974494210584,0.1169129560139514,0.14380338317853375,0.8411175189315977,0.2637938687493468,0.32460107270603417,0.3680757301798963,0.5088233424977838
274,0.15364541648938793,0.1456385600970584,0.43453468154039754,3.246190682666678,0.17827021862460452,0.11685551841235434,0.14366597888743302,0.8412996547733013,0.26374793406332664,0.32456474611814823,0.3680819354987669,0.50882897160501
275,0.15329041275283037,0.14532225414099045,0.43514003794087436,3.2569464808654764,0.17806210012360577,0.11681533358346467,0.14359460701204893,0.8414325676353246,0.2637893914028987,0.32459676788529274,0.3680391910839257,0.5088051882433173
276,0.15294306360860485,0.14490537823773345,0.43572586100703115,3.267640647316666,0.17782775424198977,0.11675918936260264,0.14346294435080426,0.8416044522831133,0.2637485667984279,0.32456512969990786,0.3680497469900326,0.5088105738457285
277,0.15259193565499388,0.14458872090408992,0.4363234106496612,3.278423106462052,0.17762374863153776,0.11672126980994005,0.14339191015358477,0.8417431307830755,0.263783792373309,0.32459293295752994,0.36800586416842007,0.5087862923191083
278,0.1522442258328875,0.14417763193053018,0.43693254489854183,3.28913239566569,0.1773952300246588,0.11666687607216744,0.14326326305967957,0.8419031355387334,0.2637503887147371,0.3245649129393055,0.3680168911140465,0.5087936664365935
279,0.15189907214632675,0.14386117325832015,0.43752254490997683,3.2999373411294344,0.17719492593053404,0.11662987407964023,0.14319518521567504,0.8420491584643134,0.2637773735058063,0.32459074679193345,0.3679756063449382,0.5087679411231095
280,0.1515507427635717,0.143456535510291,0.43814615653137845,3.3106713820286666,0.17697221723596612,0.11657843263060864,0.14306744054460654,0.8421961713050905,0.26375281785560023,0.3245630628368282,0.3679843154841549,0.5087773005662842
281,0.15121037647441377,0.14313819288707308,0.4387413613874117,3.32148253686268,0.1767756599471662,0.11654178105359028,0.1430031979378873,0.8423499109619997,0.26377120678688676,0.3245903247148949,0.3679471137801314,0.5087506779194542
282,0.15086219725885638,0.14274219668544988,0.43936708624760695,3.332257745359937,0.1765580507067996,0.11649252785558302,0.14287666736996665,0.8424845465618067,0.2637549316004809,0.3245598453121228,0.36795322899209076,0.508761363817131
283,0.1505257140385053,0.14242299647171502,0.4399740285459954,3.343066731310998,0.1763662120633641,0.11645802630069399,0.14281511026175228,0.842644462473019,0.2637661048185325,0.32459106959735046,0.3679189099346088,0.5087343677957138
284,0.15017946646939515,0.14203292011182692,0.44060012393158104,3.3538807667877264,0.17615244078208145,0.11640864489610192,0.14269113351520307,0.8427689772320155,0.26375627072338914,0.32455589481521024,0.3679249980893907,0.508745685506468
285,0.14984393533393256,0.14171448961591215,0.4412194445311215,3.364699872895032,0.17596627242431725,0.11637821663185334,0.1426312457140886,0.8429324663978119,0.2637619699699715,0.3245924758302596,0.36788956143592744,0.5087196345292487
286,0.14950376153117773,0.14133025713207695,0.4418434328629514,3.375536088329114,0.17575560132414725,0.11632745303039266,0.1425098605701031,0.8430498583602735,0.2637572679869793,0.32455181779946707,0.3678999374430642,0.5087287890147102
287,0.1491645205265988,0.14101010409546993,0.44247869452173383,3.3863801698334077,0.17557511870380368,0.11630135059332648,0.14245257588402513,0.8432135433563234,0.2637580362378725,0.32459408047265276,0.3678595916048106,0.50870777857374
288,0.14883389598583183,0.1406350913065728,0.4430989463578794,3.3972318651004163,0.17536782246608162,0.11624958645159722,0.14233174180905456,0.8433277170126906,0.2637582997550657,0.32454808942112773,0.36787660508601855,0.5087101169028653
289,0.14848983209970157,0.14031067318685023,0.443750266694131,3.4080965756972215,0.17519259139122972,0.11622675183718399,0.1422794305761961,0.8434874766473381,0.26375453256032355,0.3245955272917516,0.36783037294018694,0.5086980099590761
290,0.14816751468441255,0.1399472543635887,0.44437127480029925,3.418976951261602,0.17498833636544275,0.11617524212947371,0.14215684945712487,0.8436023127627418,0.26375876602177306,0.32454480165441424,0.36785445270723083,0.5086915566938319
291,0.14782121145433313,0.13961743557962308,0.44502564214175155,3.4298457894590926,0.17481908081480288,0.11615427166332647,0.14211098693386703,0.8437552655007757,0.26375204032081245,0.3245970266300865,0.36780196415413685,0.5086882580548463
292,0.14750413632454662,0.13926554553628726,0.44566848589929736,3.440768616235074,0.1746172186580007,0.11610424621403462,0.1419858340550287,0.8438723191690134,0.2637580938633534,0.32454144436898164,0.3678334537586074,0.5086748965180018
293,0.1471583533396348,0.13893166313895086,0.44630362209108965,3.451634303353466,0.1744532990772708,0.11608410695770097,0.14194669923203712,0.8440183589349497,0.2637506934560015,0.3245988658644189,0.3677748395079506,0.508677227873958
294,0.14684495870298406,0.13858737832917786,0.446983552983491,3.462600079580489,0.1742555396241365,0.11603617320865402,0.14181868110689266,0.8441369090383238,0.26375639903986375,0.32453845174665796,0.3678127367549713,0.5086606893366599
295,0.14649851064292163,0.13825337595995663,0.44759547711881836,3.473467910920508,0.17409406093419533,0.11601657173491872,0.14178663135234887,0.8442768852239378,0.26375016541225427,0.3245994188651102,0.36775016288159723,0.5086649066108633
296,0.14619254138287324,0.13791221670822268,0.4483051397656287,3.48447009837727,0.17390346737489662,0.11597042382789322,0.14165509818361466,0.8443967594349434,0.2637542610915147,0.32453777530489175,0.36779129819831835,0.5086485164632589
297,0.14583938407881883,0.1375829463571938,0.4489092677167045,3.4953450596656244,0.17374148323852864,0.11595187925603932,0.14163069528755184,0.8445298180135745,0.26375000782063907,0.3245973633129779,0.3677284132085129,0.5086519491528276
298,0.1455469838088494,0.13724080743186756,0.44963156253237907,3.5063777240353544,0.17356023778424234,0.11590677040965215,0.14149528954158203,0.8446530542518076,0.2637521902319973,0.3245388793611798,0.3677692896919269,0.5086378245543638
299,0.14518404069036342,0.13692139954871577,0.45024099610291624,3.517272158411917,0.1733963841441909,0.1158896036550985,0.14147802391838854,0.8447762376176126,0.2637498782487433,0.32459409245987525,0.3677087168764728,0.5086388855265468
300,0.1449043714422802,0.1365720184177823,0.45096685525444224,3.528315537832846,0.17322497325746902,0.11584577997314918,0.14134009630538585,0.8449063789070579,0.2637505246758527,0.3245408119967444,0.3677477792969526,0.5086280018674679
301,0.1445362290348465,0.1362676687033275,0.45158910907126276,3.539250523235046,0.17305914880468887,0.11582898907431757,0.14132775806955652,0.8450164265299717,0.2637494504846708,0.3245899060787541,0.36769028001440274,0.5086264615870424
302,0.14426097690307507,0.13590908727515771,0.4523106828290725,3.550292463047598,0.17289725830821734,0.11578790087705325,0.14118978069528274,0.8451558186696722,0.2637495819991957,0.32454348845251435,0.3677267779127762,0.5086181266850125
303,0.14389806092955582,0.13561729266502284,0.4529518700646757,3.56126832255743,0.17272993258883867,0.1157696572959732,0.14117992264547355,0.8452519164094177,0.26374845675758257,0.32458573823824666,0.3676735210798631,0.508615302477903
304,0.14361650840475232,0.13525392855090884,0.4536681945531463,3.572318289092196,0.17257650930952745,0.11573317490098524,0.1410440441801987,0.8453999282695833,0.2637494004878444,0.32454557428300035,0.36770559456100704,0.508607968502306
305,0.1432678032045493,0.1349703760151189,0.45432250426214454,3.5833211491611388,0.17240906751583915,0.11571166944491529,0.14103483638986827,0.8454838015627465,0.2637471165350014,0.3245832196396108,0.3676582793259021,0.5086053429739531
306,0.14297364832465942,0.13460570904492275,0.4550425460184157,3.5943938776830504,0.17226201305091035,0.11568116577492481,0.14090236715751125,0.845638314243879,0.26374975678755763,0.32454548938227223,0.36768491068987524,0.5085977149295814
307,0.14264255848681312,0.13432820106499438,0.45570621085654595,3.605410928983096,0.17209663294653252,0.11565560855074347,0.14089302476781088,0.8457120490767789,0.2637457670933961,0.3245834228392627,0.3676435725474108,0.5085962751027988
308,0.14233505527025475,0.13396231739075448,0.4564209852682633,3.616515336956732,0.17195354981019453,0.11563111801949463,0.1407638975894827,0.8458713315662609,0.2637502302308777,0.3245429412767089,0.367665120843175,0.5085877014068177
309,0.14201894388222075,0.1336922847369772,0.4571109190760987,3.6275433618397845,0.17179218505175808,0.11560203106570804,0.14075529088416613,0.8459365557574374,0.26374496397715513,0.32458539929406977,0.36762926846741983,0.5085875337990624
310,0.14170379963262594,0.1333233664595009,0.45780675573787705,3.6386763734327783,0.17165134288621678,0.1155824163471782,0.14062764396188013,0.8460988187322702,0.2637500982058914,0.3245399345316606,0.3676464294487671,0.508578171629976
311,0.14139674119514928,0.13306167208467973,0.45852601733440257,3.6497258125709893,0.17149517821454843,0.11555120560009861,0.14062185142386596,0.8461580949094862,0.2637449171094958,0.3245868209551707,0.36761514103177234,0.5085790114431333
312,0.14107767088598316,0.1326902807346202,0.4592110438435699,3.660870720041358,0.1713556979953927,0.11553488922455613,0.14049405272954527,0.8463197254132707,0.26374953650709254,0.3245385411845036,0.3676288363574611,0.508568779227091
313,0.1407780470047014,0.13243505288973437,0.4599454296398357,3.671958450973521,0.17120509217513946,0.11550277272336189,0.1404916348528521,0.8463776770002789,0.26374437340645424,0.3245866214405402,0.3676015369674906,0.5085711470545738
314,0.14045788996847822,0.13206288682666492,0.46063464699870105,3.6831073568126462,0.1710669614524629,0.11548901330631063,0.14036403194740904,0.846533799058166,0.26375007635974396,0.32453878902965055,0.36761191667473114,0.5085595098764568
315,0.14016030732198062,0.13181444762522032,0.4613717619408285,3.6942277139145707,0.17092137092318277,0.11545612486602609,0.14036424112047868,0.8465943692468029,0.26374195148820556,0.3245855565422546,0.36758862336144565,0.5085635269466874
316,0.13984560184070505,0.13143906415169573,0.46207214430379373,3.7053938803105138,0.17078533921790334,0.11544504524649489,0.14023749996502613,0.8467429845215682,0.2637521086145244,0.324539639308335,0.36759560997716517,0.5085514616420432
317,0.139543388345072,0.1312011205093335,0.4628109611574032,3.7165364495866204,0.17064353537553678,0.11541113610210878,0.14023962967751727,0.8468060193497369,0.2637386090786714,0.3245844484444486,0.367575969855764,0.5085548093659357
318,0.13923925046596639,0.13081897928501418,0.4635197113836881,3.7277190861044764,0.1705109598345662,0.11540275407433864,0.14011451634499228,0.8469490512583447,0.26375397323242394,0.32454036842033657,0.36758052108414624,0.5085458871653905
319,0.13892910122247973,0.13059322657515238,0.4642633977690067,3.738897656611022,0.17037138646349118,0.11536789294135522,0.14011697666618772,0.8470119582212228,0.263736014188792,0.32458378125800813,0.3675626722216753,0.5085439720536804
320,0.1386369360916375,0.13020408256660418,0.46497958570851977,3.750075707137899,0.1702435261472668,0.1153618550385564,0.1399956950064982,0.8471517544286753,0.2637548033865161,0.32454062470977374,0.36756774156218974,0.5085430644244533
321,0.1383195453445592,0.12999073688897786,0.4657283756290929,3.7613058806580946,0.17010539402886746,0.11532636900622312,0.13999572335275268,0.8472132716866723,0.26373465759977066,0.32458328326621716,0.3675480391099293,0.5085314717567178
322,0.13803599264936506,0.12959604572249186,0.4664508867619978,3.7724787197151546,0.16998223232113402,0.11532235014140017,0.1398807695471772,0.84734980507476,0.26375439206283385,0.3245410812886292,0.36755763454610163,0.5085416423863998
323,0.13771681011912673,0.12938884741341722,0.4672061965565684,3.7837493648201908,0.16984611965840715,0.11528648432764235,0.13987667691285205,0.8474113576025445,0.2637350809121479,0.32458223335849345,0.36753226291108687,0.5085192061557168
324,0.1374354721026381,0.1290008980413563,0.46793529986500165,3.794932652794161,0.1697264949380656,0.11528412115439204,0.13976858997331343,0.8475421925138621,0.263752172015046,0.3245415651114981,0.36754919828569266,0.508539428199124
325,0.1371197075374133,0.1287845123455499,0.46869413888575173,3.806231122243995,0.16959322515004635,0.1152485612278983,0.13976086142123778,0.8476069559860331,0.26373753737187183,0.32458176220790325,0.36751640934594404,0.5085090942885173
326,0.13683620194852028,0.128413975588265,0.4694332918490525,3.8174356893375196,0.16947631013962264,0.11524664346084937,0.1396585459104373,0.8477286894725186,0.26374872151379714,0.32454095075117856,0.3675414517092431,0.508535357670248
327,0.13652689220478723,0.12818445420344968,0.47019246919530755,3.8287527657089067,0.16934599860955024,0.1152129301193121,0.13964840625653127,0.8478000324780051,0.26374052454308766,0.32458238617586477,0.36750111317918005,0.5085014513464976
328,0.1362397926248596,0.12783175372066474,0.4709459077888231,3.839983565217898,0.16923180827176795,0.11520989552950586,0.1395508182461799,0.8479098401276733,0.26374589615179084,0.3245398574214769,0.3675344320489859,0.5085294470225393
329,0.13593744243264974,0.12758872167095944,0.47169985069311315,3.8513195242429505,0.16910432598304967,0.11517903909257607,0.13953911493469556,0.8479897288755877,0.263742626573981,0.32458285367628337,0.367486610889894,0.5084963892424108
330,0.1356488261739699,0.1272539015332793,0.47247255896776325,3.862571885454037,0.16899326635997897,0.11517469671640283,0.13944543847657828,0.8480869380002309,0.2637438965991252,0.32453983205192194,0.367527496978934,0.5085213867754036
331,0.13534967415239474,0.12699855109926192,0.47322066892691106,3.8739329325482497,0.16886799250715492,0.11514575841560595,0.13943304055676925,0.8481749349735481,0.26374421935895453,0.324581825686389,0.36747398119989066,0.5084941204457998
332,0.13506327879525598,0.12667869799915507,0.4740079819797032,3.8852013118595496,0.16876085149340828,0.11514181954793279,0.139342019718554,0.8482608349543761,0.2637420746987809,0.32454165734371937,0.36751922513790997,0.5085112016409902
333,0.13476426173171874,0.1264147870946821,0.4747581238731617,3.896589878759293,0.16863697625247107,0.1151127975251509,0.13933043204152934,0.8483555091760243,0.2637455088652178,0.32457901486363055,0.36746403530696153,0.5084943532008915
334,0.13448182380759854,0.1261060296003053,0.4755519403179095,3.9078773930967756,0.168534235268341,0.1151108549384477,0.13923995887705382,0.8484312374728062,0.2637404670976701,0.32454507959367396,0.3675091913989448,0.5084996141608265
335,0.1341830246859247,0.12583799372353147,0.476309152129315,3.9192870003986577,0.16841143581702797,0.1150808238802662,0.1392315077865445,0.8485318512609852,0.26374639807314215,0.324575079368572,0.3674562165556806,0.5084956153995012
336,0.13390240514811264,0.12553578346730823,0.4771070915283412,3.9305971553357946,0.16831309214925635,0.11508112388362837,0.13913914386026563,0.8485981208247899,0.2637390240384886,0.32454908115466075,0.36749846422029864,0.5084889313994146
337,0.13360798872187626,0.12526751456427393,0.4778715109006733,3.9420330925809366,0.1681914204412467,0.11505012053837678,0.1391359731891787,0.84870328064837,0.2637473688543972,0.32457134231779705,0.3674488122415716,0.508494803917707
338,0.13332629374760166,0.12496863446443215,0.47867654139567345,3.953352280121897,0.16809704972158968,0.11505247994086104,0.13904018328789539,0.848763070503951,0.26373747595925423,0.3245525323556659,0.36748884604018817,0.5084813986958678
339,0.133034853508655,0.12470297879930295,0.4794423143443849,3.9648285057178274,0.16797703110497034,0.11502101909399957,0.13904302450084235,0.8488678112996342,0.2637483815069714,0.3245684651676898,0.367440611778339,0.508491573662239
340,0.13275698577030423,0.12440518260069554,0.4802616946211347,3.9761535531107364,0.16788567648575445,0.115024323600503,0.1389437843258131,0.8489282391631154,0.26373634159650733,0.32455538046242066,0.367480965261045,0.5084754663721764
341,0.1324616773428475,0.12414234511791036,0.4810243729625322,3.987656758351763,0.16776829696537,0.11499404263068926,0.13895202858780153,0.8490246299502889,0.2637491252092334,0.32456593571102804,0.3674318091386847,0.5084883125175154
342,0.13219246480992797,0.12384805443399578,0.4818592486221404,3.999013558167678,0.1676789268182424,0.11499629893198225,0.13885006335652392,0.8490923002596394,0.2637356310771963,0.32455851668278407,0.36747426469107936,0.508469187840559
343,0.13189189316145872,0.12358431814366032,0.48262016879903874,4.010517497233443,0.16756480577565153,0.11496905105772005,0.1388629364660666,0.8491769533151353,0.2637498127300422,0.3245627000346161,0.36742358121522906,0.5084859360944264
344,0.1316296250339451,0.12329509354529919,0.4834659364544289,4.021922837013156,0.16747734068358072,0.11496867069540023,0.13875895932589277,0.8492520356546551,0.2637350414970709,0.324562344307424,0.3674673277739456,0.5084628115161769
345,0.13132740023767822,0.12303326456703606,0.4842322195760907,4.033423715587141,0.1673659320856766,0.11494563185564069,0.1387755354839319,0.8493269108667921,0.2637507043626349,0.3245589581404649,0.3674170079118233,0.5084833515072306
346,0.1310681585080149,0.12274168443011989,0.485080031257772,4.044872167191634,0.16728104331848942,0.11494186250816887,0.13867083891544316,0.849406732630275,0.2637341296304097,0.3245659378858258,0.3674594391662351,0.5084576179484606
347,0.13076860719437186,0.12249017529125573,0.4858603832959641,4.056379662045386,0.16717155772055026,0.11492311894522261,0.13868940980102606,0.8494745068989877,0.26375210451468406,0.32455560335847666,0.36741214524257293,0.5084799494496299
348,0.1305073478495602,0.12219028648860415,0.48670179178966405,4.067863911660171,0.1670898063001051,0.11491657744536779,0.13858571298331995,0.8495569889310334,0.2637330487187957,0.3245687317843256,0.36745029965698717,0.5084539006886495
349,0.13021554303175054,0.1219523139070975,0.48750475718085023,4.0793769517896505,0.16698161482367907,0.11490082486400494,0.13860473843047666,0.849619136221098,0.26375287244360385,0.32455307633180425,0.36740890124997916,0.5084755131620647
350,0.12994892594621546,0.12164231222049422,0.48833256852092055,4.090907521002213,0.16690375860374007,0.11489308466771221,0.1385027747047191,0.8497035869165567,0.2637330894176225,0.3245705153122795,0.3674399779736704,0.5084524994650551
351,0.12966461585652586,0.12141846940092614,0.48916247499754467,4.102413040501232,0.16679574538840083,0.1148786305858077,0.13852214815427488,0.84976029324709,0.2637520538994713,0.32455156280893366,0.3674072482032884,0.5084684671706063
352,0.12939577363310734,0.12109887439982445,0.48997623470134044,4.113994990435126,0.1667229094920026,0.11487126779905299,0.13842148290429654,0.8498467114932573,0.2637342341674683,0.3245711464137056,0.36742873729970005,0.5084545721618944
353,0.12911400400939463,0.12088668854134843,0.4908296332649248,4.125500448941799,0.16661401190191497,0.11485653494633702,0.13844194786995392,0.8498983683162111,0.2637505688951748,0.3245509280467438,0.3674068953255863,0.5084585313147918
354,0.1288481258390941,0.12056248180016599,0.4916352590777276,4.137117610876821,0.16654665855473882,0.11485090015547578,0.13834190833525636,0.8499856840066666,0.2637354493455829,0.32457094475534526,0.36741781879477053,0.5084589722110071
355,0.1285647864553924,0.12035510767527163,0.49250636357758615,4.148640735134412,0.16643694044003052,0.11483477954292849,0.13836399853099843,0.8500341021011457,0.2637493552820297,0.32455097332409527,0.3674057031845094,0.5084477079296135
356,0.12830390561368418,0.12003402954782988,0.49330702521469594,4.160276385374463,0.16637423084917488,0.11483184187143587,0.13826450304359064,0.8501201683646806,0.2637363241325245,0.3245702073018088,0.3674094252182216,0.5084636246669764
357,0.12801775442541416,0.11982551846527703,0.49419355463909065,4.171832624304683,0.1662650513894511,0.11481324125931379,0.13828769964370524,0.8501675028207336,0.2637482501772466,0.3245517237029149,0.36740201618099955,0.5084372040043753
358,0.12776249336190618,0.11951061362130688,0.49499501010378366,4.183471372735894,0.16620509496861377,0.11481431418872907,0.1381898723978032,0.8502506020823856,0.26373709986881944,0.32456881212005434,0.36740342542438525,0.5084682826867539
359,0.1274745073643984,0.1193011240216181,0.49588399538076366,4.195074174673383,0.166098405155849,0.11479180893426698,0.13821258258360442,0.8502982613713158,0.263747035194719,0.3245538540828366,0.3673969507894051,0.5084266961279831
360,0.1272235636365727,0.11898948950695039,0.4967032268611622,4.206710951825126,0.1660393626792569,0.11479809991506718,0.13811780362446222,0.8503772866187684,0.2637378604071891,0.3245659944860015,0.3673987429706636,0.5084730373154982
361,0.12693452565479507,0.11878237455603492,0.49757671696584876,4.2183553831602785,0.16593642383199014,0.1147709255715597,0.13813934593368338,0.8504265125608016,0.2637457985997379,0.3245573532490748,0.367391002896003,0.5084167008592116
362,0.12668769265187135,0.11846988428347077,0.4984277161651335,4.2300052744413925,0.1658774264051741,0.11478257227437032,0.13804688914103244,0.8504997069742741,0.26373886665508645,0.3245626374190155,0.3673953781406671,0.50847731689781
363,0.1263972918928464,0.11826951059321653,0.4992810649062507,4.241673501167315,0.16577869724268782,0.11475131603885004,0.13806926563940353,0.8505530737919161,0.26374438389276766,0.32456080441498764,0.3673844852757087,0.5084078000029258
364,0.1261548099140038,0.11795337991117794,0.5001572930238078,4.253347825332528,0.16571929896481016,0.11476694116151125,0.13797622995528827,0.8506172385043612,0.2637403292005577,0.3245596393529521,0.3673925779255752,0.5084810078561917
365,0.12586302892686357,0.11775970908423172,0.5010051140455998,4.265041046867957,0.16562512613414423,0.11473332403794181,0.13800202454635774,0.8506774267885511,0.2637427805795912,0.3245642289375981,0.36737850841508307,0.5083997093396553
366,0.12562512118550487,0.11744154756525584,0.5018912467668231,4.276727829838388,0.16556496134023158,0.11475131969061467,0.13790691872176244,0.8507318680201115,0.26374203433377197,0.3245561470168633,0.36738974996366125,0.5084841983243195
367,0.12533197730547824,0.11725374591463562,0.5027499423384197,4.288461535016649,0.16547550971133987,0.11471670064214955,0.137936386642961,0.8507970760076083,0.26374143144742734,0.32456848839223884,0.3673731619874502,0.508392850619612
368,0.12509739544128684,0.11693326852212028,0.5036266832509622,4.300151357076163,0.16541458261902142,0.1147356926744374,0.13783975465147877,0.8508459960411899,0.2637433107873014,0.32455166518753903,0.36738738305553165,0.5084854925254167
369,0.12480509392742198,0.11675112424366096,0.504513599261659,4.311925748127624,0.1653296036350546,0.11470168023730372,0.1378720303407078,0.8509109894555654,0.26374085083832494,0.3245736033342678,0.3673681422419588,0.5083887643193392
370,0.12457133676555511,0.11642991038306592,0.5053740007048252,4.323625611840446,0.1652681486498419,0.11471977662769019,0.13777471222494722,0.850959381265334,0.2637438946094303,0.32454655554594314,0.36738444884520305,0.5084838264207597
371,0.12428150722512811,0.11625072512425548,0.5062806702118492,4.335431975495807,0.16518744779294395,0.11468824466682363,0.13780889366794172,0.8510206894757096,0.2637408941705985,0.32457909198421325,0.3673654147013787,0.5083874139254707
372,0.12404977048139088,0.11593241802368262,0.5071441857308685,4.347148545565383,0.165125511143351,0.11470366686123513,0.13771184962350233,0.8510701291743041,0.26374410796246095,0.32454159764981444,0.36737876972680755,0.5084799725193064
373,0.12375962126319026,0.11575240364023964,0.5080491819747741,4.358980643607638,0.1650487682725803,0.11467609405138332,0.13774658780460652,0.851128051117916,0.263741453286853,0.3245836878250323,0.3673652270626697,0.508388294263028
374,0.123532572092478,0.115439732231892,0.508932349134457,4.370724047919164,0.16498703250774147,0.11468751767750972,0.1376514478576514,0.8511770382867626,0.26374356684735123,0.32453802545147487,0.36737224698710386,0.5084737267428382
375,0.12324111422680066,0.11525664119682279,0.5098271915615549,4.382568817283042,0.16491284154981686,0.11466502988371806,0.13768471805529414,0.8512336133463236,0.2637431378497275,0.32458653189902575,0.36736545100097184,0.5083920341354371
376,0.12301448296059764,0.11495174019297853,0.5107328845380154,4.394349563292046,0.16485289364017952,0.11467140318163258,0.1375936241067446,0.8512803347336718,0.26374159670808206,0.32453558417138945,0.36736603461173023,0.5084650248012968
377,0.1227320153951273,0.11476351179944387,0.5116183244409068,4.40620441894074,0.16477971856057905,0.11465475688507654,0.1376234559559507,0.8513367433723312,0.26374625714789357,0.324589005243956,0.3673656354029941,0.5083976117126965
378,0.12249306782592247,0.11446891574508347,0.5125435484729807,4.418013928901755,0.1647224264025005,0.11465586877454972,0.13753763627883445,0.8513809326976117,0.2637382512932442,0.32453308559523825,0.3673610612827375,0.5084555514929698
379,0.12223044663253195,0.11427259428155329,0.5134260064455762,4.429894241605323,0.1646499951476337,0.11464462355614774,0.13756374317148132,0.8514366421274697,0.2637503616242618,0.3245913974744179,0.3673637175776819,0.5084035337896706
380,0.12197446639241952,0.11399032277630611,0.5143572057796693,4.441719473806949,0.16459496318820357,0.11464151262383279,0.1374828059090864,0.8514795038185031,0.26373430409851006,0.3245318157045002,0.36735935781195195,0.5084463437986925
381,0.12172955897267076,0.11378579336215928,0.5152544809110722,4.453628211600088,0.16452398866915385,0.11463435630676266,0.13750603712603465,0.8515331877921736,0.2637542852901156,0.3245914705489899,0.3673595976307205,0.5084086146447577
382,0.12146221933671976,0.11351401991388843,0.5161746154097673,4.465474815322292,0.16447047154992053,0.1146285050591802,0.13742900888671472,0.8515757619878923,0.2637309133242248,0.3245340111239624,0.36735860519292685,0.5084386107826132
383,0.12122666670960335,0.11330498328515393,0.5170933391064094,4.477407873148859,0.16440147157700355,0.11462384137290188,0.13745043673783364,0.8516271004039815,0.2637571784855727,0.3245878191166454,0.3673554236546673,0.5084117473739894
384,0.12095933462512234,0.11303961432408063,0.518012681174014,4.489270600174793,0.1643494209073545,0.11461700629379042,0.13737609861693842,0.8516691124506,0.2637286712711225,0.3245395665569129,0.3673577628650222,0.5084331042900008
385,0.12071958536440157,0.1128303385084982,0.5189305883032472,4.501238397529927,0.1642818262927345,0.11461296620645199,0.1373970525705316,0.8517188284848015,0.26375896514353186,0.32458175468538963,0.367350913649056,0.508413518200366
386,0.12046430991169416,0.11256652276932756,0.5198713887774946,4.513113098259403,0.16423219437571018,0.11460697786478716,0.13732386388146517,0.8517594915254759,0.26372685698443615,0.32454642655836224,0.36735731715722286,0.508428213545105
387,0.1202133586943728,0.11236051598029004,0.5207777062655392,4.525107369961574,0.16416474847770324,0.11460188426654998,0.13734599066171646,0.8518083072321366,0.26376042053246485,0.32457559944760217,0.3673461752243481,0.5084158193524627
388,0.11997078692149094,0.11209643330409387,0.5217392846047458,4.537011428671955,0.1641186875715466,0.11459807197970288,0.13727213784756204,0.851847314469179,0.26372524498203703,0.32455240294109183,0.36735712181941405,0.5084230755357643
389,0.11971233382290103,0.11189405296825006,0.5226408811864065,4.549017679514883,0.16405039909174315,0.11459084626539302,0.13729712859618842,0.8518948244537847,0.2637610001665441,0.32457117571576355,0.3673417135926571,0.5084176693695502
390,0.11947741623661368,0.11162972835323899,0.5236140534734686,4.560957605199417,0.16400856443609604,0.11458993193007905,0.13722124636903388,0.8519334578392015,0.2637254632248261,0.3245558970867067,0.36735728240479376,0.5084194971570989
391,0.1192151303258955,0.11143182080137007,0.5245200420587223,4.5729744133048555,0.1639391579824347,0.11457999519275988,0.13724922423828578,0.8519775800801639,0.26375953915875494,0.32456935037815937,0.3673371174747834,0.5084178927770913
392,0.11898699414350039,0.1111650571309611,0.5254983547773457,4.584950187285801,0.16390121230433857,0.11458233306590865,0.13717243080367747,0.8520188347147649,0.2637278569402984,0.32455648676417925,0.3673585430031989,0.5084168898874784
393,0.11872056383437377,0.11097335427007216,0.5264106314875457,4.5969754412657515,0.16383154399561542,0.11456924498778222,0.13720151301301692,0.8520560564803271,0.2637569567234897,0.324569780423119,0.3673319319414702,0.5084188867693733
394,0.11849932704397675,0.11070474236066527,0.5273969186666577,4.608991773519725,0.16379614594410932,0.11457527568455064,0.13712593579854718,0.8521036363907701,0.2637303851825291,0.32455519674857086,0.36736079150678197,0.508412369814195
395,0.11823070389710902,0.11051691093220675,0.5283113582595208,4.621015874235904,0.16372743852538987,0.11455860051549777,0.13715437624763,0.8521309937776744,0.2637549116064347,0.3245716834889329,0.3673266994775382,0.508422570390039
396,0.11801224578512921,0.11024846838186195,0.5293076539075666,4.633084928295316,0.16369370906493555,0.1145685698738259,0.13708079670396905,0.8521863528352422,0.2637321075767942,0.32455246805102483,0.3673627743229992,0.5084057142080689
397,0.11774448221825728,0.11006333170732392,0.5302257306260509,4.645103495164321,0.16362619500681652,0.114548533565945,0.13710874736452158,0.8522044051244952,0.2637529612564565,0.32457522168012354,0.3673225350787236,0.508427283743213
398,0.11752747437558067,0.10979516582869048,0.5312289468137268,4.657216577096958,0.1635945270881002,0.11456173236518105,0.13703605289392617,0.8522653552989969,0.26373432209642383,0.3245483667748215,0.3673634641396745,0.5083996111275426
399,0.11726034712441982,0.10961422455882416,0.532153696386816,4.669249692485684,0.16352707908162617,0.11453947877904389,0.13706530790833288,0.852277523873644,0.2637500905268476,0.32457944501681074,0.36731928123182456,0.5084303988251445
400,0.11704592407868601,0.1093441092504802,0.5331591917247244,4.6813853540060535,0.16349906468060424,0.11455449790162245,0.1369914078230839,0.852340045313735,0.26373800445774753,0.3245443158967189,0.36736395456542753,0.5083958559577012
401,0.11677879743066204,0.10916900154876093,0.5340981282150433,4.693450194622768,0.16342966079022034,0.11453149685963282,0.13702426966296732,0.8523508728856148,0.26374591301756434,0.32458287635676003,0.3673153203592955,0.5084313495978122
402,0.11656648079870463,0.10889711853389478,0.535096003353694,4.7055963666088605,0.1634069111758065,0.11454691001738683,0.13694685773995677,0.8524099447077912,0.26374328557158194,0.3245415568318173,0.3673662055012159,0.5083943339229591
403,0.116301037772053,0.10872500597652551,0.5360572039118819,4.717700247523783,0.16333444753251444,0.11452436107188035,0.13698540724793934,0.8524250289312695,0.2637403850885521,0.32458436704558535,0.36730991905955107,0.5084303810767188
404,0.11608871974237522,0.10845472537933828,0.5370432690972934,4.729853530234092,0.16331702719495056,0.11453926514847956,0.13690307366542054,0.8524745563098564,0.2637494720822335,0.3245417283312341,0.36736927472644015,0.5083949344975718
405,0.11582619487899865,0.10828214394029195,0.538022024119092,4.741996401391509,0.1632422983101193,0.11451769682482846,0.1369475398134807,0.852500458578346,0.26373491827784185,0.3245821157226384,0.3673052245149056,0.5084274765630644
406,0.11561406905491496,0.10801579138772259,0.5390105918305873,4.754158649954115,0.16322871226137828,0.11453211062515724,0.13686145197878657,0.852533597341665,0.2637543678661043,0.32454507466208604,0.3673706563218459,0.5083972793290933
407,0.11535292763229774,0.10784298535895966,0.5399892032671622,4.766339204349033,0.1631536071302603,0.11451102725109098,0.1369092625768761,0.8525770098715373,0.26373167852921303,0.3245780824384226,0.3673025118648305,0.5084234861870207
408,0.11514194234135493,0.10757910405528813,0.5409949490476991,4.77850926628097,0.16314161026149493,0.11452594749459406,0.13682242560294786,0.8525880609562858,0.26375688760843674,0.32454854979982756,0.3673700466302629,0.5084005100366406
409,0.11488223587236983,0.10740666723380173,0.5419671021537281,4.790732638412497,0.16306855450966007,0.11450405175059922,0.13687084594290783,0.8526529161667464,0.2637298954622649,0.3245751512571414,0.3673016252267465,0.5084188399469939
410,0.1146720107629209,0.1071460848735974,0.5429902282319181,4.802903215116188,0.16305544933588212,0.11452089405086972,0.13678500690394624,0.8526404730384758,0.2637589551678172,0.3245504412876259,0.3673677419376496,0.5084049421555549
411,0.11441409047703575,0.10697241734178246,0.5439594469272889,4.815175010876279,0.1629870799944548,0.11449679967583344,0.13683323395487124,0.852725379230488,0.26372766809088727,0.32457428024505597,0.36730236970177216,0.5084122525332748
412,0.11420429691227633,0.10671672304358187,0.5449903765584527,4.827345296384532,0.16297066033548158,0.11451651568591747,0.13674871632420257,0.852693871785145,0.2637612487427519,0.3245503300595981,0.3673641790416095,0.5084127124927885
413,0.11394836000820328,0.10654067589603916,0.5459748498833326,4.839663990159741,0.16290854315606815,0.1144899057867496,0.1367966035979836,0.8527917068577215,0.2637259079920004,0.32457552316015265,0.3673041110978024,0.5084017363626827
414,0.11373943271903693,0.10629009094165047,0.5469912149965814,4.851833697400374,0.16288822953445847,0.11451194673269798,0.13671368079330168,0.8527501453793482,0.26376211750837025,0.324548231869043,0.3673603540069435,0.5084242050808121
415,0.11348340964806335,0.10611348012170388,0.5480096889054382,4.86420287106349,0.16283212586417772,0.11448388007189338,0.13676077826598973,0.8528513783367422,0.2637259878109877,0.3245784861461544,0.3673060827132531,0.5083886928524495
416,0.11327889728313471,0.10586513579193739,0.5490035884689478,4.876369478581898,0.16280883009928546,0.11450719538584775,0.13667999673284112,0.8528087094745697,0.2637616379441657,0.32454499653944013,0.3673568398297701,0.5084363782283047
417,0.11301944761271447,0.1056909272718047,0.5500511437506788,4.88878315692376,0.16275735609882344,0.11447829237079296,0.13672561133799402,0.8529058087207051,0.2637272436785548,0.3245817080018165,0.36730820589242785,0.5083756258096316
418,0.11282213149786124,0.10544163518247708,0.5510358534178211,4.900963743864278,0.1627324608689628,0.11450266505799322,0.13664763993795637,0.8528681312375069,0.2637609545293102,0.32454242400597394,0.3673534952868694,0.5084480595368651
419,0.11255787091339896,0.1052726532336253,0.5520967894484748,4.9133980574357965,0.1626844576566882,0.11447304414022515,0.13669103806542163,0.8529564556973377,0.2637285611318123,0.3245836187392939,0.36731060121444004,0.5083631433500645
420,0.1123667455027482,0.10501989787272423,0.5530856353169323,4.925613536964797,0.16265835132867315,0.11449812146779097,0.13661646265115934,0.852927233048484,0.26376068787825824,0.3245418295293253,0.3673498586579149,0.5084588572396704
421,0.11209991503865462,0.10485853408326383,0.5541496679589271,4.938057209811866,0.1626142896904096,0.11446858826725743,0.13665724032953744,0.8530043788936903,0.2637294087861057,0.32458365709728626,0.36731333054105797,0.5083519665499584
422,0.1119115305907622,0.10460091172818092,0.5551519051870967,4.950311398477649,0.16258548778667503,0.11449320003829012,0.13658603604128594,0.8529854814901717,0.26376038614592906,0.32454327434799224,0.3673458593227421,0.5084680990739308
423,0.11164633318228365,0.10444728323703278,0.5562075623572278,4.962764111912015,0.16254695604551728,0.11446504312805876,0.13662478870788555,0.8530497125062297,0.2637304497786228,0.3245822059502085,0.36731618403540134,0.5083429854517751
424,0.11145796495738329,0.10418612997893159,0.5572352935606265,4.975057934833444,0.16251433912922233,0.11448792817198498,0.136555755555092,0.8530433354785071,0.2637592562711752,0.3245461995816928,0.3673416842825567,0.508474381022572
425,0.111195509330758,0.10403599248536273,0.5582740162493828,4.987517685790867,0.162481406861088,0.11446227236674648,0.13659430287479984,0.8530920433499123,0.26373227662602255,0.32457975561629526,0.3673191177590308,0.5083376978046654
426,0.11100805301789984,0.10377790006589366,0.5593286495315472,4.99985272093258,0.16244564068785294,0.11448231700416704,0.13652505503158588,0.8531006446181306,0.2637572102630123,0.32454974094991884,0.3673377915231775,0.5084765528837045
427,0.11074485275553389,0.10362429376879398,0.5603543672384436,5.012320140749325,0.16241712708953385,0.11445999165939146,0.1365659127038897,0.8531324494855309,0.2637343867666597,0.32457690215256646,0.3673214346494348,0.5083365065803372
428,0.11056298806396948,0.10337491185953297,0.561429974824041,5.024688271795656,0.16237925128112804,0.11447679730540457,0.13649425363370077,0.8531557210756038,0.26375522561101494,0.32455352535546556,0.3673351119902749,0.5084749258479216
429,0.11029288442359916,0.10321471411558099,0.5624503158667917,5.037180372201515,0.16235446668688608,0.11445734763780105,0.13653880331355225,0.8531725878310553,0.26373555587523817,0.3245735018306182,0.36732253372020107,0.508338420068221
430,0.1101224198000438,0.10297413938315157,0.5635383717783833,5.049556838133386,0.1623148709506937,0.1144723087173603,0.13646428233173294,0.8532073909574983,0.26375460125412387,0.3245573199454432,0.36733344824183306,0.508470555763815
431,0.10984417823523675,0.102809557802625,0.5645610197195878,5.062098289672303,0.16229355450601957,0.11445374607254477,0.13651237525968987,0.8532131667088343,0.26373521809744926,0.32456997920394715,0.36732348931243836,0.508342668131885
432,0.10967987479707872,0.10257335351415249,0.5656594221515642,5.074471189257292,0.16225279996210584,0.11446930477535996,0.13643510071360637,0.8532552570980776,0.26375529634139,0.3245603883747133,0.3673309538610243,0.5084638503706729
433,0.10940553149656991,0.10241038697606072,0.5666801568166211,5.0870562939703925,0.16223402905971565,0.11444926377149259,0.13648710618754914,0.8532543951215861,0.2637344155275203,0.3245673274125394,0.3673255279124185,0.5083493814285164
434,0.10923366380294253,0.10217317734678708,0.567796093470698,5.099443615241067,0.1621929981907012,0.11446762223314812,0.13640611489417462,0.8532994638125757,0.2637557338377294,0.3245622059311208,0.36732801803708354,0.508455288580718
435,0.10897351329864917,0.10201643585790789,0.5688086378775044,5.112054281543403,0.16217605022411788,0.11444425966706676,0.13646310778443793,0.853296204049774,0.2637346034683791,0.32456615116716975,0.3673265582869503,0.5083576744533401
436,0.10878901402446185,0.10177500958943027,0.5699436849042263,5.124473535693175,0.16213512131671845,0.1144667045064738,0.13637798304133386,0.8533399858509318,0.26375464068266047,0.32456292304605994,0.36732743757746344,0.5084462292610333
437,0.10854338688974788,0.10162398266624798,0.5709549615116367,5.1370897754482865,0.16211993119607174,0.11443926418860108,0.13643937159284683,0.853339002306937,0.2637360749517244,0.3245660197778015,0.36732470109520354,0.5083661491499235
438,0.10834797595159369,0.10138229953450464,0.572093347808518,5.149566195539847,0.16207881803622678,0.11446574995292576,0.13635151753136382,0.8533767964236226,0.2637524475156857,0.3245631843317327,0.3673292376354835,0.5084377423312268
439,0.10811343130685432,0.10123156253195616,0.5731221058941437,5.162161713609155,0.1620656891124781,0.11443476191164705,0.13641544847724033,0.8533820097948461,0.26373786751610506,0.324565872272743,0.36732141425061954,0.5083737153394164
440,0.10791179634917922,0.1009931391147585,0.5742490226816299,5.174713939283667,0.1620244161939212,0.11446423006238163,0.13632662987768707,0.8534118174951588,0.2637500246207667,0.32456415928111204,0.36733097477283355,0.5084307484268743
441,0.10768189355670026,0.10084154517428542,0.5753013651979489,5.187286697472087,0.16201220563590432,0.11443094460394906,0.1363915847670841,0.8534231064620939,0.2637398365997386,0.3245640680750823,0.3673192911690932,0.5083796681930671
442,0.10748132998333286,0.1006062862655355,0.5764184597869447,5.199893782980756,0.16197303014138478,0.1144621166969897,0.1363027856606617,0.8534468466162412,0.2637471068765967,0.3245673502538294,0.36733114336306266,0.5084249895842401
443,0.10724983700489707,0.10045532408278175,0.5774871747085206,5.2124840944493265,0.16195896808506557,0.1144278571310871,0.13636814314200574,0.8534613822582887,0.2637425197679331,0.32455999055453244,0.367318828618793,0.5083851894878963
444,0.10705591126021873,0.10022205457844674,0.5786039663168439,5.225100322779499,0.16192451221434315,0.11445953168580614,0.13627948787171854,0.8534821994980305,0.2637438198904281,0.3245722937579965,0.3673301405446371,0.508418647386444
445,0.10681977562061049,0.10007253622450266,0.5796810081037301,5.237740576822905,0.16190668467354852,0.11442543335085321,0.13634548420473014,0.853496879509965,0.2637452927943181,0.3245551963882651,0.36731942585835875,0.5083918470041026
446,0.10663230877326839,0.09984106184462854,0.580804356750456,5.250356376144667,0.1618780384488236,0.11445654884769546,0.1362565518761029,0.8535175907054633,0.26374154087975005,0.32457670552937995,0.36732870469657186,0.5084111638194777
447,0.10639436426594936,0.09969138223746649,0.5818812275063695,5.263039571806047,0.16185613803826857,0.11442361248753948,0.136323605237604,0.8535300957097922,0.26374688698098314,0.32455193432096213,0.3673202132293154,0.5083992013100889
448,0.10620834264272329,0.099463905341305,0.583020438743301,5.275669171855736,0.16183291588759777,0.11445319616696267,0.1362342873602762,0.853552315224764,0.2637411908229131,0.32457888853187844,0.3673282503492263,0.5084039595860768
449,0.10597329517330371,0.09931113303184794,0.5840899391900815,5.288378205631317,0.16180787139619393,0.11442235125990412,0.13630221188541003,0.8535620303474218,0.2637470415687163,0.3245512234804623,0.3673197356080192,0.5084054018459052
450,0.1057855859752801,0.09908883344187354,0.5852458678928636,5.301042310010891,0.1617883266860726,0.11444961742780761,0.13621302925831497,0.853585334837126,0.2637422423934631,0.3245784445267688,0.3673302207053241,0.5083989697990917
451,0.1055545101689128,0.0989348917234161,0.5863126704240027,5.313757095785569,0.1617624939279685,0.11442148938200829,0.136281209684674,0.8535938911164191,0.263746511326592,0.3245531052913396,0.36731752302668835,0.5084086148971096
452,0.10536565878971776,0.09871448282555959,0.5874758830951592,5.326466928141885,0.1617433402444756,0.11444614581358294,0.1361927986584003,0.8536155195423398,0.263743959973735,0.3245754316820163,0.36733393856560465,0.5083976672979991
453,0.105136637612031,0.09856247646861982,0.5885507568599193,5.3391903337151,0.16172019035580926,0.11442050294652911,0.1362607342232617,0.853626541163381,0.2637455108473855,0.32455737548810804,0.3673148990020324,0.5084079598106421
454,0.10494933717661963,0.09834197323785407,0.5897114633581493,5.3519334344292195,0.1616980460033207,0.11444319211758365,0.13617342567090684,0.8536427407639893,0.2637461574238045,0.32457068944512524,0.3673373448858126,0.5084001543490765
455,0.10472018786287865,0.09819308285063084,0.5907986235591911,5.36467748959516,0.16168006486353748,0.11441928875085627,0.1362409947792909,0.8536593377918782,0.26374396613447804,0.3245621872109266,0.36731261080616845,0.5084045007081187
456,0.10453501516166894,0.097971590276902,0.5919587318403554,5.377445756801737,0.16165400087649773,0.11444052516931581,0.1361547201978931,0.8536681798414836,0.2637483133020806,0.324566398536439,0.3673403604540092,0.5084040308139164
457,0.10430650699261483,0.09782650850154681,0.5930586288318002,5.390215259283336,0.1616403904873722,0.11441837917523898,0.13622204446355582,0.8536913644079263,0.2637422931946186,0.3245661178907293,0.36730954078403283,0.5084003976799251
458,0.10412152601094629,0.09760398663285422,0.5942125890735737,5.4030044420708405,0.16161276707751238,0.11443768059032679,0.13613652454495556,0.8536922891939521,0.2637499285184065,0.3245621498683805,0.3673437284268466,0.5084078436018008
459,0.10389564140995378,0.09746066184460492,0.5953335659069315,5.415803641092526,0.1616001983697591,0.11441803226971964,0.13620376442269638,0.8537226965298478,0.2637413999583128,0.32457064145687375,0.3673056203866272,0.5083960237497009
460,0.10370948991609877,0.09724000337763491,0.59647624614861,5.428609657111946,0.1615744169454137,0.11443473976926094,0.1361186861998166,0.8537147450947485,0.26375021026423745,0.32455680407175475,0.367346776490848,0.5084117869411392
461,0.10348710033988139,0.09709652531348029,0.597617693842046,5.441444977525543,0.1615601031586817,0.11441789844022943,0.1361860726808414,0.8537537247277498,0.26374237019467045,0.32457538890694104,0.3673022292515715,0.5083917137986127
462,0.10329994078842746,0.09687862115527107,0.5987561718447652,5.454258984211453,0.16153804850604797,0.11443221365699566,0.13610125396118808,0.8537353891636141,0.26374856023156296,0.32455236995885944,0.36734808317549617,0.5084153933874416
463,0.10307945813879305,0.09673597115522725,0.5999062436572097,5.467141135973077,0.1615211150457941,0.11441733292279455,0.13616890175180907,0.8537843698766665,0.2637452487981114,0.32457833424993177,0.36730146098661914,0.5083879842882422
464,0.10289436877639721,0.09651948480051696,0.6010536116836017,5.479955520085258,0.16150287516470524,0.11443057143488061,0.13608433824683758,0.8537549423791638,0.2637454305852424,0.32455073733523765,0.3673466377879619,0.5084185305876433
465,0.10267229783811582,0.09637880753495999,0.6022028944029452,5.492884657635593,0.161484011810064,0.1144158913754717,0.13615228641459085,0.8538134820489416,0.26374895221829586,0.324578436124827,0.3673039189115391,0.5083852500711794
466,0.10249159176849508,0.09616209884977585,0.6033609747183694,5.505706208245642,0.16146829034981644,0.11442976818983575,0.13606775259653675,0.853775328755913,0.26374217047470494,0.3245521417908718,0.3673430830868087,0.508420301897166
467,0.10226854116534623,0.09602349515807286,0.6045143615758237,5.518674875706601,0.1614490292523638,0.11441386694410767,0.1361362022816323,0.853838646841349,0.26375191915740415,0.32457613558979037,0.36730768998295876,0.5083846572251765
468,0.10208807670542988,0.09580683744526108,0.6056753696678725,5.531500881213988,0.16143413310428353,0.11442930042466745,0.13605166193441176,0.8537991208526802,0.263739968139159,0.32455551594889365,0.3673397206647127,0.5084206485563041
469,0.10186881784436705,0.09566989414048677,0.6068408910635664,5.544523103598232,0.16141599516760383,0.11441179461629315,0.1361207007894626,0.8538579377011057,0.26375392091293204,0.3245728159344493,0.3673105302488795,0.5083848312813231
470,0.1016856217321954,0.0954536669618048,0.6079983748465436,5.557339287766338,0.1614002430640402,0.11442883981964927,0.13603601757178474,0.8538266905770279,0.26373823706705374,0.3245592875743975,0.36733760980394414,0.5084212070985266
471,0.10147119709053222,0.09531888107246966,0.6091773696261736,5.57041380356961,0.16138498730239323,0.11440995220558471,0.1361062513472624,0.8538728013537358,0.2637561013349677,0.3245695659711236,0.3673123427470179,0.5083848252566837
472,0.10128478314338271,0.09510340973448236,0.6103411822226579,5.583241075495527,0.1613662130618319,0.11442832036182672,0.13602026112972831,0.8538551696960641,0.26373605014461826,0.32456299027513913,0.36733627703708754,0.5084210831516278
473,0.10107525250160605,0.09496941100110773,0.6115129482050045,5.596340195435432,0.16135635785012262,0.11440831626058397,0.13609330365360006,0.8538867605278992,0.2637585524372031,0.3245662638513826,0.3673137149363652,0.5083858029755607
474,0.10088606101490454,0.09475735638851025,0.6127083528867818,5.609195835401989,0.1613319570127259,0.11442791619387918,0.13600411570581733,0.853881523341126,0.26373418073108973,0.3245665952576299,0.3673350952523832,0.5084196743632854
475,0.10068026779054058,0.09462120114831875,0.6138531996567521,5.622321493917785,0.16132986232036864,0.11440654719989503,0.1360815707670316,0.8539018570183612,0.2637595568922562,0.3245635554437818,0.3673150516335057,0.5083872716171676
476,0.10049139271788012,0.0944149600479193,0.6150885280331728,5.635189361893738,0.161298273901196,0.11442798831605061,0.13598804533223804,0.8539050184488354,0.2637348662168786,0.32456879200420186,0.3673336178519111,0.5084188332603297
477,0.10028567289809576,0.09427525151311725,0.6162089464059192,5.6483607918893695,0.16130442625128072,0.11440424962537835,0.13607038709510613,0.8539178702826147,0.2637572757149981,0.32456299150177936,0.36731695863960506,0.5083873862373582
478,0.10010051763194497,0.09407514141923996,0.6174745255622158,5.661228168730722,0.16126619237231077,0.11442873233431694,0.13597258514315366,0.8539264600986749,0.26373801785478623,0.32456853625843485,0.36733100512534295,0.5084201734454635
479,0.09989300326877615,0.09393098058845412,0.6185831722845074,5.674446018326052,0.16127915673623283,0.11440143446210463,0.13605946122889956,0.8539338027909529,0.2637534155155245,0.3245641929549501,0.3673201132821148,0.5083855951485531
480,0.09971170097897876,0.09373914119522653,0.6198646569589763,5.687326820093252,0.16123634578996623,0.11442983578861379,0.13595779121820187,0.8539469221872138,0.2637406815313079,0.3245672698877078,0.36732760233110606,0.5084226889229363
481,0.09950280796510966,0.09358813643158895,0.6209733503128706,5.700567010494527,0.16125333548944668,0.11439865363943463,0.13604872461525958,0.8539485175490031,0.2637513914079383,0.3245654448848095,0.36732363826850994,0.5083831524513794
482,0.09932444798265652,0.0934056483919301,0.6222631077154878,5.713488761356769,0.16120907513918833,0.11443053786422945,0.1359438017061635,0.853967576845554,0.26374120581172456,0.32456636661675015,0.3673248449992355,0.5084255408978192
483,0.09911516292576139,0.09324987415120192,0.6233760132300762,5.726723963726179,0.1612267657528812,0.11439658396772105,0.13603774524152987,0.8539610797221325,0.2637513685367408,0.3245665069539234,0.3673258522232035,0.5083795757658546
484,0.09893885177095404,0.09307073289793535,0.6246709948518822,5.739709370566482,0.16118418277968447,0.11443049350530922,0.13593116953174794,0.8539890086264751,0.2637408658039086,0.32456534002594695,0.36732456667329494,0.5084302019483016
485,0.09872996433923492,0.0929183226102618,0.6257925761589774,5.75292412344841,0.1611999620026731,0.11439525143405475,0.1360257576278799,0.8539716340349014,0.2637517058930072,0.3245680652929677,0.36732458368038,0.5083735370812702
486,0.09855607979845674,0.09273523232747279,0.6270872735216666,5.76597800582016,0.1611610651937477,0.11443015294480947,0.13592056397661975,0.854010592948377,0.26374102431560886,0.32456373740299094,0.36732787305811765,0.5084364257767136
487,0.09834544191956093,0.09258915791549387,0.6282216910402163,5.7791778367054905,0.16117369389495065,0.11439424146474864,0.13601206205149458,0.853981286799276,0.2637512479842417,0.3245698498430358,0.3673198784138285,0.5083669518873962
488,0.09817752156451114,0.09240242782284937,0.6295131603032394,5.7922850271922846,0.1611389764449077,0.11443003290702138,0.135912319616682,0.8540309017582495,0.2637421779486336,0.3245620524334328,0.3673333671917173,0.5084407477823168
489,0.09796057720632048,0.09226205622575442,0.6306642411918523,5.805495737098276,0.16114840020107904,0.11439314534458739,0.13599691367106137,0.8539913744281509,0.2637503055929817,0.3245711296436701,0.36731364910993186,0.5083637619476691
490,0.09780310419084327,0.09207149084825397,0.6319461300736571,5.8186297556559365,0.16111783440180688,0.11443032609938876,0.1359057659691675,0.8540487835105209,0.2637433376870764,0.3245612060456211,0.36733924580427546,0.508440271191194
491,0.09757532873798964,0.0919387082457074,0.6331217662900746,5.831863746763196,0.1611239753300555,0.11439176835854473,0.13598135375912238,0.854002909007608,0.2637504963397528,0.3245712639181475,0.3673073354653261,0.5083659349299445
492,0.09743167001984065,0.09174205684819346,0.6343875840565829,5.845036562682531,0.16109770808496574,0.11443093536360882,0.13589988161730074,0.8540637802666288,0.26374295661999875,0.32456132899462287,0.3673447104567236,0.5084349004500183
493,0.09719366116802676,0.09161822376161695,0.6355904333666909,5.858263250706251,0.16110041626595084,0.11439013201253283,0.135966507682848,0.8540163428839237,0.26375276059784497,0.3245710474542859,0.36730146719100654,0.5083726764514996
494,0.09705865399031888,0.09141537439615066,0.6368432395650242,5.871504466850038,0.16107808657547334,0.11443171363109282,0.13589342161873733,0.8540755442611312,0.263740846838147,0.32456121763977924,0.3673496513757303,0.5084265733386786
495,0.09681812000954935,0.09129813762353166,0.6380668168546868,5.884714239012472,0.16107815400687983,0.11438827048697893,0.1359535814321969,0.854032116391848,0.26375615170924094,0.32457180769774485,0.36729644111447474,0.5083814768073159
496,0.09668526982679021,0.0910931337708935,0.6393129489065443,5.898012406041236,0.1610585311492871,0.11443266961091864,0.13588545691746465,0.8540838606189705,0.263738429856053,0.32456014395883764,0.3673533192691051,0.5084177411538965
497,0.09644546444326424,0.09097693566482751,0.6405506170830256,5.911228375767113,0.16105719519920736,0.11438611479736295,0.13594284114119973,0.8540497162208703,0.2637585388513953,0.3245738818032086,0.3672935053510428,0.508389929599852
498,0.09631450133545888,0.09077644067866784,0.6417980844392299,5.924560682826006,0.161039436083936,0.11443395912171561,0.13587625475778645,0.8540901311620179,0.26373751775218074,0.32455817105384654,0.3673543347147835,0.5084103670705352
499,0.09607430065069437,0.09065532222869738,0.6430411411499934,5.937804222524864,0.1610367358091147,0.11438353048772798,0.1359335333764173,0.8540671999275642,0.26375863861205606,0.3245764877244759,0.3672936676392211,0.5083953545453216


==> FedRelax_noniid_DT_dm.csv <==
0,1.6259451859890413,1.0236980099680337,1.01259925451854,1.0510973413476268,0.9372663643572902,1.6259451859890413,1.0236980099680337,1.01259925451854,1.0510973413476268,0.9372663643572902
1,1.4859057337812667,0.8277023506758702,0.7777117071965528,0.7847315275167602,0.6721885606667894,1.3880142368105743,0.612985263678657,0.5341400363872989,0.536313012492458,0.4626263705076276
2,1.3427862802510642,0.7229154285066999,0.6686526032994794,0.6674366842579702,0.5669254783178379,1.4262463936760281,0.6110340563324745,0.53045901828907,0.5369230521209265,0.4611781393343942
3,1.2344792042822101,0.6721228343681976,0.6212745258635085,0.6039745152917295,0.517362101617518,1.4122803008050027,0.6145524301588998,0.5389862233658335,0.5332492712184279,0.46166907816275554
4,1.1704187632175849,0.6441982840859938,0.584575991664369,0.5745080130101148,0.4927640403170994,1.4039913585717358,0.6167464869430249,0.5347051647339867,0.5337840984004073,0.4599848617533885


==> FedRelax_noniid_DT_noise.csv <==
0,1.0236980099680337,1.036825911995019,1.0087565950684065
1,0.612985263678657,0.6023671855167754,0.5181381066330286
2,0.6110340563324745,0.6043014610480331,0.5190317416415989
3,0.6145524301588998,0.6063952218734118,0.5248368137620587
4,0.6167464869430249,0.608066455425865,0.5206619425093724


==> FedRelax_noniid_dm.csv <==
0,1.004954876927407,1.0057158528960335,0.9974159753403683,1.0013416950556953,1.0015643293254919,1.0156707970420602,1.005520803685347,1.0002484530235813,1.0021977638726633,1.0000437739707024
1,1.0040483299115177,1.0025778757709274,0.9952162502066939,1.000613558196943,1.0015827590270316,1.0280514130045662,1.004155471540928,0.9954831224496533,1.0006498985849537,0.9994584403618425
2,1.0047136406966048,0.9972665046924445,0.9897025956789529,0.9975957786601544,0.9992500358193883,1.041350441253624,0.9992110568326834,0.9845622259365967,0.9898991076242839,0.9913833607875803
3,1.0033268411085845,0.9909540638289132,0.9826936224787522,0.9929985575590955,0.9962455687909965,1.0495512102932192,0.9886159954572582,0.9687343124455652,0.9755820109717931,0.9808697832723992
4,1.0021765373249438,0.9842127815664692,0.9751990378686557,0.9878195877611753,0.9922289721467341,1.055931012608172,0.9788506301026322,0.9533323012963535,0.9610950626099561,0.9698919670593176
5,1.0006802521059428,0.9769087288691588,0.9669115962702028,0.9818816148176509,0.9881290152049558,1.0608907729757493,0.9678502614654282,0.9374672443854523,0.9463150881210866,0.958953400849296
6,0.9991013897564114,0.969470403091083,0.958408797456537,0.9756386816650535,0.9835160004458744,1.06467352061147,0.9569723598122073,0.9217843384527153,0.9317187310145718,0.9482700601823691
7,0.9974073145768417,0.961802547494678,0.9496252998041227,0.9690837156637419,0.979012771476711,1.0675437711332616,0.9458506400436938,0.9063809653675908,0.9175339778942093,0.938120297858802
8,0.9956354849236895,0.9541318389232893,0.9407525082819821,0.9624150864886147,0.974350148165321,1.0696275124102252,0.9349464374239238,0.8913918235303814,0.9037700749438672,0.9284652464325864
9,0.9938208109078704,0.946388799291361,0.9318239947636241,0.9556314244398886,0.9698575810650307,1.071061634899827,0.9241114339124602,0.8768761578940922,0.890593800309078,0.9194003056680746
10,0.9919495893051652,0.9387203363491602,0.9229048391744713,0.948875170273712,0.9653941442807897,1.0719302813048082,0.913571459532081,0.8628641584327904,0.8779324009840443,0.9108487805254593
11,0.9900680311380345,0.9310683020168801,0.914039585182428,0.9421217996857785,0.9611219557586707,1.072319687896019,0.9032286423068369,0.8493746749734468,0.8658631055420704,0.9028249490044636
12,0.9881512673789512,0.9235290300019582,0.9052475405326937,0.9354696618324003,0.9569648671001642,1.0722901876101436,0.8932086117163014,0.8364010316911198,0.854331395893789,0.8952698162585544
13,0.9862398083249918,0.9160581489431592,0.8965661259761724,0.9288959187206106,0.952995201127616,1.0719016710485865,0.8834383050584775,0.8239430624988004,0.8433487150671521,0.8881587878761331
14,0.984311224465075,0.9087176760579433,0.887997428657676,0.9224610800254686,0.9491768447972296,1.0711991667842022,0.8739893492203687,0.8119803316929477,0.8328839644223937,0.8814517782999148
15,0.9823959637689961,0.9014758692417095,0.8795689890655313,0.9161494858094784,0.9455266398262893,1.070226348467265,0.8648077959597734,0.8005040309433934,0.8229169209229905,0.8751138003989878
16,0.980477074573446,0.8943704402528748,0.8712771840827996,0.9099953522404702,0.9420373303212293,1.0690176148487214,0.8559313386784267,0.7894891108729818,0.8134296061060813,0.8691180656916435
17,0.9785761655749152,0.8873802712008715,0.863140067106741,0.9039874437029108,0.9386944030540185,1.067605681673001,0.8473214854481451,0.7789235856135515,0.8043900806309789,0.8634253462323845
18,0.9766810124802247,0.8805266000877057,0.8551530652415629,0.8981449282891655,0.935503793106386,1.0660172155710805,0.8389953073213551,0.768780967055152,0.7957851956883237,0.8580236536963933
19,0.9748068226485007,0.873795792650814,0.8473267876739783,0.8924573719324603,0.9324417832061944,1.0642771515734635,0.8309247679715447,0.7590496535999812,0.7875829657921918,0.852870257505293
20,0.9729447248413121,0.8671986759315755,0.8396567810023249,0.8869363881849006,0.9295152742833912,1.0624063669433188,0.8231155449065517,0.749702220806637,0.7797701342204285,0.8479649741798473
21,0.9711055666758176,0.8607264081841728,0.832148669092642,0.8815705628809447,0.9267009732470646,1.0604240528767095,0.8155461633182572,0.7407298033357774,0.7723190403186698,0.843264913505971
22,0.9692827359688589,0.8543834892354559,0.8247982023743391,0.8763679707036011,0.9240053305169883,1.0583467195190668,0.8082163628500592,0.732103827296804,0.765215791100381,0.8387768431343792
23,0.9674841305776343,0.8481639894027241,0.8176075493604664,0.8713159033942046,0.921405613096368,1.0561892302758162,0.8011088746183704,0.7238193655418809,0.7584367615140262,0.8344611587929885
24,0.9657046457513908,0.8420686941931183,0.8105731207570466,0.8664207712726345,0.9189094640473521,1.0539647289809408,0.7942205343127435,0.7158465513380524,0.7519690890737591,0.8303262355146139
25,0.9639501965170816,0.8360933807222809,0.8036940028671375,0.8616689624131347,0.9164945942169269,1.051684749494537,0.7875368394568971,0.7081847786657205,0.7457912375733454,0.8263399660533153
26,0.9622166601213896,0.8302367417417917,0.7969683140364648,0.8570659716749185,0.9141694338287157,1.0493598497242824,0.781053477471099,0.7008029423550235,0.7398930428763424,0.8225070173566202
27,0.9605086019701945,0.8244955134269382,0.7903914494659741,0.8525979054283087,0.911913531622223,1.0469989527421335,0.7747577108537295,0.6937045392494285,0.7342537819428712,0.8188052083762065
28,0.9588225621340237,0.8188673021918016,0.78396495719954,0.8482695303164404,0.9097344411042808,1.0446106133012967,0.7686452314019869,0.6868576608038455,0.7288661465195674,0.8152339544280383
29,0.9571621655976167,0.8133493324848616,0.7776789693122814,0.8440672948727682,0.9076152597735363,1.0422016675594779,0.76270418019331,0.6802690610793852,0.7237104529817742,0.8117798840170561
30,0.9555243909481362,0.8079387710336122,0.7715406800803248,0.8399952167594574,0.9055609122671895,1.0397791525035363,0.7569312488971472,0.6739069860822747,0.7187811723140098,0.8084378869927199
31,0.9539122195031705,0.8026330014149052,0.7655336039263074,0.8360405202081502,0.9035595083327348,1.0373481666935254,0.7513144119446109,0.6677799918553335,0.7140605128663267,0.8052017963001037
32,0.952322910172999,0.7974291985076561,0.7596703655383804,0.8322065058096718,0.9016119128313974,1.034914629561977,0.7458525505615281,0.6618579278646894,0.7095435697149796,0.8020628276917317
33,0.9507589984336212,0.7923246520227167,0.7539313380630663,0.8284813356180946,0.8997121747767707,1.0324821558855921,0.7405320356219665,0.6561493567918528,0.7052150000941177,0.799020317471772
34,0.9492179234100896,0.7873168842691659,0.7483283794169112,0.8248677606208269,0.8978563665074438,1.0300558857718283,0.735355489030192,0.6506272125174967,0.7010698737404862,0.7960630115550691
35,0.9477019249041778,0.7824028567069258,0.7428463613374802,0.8213547927518225,0.8960445266075547,1.0276381006199609,0.7303060055241769,0.6452985604720776,0.697095332665119,0.7931939722127975
36,0.9462085225669679,0.7775807357469835,0.7374904681427655,0.8179449445465199,0.8942682013729795,1.0252334812164583,0.7253912414357909,0.6401403430606861,0.6932863049354328,0.7904007562798749
37,0.9447397927063643,0.7728469085658539,0.7322529765212301,0.8146277701720542,0.8925324773683079,1.022843049643198,0.7205903691758735,0.6351573439721395,0.689631969990895,0.7876884331584489
38,0.9432932604538692,0.768200476488451,0.7271322856385536,0.8114060134221005,0.8908255207005221,1.020471323606643,0.7159154472775915,0.630330719119674,0.6861275445584588,0.7850448219125223
39,0.9418709316624021,0.7636369964629632,0.7221266794132251,0.8082692552860392,0.88915590265352,1.0181180784256432,0.7113434996972894,0.6256628427110544,0.682763296236721,0.7824750759240771
40,0.9404702769944319,0.7591567740987795,0.7172296883563365,0.8052210914137515,0.8875099513616366,1.0157879124409386,0.7068883788048944,0.6211387644423345,0.6795355511047971,0.7799689795847439
41,0.9390933263528091,0.7547542736251344,0.712443916728932,0.8022504721863943,0.8858979172597594,1.0134794127590825,0.7025274077365051,0.6167587552469523,0.6764346778183652,0.777529925038253
42,0.9377374035796606,0.7504313025789839,0.7077593625397302,0.7993625066687992,0.8843061550066019,1.0111973948704314,0.6982742968540053,0.6125111225388874,0.6734586386150073,0.7751509798337831
43,0.9364046953624149,0.7461808972897295,0.7031820591579305,0.796544907240704,0.882744305142787,1.008939354958786,0.6941077757848252,0.6083946428539889,0.670597499585876,0.7728326455738426
44,0.9350922539096007,0.7420067466276198,0.6986990237062874,0.793804753107592,0.8812012752517324,1.0067103703192057,0.690040812796733,0.6043999258556818,0.6678507317842238,0.7705719514483026
45,0.9338025550555525,0.7379000489144278,0.6943194714255599,0.7911282135124303,0.8796831488635611,1.004507008445416,0.6860535876887169,0.6005252653782385,0.6652083836247571,0.7683656501414207
46,0.9325322776828062,0.7338667542703607,0.6900274721110315,0.7885244534006,0.8781844306213482,1.0023345823334302,0.6821586543744151,0.5967621780651504,0.6626706124082036,0.76621586169378
47,0.9312843209415532,0.7298959458545232,0.6858355662098409,0.7859780668927165,0.8767045281507801,1.0001888813962883,0.6783367532107111,0.5931099495564295,0.6602285900699331,0.7641135934160193
48,0.9300548187592311,0.7259958949308468,0.681724617366371,0.7835002638732028,0.8752463432856448,0.998075457338547,0.6746013254903077,0.5895592540189415,0.6578812758775793,0.762068862656952
49,0.9288473075136613,0.7221537988035265,0.6777108109093225,0.7810740580992012,0.8738001630999076,0.9959893432576967,0.6709318216382484,0.5861120195787248,0.6556234211249227,0.7600630483323991
50,0.9276571463202791,0.7183796490140765,0.6737714755912667,0.778712656662768,0.8723791324126244,0.9939365322837106,0.6673447915754824,0.5827564388157431,0.6534494965800635,0.7581188387998403
51,0.9264887961886774,0.7146597258275961,0.6699266997454196,0.7763976200020806,0.8709630426341817,0.9919110898322981,0.6638157146444994,0.5794983975175351,0.651361587161043,0.7562021400548617
52,0.9253364966863793,0.7110043937453929,0.666150147707263,0.7741437841989423,0.8695761472736956,0.9899198093188525,0.6603672036933841,0.5763223215592491,0.6493455301835058,0.7543551062667356
53,0.9242060538847081,0.7074007839746568,0.6624657375966807,0.7719318527940491,0.8681872484293129,0.9879554135354055,0.6569676037581679,0.5732394155808016,0.647414683067121,0.7525203596970977
54,0.9230901200503009,0.7038572168610289,0.6588437327446633,0.76977741669475,0.8668315881528911,0.9860260308172892,0.653648519291657,0.5702283135005387,0.645542802198337,0.7507680675159076
55,0.9219963609835705,0.7003649585754259,0.6553114669924112,0.767661365810664,0.8654680261048003,0.9841225147651363,0.6503687989073161,0.5673084127599528,0.643756761720274,0.7490082994686995
56,0.9209152589747631,0.6969260573088173,0.6518362359068958,0.7655988100059407,0.8641402016741848,0.9822549365291288,0.64717039876845,0.5644484930504459,0.6420176016667947,0.7473490527121827
57,0.9198570034906702,0.6935406856919991,0.64844843850636,0.7635721198757979,0.8628015543329725,0.9804117237955218,0.6440022335796949,0.5616810903938646,0.640364149549237,0.7456577486417231
58,0.9188092365303085,0.6902000799977543,0.6451125366651169,0.7615946387315737,0.8614974564628116,0.9786054219444641,0.6409163034522721,0.558959717021066,0.6387484351732331,0.7440896377244375
59,0.9177852850588587,0.6869166496643272,0.6418621135408976,0.759651245052281,0.8601843741882934,0.9768217457743446,0.6378522207379772,0.5563348405386573,0.6372156606463921,0.742462038299182
60,0.9167693872589673,0.6836694327013052,0.638658404202121,0.7577528950308715,0.8588998353396159,0.9750756564699453,0.6348710917880142,0.5537416380519443,0.6357153432797483,0.740981443987426
61,0.9157786275999477,0.6804821122894446,0.6355387942043312,0.7558870181849394,0.8576129812658154,0.9733507878977818,0.6319046260013456,0.5512485377022236,0.6342925892250293,0.7394155265979957
62,0.9147930198550903,0.6773247819984717,0.6324604358053213,0.7540626023365141,0.8563448296795115,0.9716632658415447,0.6290207619073318,0.5487760766691818,0.6328995840769791,0.7380165124946807
63,0.9138346750920081,0.6742272978658116,0.6294655982628379,0.7522688918486978,0.8550837022765548,0.9699966031327721,0.6261465471305891,0.5464030512001491,0.6315783908849246,0.736512889073614
64,0.9128774179498392,0.6711569086398504,0.6265059766807681,0.7505136869814034,0.8538307810853758,0.968365582720974,0.6233527191343179,0.5440460063699203,0.6302838113405056,0.7351879145941832
65,0.9119512223290095,0.6681435576384271,0.6236303209432086,0.7487872462970413,0.8525929670295485,0.966756497163003,0.6205658336162948,0.541781625349904,0.6290578919236938,0.7337483495176421
66,0.9110198852591446,0.665156795370481,0.6207834142802623,0.7470970997768519,0.8513561924324002,0.9651797801511444,0.6178558390986051,0.5395352759173345,0.6278526985541474,0.7324901924362235
67,0.9101261899767196,0.6622229618773992,0.6180208850713954,0.7454331930497087,0.8501382747161711,0.9636274606545572,0.6151510720245014,0.5373694169422738,0.6267165019681703,0.7311153643216611
68,0.9092177942591751,0.6593159655950843,0.6152822962073707,0.7438046053374097,0.8489190347934455,0.9621028174796056,0.6125200966232932,0.5352288498138338,0.6255930282955366,0.7299191509958064
69,0.9083574709678524,0.6564580379615319,0.6126259357271727,0.7421988606802701,0.8477178552229842,0.9606063863842841,0.6098919114140149,0.5331530711130186,0.6245402990952511,0.7286072816588179
70,0.9074690635292335,0.653626435518691,0.6099920166886583,0.7406282869442515,0.8465176925541906,0.9591313862760688,0.6073359730005593,0.5311127118962328,0.623493012527641,0.727470771107986
71,0.9066420744057573,0.6508417766295065,0.6074357624644987,0.7390774738632246,0.8453296478507778,0.9576902076208734,0.6047792180520467,0.5291205653464391,0.6225163223881117,0.7262183530201399
72,0.9057731281837124,0.6480806561991589,0.6049020070874461,0.7375607715731266,0.8441511814803372,0.9562618981892793,0.6022942651373213,0.5271738120312742,0.6215415922218088,0.725140687071723
73,0.9049753523436399,0.6453675000941956,0.6024412816231498,0.736062741946514,0.8429720862794081,0.9548760316518393,0.5998047349173521,0.5252608565256744,0.6206333050705722,0.7239437381594824
74,0.9041303800742356,0.6426719019837306,0.6000026745658222,0.734595498102805,0.8418174328881367,0.9534904855213071,0.5973866380224327,0.5234004938979616,0.6197277327353903,0.7229236935218314
75,0.9033533242949547,0.6400284301264811,0.5976335282116252,0.7331488444429972,0.840646145552469,0.9521611306969575,0.5949604385937554,0.5215632837505033,0.6188817937633777,0.7217803626662124
76,0.9025391370903799,0.6373947055409033,0.5952851841317957,0.7317264738908119,0.8395121688245604,0.9508132075197138,0.592606054332248,0.5197827771206229,0.618040841988485,0.7208133905090253
77,0.9017753522194549,0.6348171964156034,0.5930039134421327,0.7303302790801898,0.8383535184911645,0.9495422766453637,0.5902386130397974,0.5180177159139784,0.6172531593768733,0.7197255873881856
78,0.9009956240367715,0.6322444311334865,0.5907413431539046,0.7289489373954555,0.8372327560859538,0.948227610351926,0.5879458728900138,0.5163114467468954,0.6164712488187462,0.7188049207432351
79,0.900241767883771,0.6297272918290381,0.588543916535425,0.7276011778690668,0.8360926231619031,0.9470132670372265,0.585632883935211,0.5146149750581093,0.6157391444219188,0.717774619621756
80,0.8994963469978365,0.6272150616804643,0.586363513047522,0.7262589055640893,0.8349799870063639,0.945735376502002,0.5833989751823582,0.5129777341181412,0.6150102871284582,0.7168953682978252
81,0.8987521934487029,0.6247544426081845,0.5842457105656955,0.7249562620532868,0.8338599496608134,0.9445645889034232,0.5811380416985882,0.5113467173976638,0.6143315442785987,0.7159224285187485
82,0.8980381460023661,0.6223003283418291,0.5821438799957678,0.7236525394074782,0.8327554916577089,0.9433375225050349,0.5789584111308567,0.509773239727262,0.6136511576351793,0.7150817920146821
83,0.8973059661375002,0.6198935601985864,0.5801024989248821,0.7223908525829597,0.8316530853972312,0.9421927506198859,0.5767494292619652,0.5082057444997703,0.6130216445466583,0.7141644944301327
84,0.8966183795348668,0.6174959096393758,0.5780755124496337,0.7211263703841218,0.8305589976649704,0.941026975128592,0.5746177931664352,0.5066900474430683,0.6123878491328643,0.7133618803440762
85,0.8959020582872113,0.6151390559025622,0.5761068286192469,0.7199009073668036,0.8294722083303151,0.9399003521700525,0.5724619207213509,0.5051852321287769,0.6118025665620294,0.7124960219991149
86,0.8952355059245553,0.6127976024701837,0.5741531643823857,0.7186766006432143,0.8283889687952908,0.9387959913564237,0.570372745110465,0.5037215604538863,0.6112127642645644,0.7117330426170381
87,0.8945392233602931,0.6104864258365109,0.5722504704038381,0.7174836382931479,0.8273168266642182,0.9376878207339774,0.5682690648303677,0.502278090452256,0.610669552884192,0.7109134324303569
88,0.8938888224111103,0.608200605938386,0.5703717315350092,0.7162978476093461,0.8262450970528256,0.9366397207796536,0.5662203066054222,0.5008621572243244,0.6101178671981282,0.7101914570336387
89,0.8932145227438519,0.6059324154970882,0.5685267866386178,0.7151380290568394,0.825186391719683,0.9355547495511415,0.5641655374142991,0.4994775754149287,0.6096182138377798,0.7094141308582921
90,0.8925781626109066,0.6036992301805708,0.5667242872285072,0.7139847763729799,0.8241257682373495,0.9345498099451945,0.5621557967451636,0.49810618465946466,0.6090969607918194,0.7087336664344239
91,0.8919248476811722,0.6014746140529141,0.5649319179210905,0.712861976386388,0.8230813238063518,0.9335032914584964,0.560148195605688,0.49677769941095795,0.6086424675377237,0.707995005128702
92,0.8913027419763514,0.5992885203429106,0.5632028234918753,0.7117347360563671,0.8220293752012136,0.9325222181170559,0.5581740675141564,0.49544844046351383,0.6081467842751569,0.7073564575017179
93,0.8906695506719289,0.5971090033238555,0.5614626193129507,0.7106518550745325,0.8210011932552319,0.931523814769026,0.5562129807036059,0.49417270062737906,0.6077351381054303,0.7066537091243809
94,0.8900595187526418,0.5949662811980895,0.559800127136374,0.709546047804016,0.8199564568229444,0.9305672044913125,0.5542717151479193,0.49288441064647476,0.6072643360414082,0.7060557351821879
95,0.8894495281395017,0.5928297093229379,0.5581151058322208,0.7085042696996049,0.8189439693725001,0.929601375370843,0.55235575652571,0.491657165595397,0.6068907270342342,0.7053882838762905
96,0.888846048340359,0.5907302555920979,0.5565103098000153,0.7074170529705025,0.817908386279433,0.9286860074005132,0.5504456265480187,0.4904100939327269,0.60644522398184,0.7048284795531137
97,0.8882619849584545,0.5886330643376914,0.5548845989404843,0.7064153514794876,0.8169085897011807,0.9277387545235437,0.548572390552606,0.4892256671448141,0.6061052190969582,0.7041959099042916
98,0.8876658435505886,0.5865770233910169,0.5533290036493081,0.7053470415708101,0.815883828153481,0.9268675315104731,0.5466947185912469,0.4880217407168322,0.6056847316238468,0.7036714787455932
99,0.8871021489953819,0.584515221811607,0.5517650836201903,0.7043814622592864,0.8148966144820563,0.9259389854391118,0.5448567641699611,0.48687377850707947,0.6053748799288627,0.7030747633431085
100,0.8865176098853891,0.5825049021605437,0.5502532850599438,0.7033348915061155,0.8138802947949442,0.9251091585661364,0.5430179578858056,0.48571452693108347,0.6049787808345454,0.7025813470578054
101,0.8859728813763181,0.5804724679368221,0.548750350211484,0.7024002256627228,0.8129089401679235,0.9241974151143636,0.5412057830607323,0.4845990629302243,0.6046961577440023,0.7020219148972726
102,0.8853960372728507,0.5785102764694977,0.547280587451631,0.7013781869736616,0.8118971990288418,0.9234108126863547,0.5394109003105352,0.4834828752405581,0.6043231400084262,0.7015565185598355
103,0.8848745414448136,0.5765042944969168,0.5458344682633203,0.7004704426261025,0.8109456870707066,0.9225100926865015,0.5376189750288485,0.4823993651865583,0.6040661690705771,0.7010343962708558
104,0.8843004311608775,0.5745874860077026,0.5444075800448708,0.6994744837883016,0.8099337065347338,0.9217700569463859,0.535867591020181,0.48132246236839354,0.603714151029228,0.7005938093259979
105,0.8838037300992653,0.5726092162328625,0.5430133582405585,0.6985904470003667,0.8090061325424,0.9208767160803648,0.5340971371474169,0.48027142462421046,0.6034813177653038,0.7001105881501383
106,0.8832368023800722,0.5707337441439387,0.5416295477129214,0.6976222640951425,0.8079927779420368,0.9201808497081377,0.5323822970991028,0.4792298125430409,0.6031491209442806,0.6996917235131698
107,0.8827478247687797,0.5687834880900335,0.5402839878838814,0.6967588383267883,0.8070844917243727,0.9192995589462022,0.530639803917583,0.4782121982498205,0.6029382259390919,0.6992453712243666
108,0.8822154915726241,0.5669468043551218,0.5389424748854048,0.6958189367263552,0.8060804052698918,0.9186376586784983,0.5289522486480794,0.47720163743927374,0.6026253620206805,0.6988518459625391
109,0.8817032991390278,0.565025470200504,0.5376425061107013,0.694975731981339,0.8051766879740274,0.9177777553682233,0.5272435321984181,0.47621876567836774,0.6024340876639093,0.6984335298341949
110,0.8812274375367853,0.5632238558944052,0.5363432563569438,0.6940619716185041,0.8041964723997942,0.9171392733093943,0.5255778334049455,0.4752355707362672,0.6021404195839356,0.6980728192048358
111,0.8806851896723208,0.5613328536344512,0.5350852425493605,0.6932397589474163,0.8032866781555482,0.9163075139997634,0.5239033070033619,0.4742875406303894,0.601966337891203,0.6976744826873651
112,0.8802564845087152,0.5595629290167241,0.5338281557653524,0.6923508128062114,0.8023348772601462,0.9156856487713573,0.5222591315927314,0.4733295687172931,0.6016915497750952,0.6973495022048934
113,0.8797040442775861,0.5577028681692968,0.5326096880991601,0.6915482238052425,0.8014195005855637,0.9148852430507669,0.520615967416706,0.47241494862383815,0.6015323917872923,0.696968643415921
114,0.8792945613500023,0.555962081088006,0.5313928856460918,0.690685128273107,0.8004906257874824,0.914276332275775,0.518994078583676,0.4714819648995647,0.6012766110784954,0.6966769115464231
115,0.8787586396857433,0.5541337458367109,0.530213276811217,0.6898995345296579,0.799578545798107,0.9135087644223,0.5173804262459276,0.47059692453938506,0.6011291115537383,0.6963162068460326
116,0.8783455829143607,0.5524180916478756,0.5290345064598917,0.6890633921616945,0.7986620084419909,0.9129088657232388,0.5157793677886913,0.469692185096971,0.6008941779611332,0.6960518803121581
117,0.8778364198696978,0.5506249566700603,0.5278925973097994,0.6882933890631898,0.7977623903267781,0.9121788136975421,0.5141958008391939,0.468830249235295,0.6007542538491947,0.6957141738398889
118,0.8774238297055961,0.5489286750305928,0.5267495805979072,0.687483005343458,0.7968524274944069,0.9115798910567502,0.5126135383444628,0.4679568789813046,0.6005407857018802,0.6954749338344478
119,0.8769301154361168,0.5471726121527356,0.525646292262567,0.6867302211835243,0.7959684968225886,0.9108927429527502,0.5110584292997103,0.4671157552137547,0.6004085172318885,0.6951590413299465
120,0.8765261631538159,0.5454949721664288,0.524533707067464,0.685941896516642,0.7950634498104593,0.9102865198036351,0.5094979479158452,0.46627052386448337,0.6002121653923814,0.6949448196157382
121,0.8760488611304814,0.5437729793783094,0.5234718779468173,0.6852077630695115,0.7941950703461053,0.9096537973605675,0.5079640142463603,0.46545365243499237,0.6000900279610901,0.6946482510128623
122,0.8756471637110577,0.5421143802592039,0.5223857694256259,0.6844417180903406,0.7932958595799354,0.9090277442163086,0.5064313693491587,0.4646305593495233,0.5999085897637743,0.694459302271323
123,0.8751857323340873,0.5404270240537559,0.5213644203898327,0.6837221058761147,0.7924424413880512,0.9084474635328508,0.5049133866855838,0.46384125090290057,0.5997943691683661,0.6941814657157147
124,0.874796501183618,0.5387827009239052,0.5203051340000329,0.6829827670143296,0.7915488963800213,0.9078223942840611,0.5034082671914645,0.4630361853282652,0.5996297314042124,0.6940149238297132
125,0.8743340234302137,0.5371339024289785,0.5193203110536427,0.68227333589407,0.7907094638609619,0.9072580732917003,0.501908216461221,0.4622752917227979,0.5995207457584169,0.6937567534954656
126,0.8739674163672317,0.5354995974257234,0.5182896009696107,0.681561950254623,0.7898242814848448,0.9066670851338791,0.5004258926496515,0.46148685019348823,0.5993718786107418,0.6936109984756901
127,0.8735090180609633,0.5338891780537068,0.5173377717554752,0.6808627335037802,0.7889960359206938,0.906100507363704,0.49894715517209764,0.46075323999319723,0.5992700452429011,0.693372532191166
128,0.8731404362285644,0.5322671081520054,0.5163360218450501,0.6801774523404945,0.7881210148491459,0.9055405451790584,0.49748340175857186,0.4599813653386282,0.599132131838552,0.6932449922295465
129,0.872723994162174,0.5306861619446104,0.5154148348717098,0.6794894093849281,0.787303313117096,0.9049872078135159,0.4960266623321883,0.45927277051686005,0.5990411665122211,0.6930278527796883
130,0.8723151206368892,0.5290889552339031,0.5144429101790794,0.6788278232739822,0.7864385070928473,0.9044387902673433,0.49458425767197833,0.4585193407584265,0.5989089348205094,0.6929153135042323
131,0.8719594772988914,0.5275220920921468,0.5135474128693588,0.6781536998802071,0.7856299470232463,0.9039082563792303,0.4931416525631645,0.4578306478690526,0.5988324811268059,0.692718995197861
132,0.8715224118222734,0.5259595210813074,0.5126098222675765,0.6775108088195133,0.7847797478301846,0.9033756735766527,0.49172677592970904,0.4571005831494593,0.5987017369007241,0.6926240771366523
133,0.8711939709067665,0.5244036640092083,0.5117333966951171,0.676855607848728,0.7839737544822329,0.9028539252942203,0.4902958137698865,0.4564255329329349,0.5986412743942163,0.6924415524405838
134,0.8707629840963746,0.5228703291432646,0.5108324851458687,0.6762258330741566,0.7831437477899947,0.9023425834056809,0.488903911723168,0.45572183598934607,0.5985111222598973,0.6923695336008643
135,0.870435703257733,0.5213330130839002,0.5099740466916836,0.6755932171669906,0.7823376045522483,0.9018372547903933,0.4874914306102291,0.45505850575281664,0.5984646052562553,0.6921963363230434
136,0.8700259422582763,0.5198195035700498,0.5091063143148091,0.6749738857953643,0.7815278397309168,0.901331051395877,0.48611348373814445,0.4543796975577472,0.5983376412425366,0.6921477866441139
137,0.8696908410127828,0.5183080761820901,0.508268413623309,0.6743642552366228,0.7807217531439639,0.9008494616105504,0.484728169067773,0.4537291719677255,0.5983002710039538,0.6919823171873353
138,0.8693052242540618,0.5168065781270693,0.5074301454806911,0.6737549197796572,0.7799334719131081,0.9003549851973016,0.48335305863427985,0.45307257294363684,0.5981803609434051,0.6919583988250296
139,0.8689645394383438,0.515326083106631,0.5066132044880152,0.6731679194061225,0.7791253808672575,0.899880909417191,0.48200569870055804,0.452436154089859,0.5981478804635428,0.6917975099276567
140,0.8685976297003336,0.5138339130291488,0.5058037286683197,0.6725694141122186,0.7783592064467514,0.8994137824956213,0.480623531962225,0.45179964541230533,0.5980380799535728,0.6917986221856194
141,0.8682593985175907,0.5123806953123897,0.5050058435096103,0.6720010420754242,0.7775508948518968,0.8989399169399582,0.47931781663511724,0.451177399842288,0.5980057655725911,0.6916427247005844
142,0.8678992111822836,0.5109059715226579,0.5042257325092497,0.6714177680559372,0.7768032953978931,0.8984942524125763,0.4779318708993367,0.4505611380894143,0.5979094227662256,0.6916653514655192
143,0.8675783675623562,0.5094678914514439,0.5034445953608104,0.6708649664388976,0.775998564976368,0.8980322869612808,0.47665665323186157,0.4499504544232612,0.5978758591432948,0.6915177474836692
144,0.8672076438196779,0.5080198752574587,0.5026940553841642,0.6702943310517168,0.775266511996765,0.8975943381764276,0.47527989028434875,0.4493564033809998,0.5977888539544939,0.6915567337348493
145,0.8669200475695381,0.5065913911586302,0.5019294645984967,0.669763760915322,0.7744661304719542,0.8971545561770754,0.47402265552904044,0.448755628039227,0.5977618680702494,0.6914208685089615
146,0.8665286585233221,0.5051693427909358,0.5012045725836777,0.6691978260254393,0.7737500691636436,0.8967168539527417,0.4726629972427761,0.44818158954929477,0.5976746314302217,0.6914716950251908
147,0.866274491720876,0.5037530013730611,0.5004604970800443,0.668693175324126,0.7729534383891027,0.896302321240257,0.4714176695602305,0.44759390970010776,0.5976604727315322,0.6913510373242296
148,0.8658674004487049,0.502352805008969,0.499755752992432,0.6681320035612606,0.7722533406613398,0.8958622003174774,0.47007889258789487,0.44703526548003486,0.5975694508186735,0.6914092799463675
149,0.8656359372111087,0.5009511465132993,0.499035316781227,0.667649640400473,0.7714612463311086,0.8954651461915247,0.4688412004267816,0.4464636332312839,0.5975682151728509,0.6913064681871488
150,0.8652336277659034,0.49957061408476716,0.49834709224748164,0.6670964902093793,0.7707758229674694,0.8950527346492125,0.4675269626420038,0.44591733568838865,0.5974737781206559,0.6913696799866388
151,0.865005871327322,0.49818346134355895,0.49765096733524905,0.666633406085712,0.7699906898804715,0.8946327404918253,0.46629258649595473,0.4453626288291667,0.5974837533939203,0.691284926312331
152,0.8646126485144088,0.49682215719716727,0.4969798457861141,0.6660898680501417,0.7693157522501656,0.8942755713591662,0.4650052358814344,0.44482885218927476,0.59738767595722,0.6913522902379625
153,0.8643915545818572,0.4954497613811255,0.4963033555772197,0.6656445777379408,0.7685428335917528,0.8938217601503344,0.4637734000026538,0.4442879380766197,0.5974060527898329,0.6912842862877986
154,0.8640002242025503,0.4941053998431386,0.49565402375494066,0.6651107857869871,0.7678734522107311,0.8935065154490063,0.46251084378364327,0.4437698060216525,0.5973102597318506,0.6913574005317462
155,0.8637980519654754,0.49274985135142946,0.4949921568491509,0.6646833219993378,0.7671157801908101,0.8930590161592489,0.4612844063343904,0.4432394743258227,0.5973353236133495,0.6913015773749203
156,0.8633946632774433,0.4914215158701074,0.4943658929826772,0.664158999469855,0.766450021408186,0.8927314600510767,0.46004404046795266,0.44273755868747966,0.5972405594683388,0.6913840487176064
157,0.8632144796294087,0.4900792714986348,0.493719154133545,0.6637480862345124,0.7657086068372279,0.8923227470823458,0.4588225296700657,0.4422186695239236,0.5972710824800834,0.6913363050330552
158,0.8628223816328122,0.4887721025193054,0.49311207958955633,0.6632352434246733,0.7650468080859829,0.8919971483134564,0.4576052487383752,0.4417295565823029,0.5971781681332878,0.691430804385226
159,0.8626239956934802,0.48743787752639356,0.4924835521814869,0.6628381867230546,0.7643210979533863,0.8915852609901135,0.4563882151945926,0.4412253018331192,0.5972131920119792,0.6913889462087448
160,0.8622662877294478,0.48615339438975297,0.49189189738329725,0.6623379800364324,0.7636616488324498,0.8912835306608863,0.4551911027506196,0.44074524015238437,0.5971215053776704,0.6914929377341056
161,0.8620564277941729,0.4848272222199081,0.49128327455017123,0.6619546761684378,0.7629558351796744,0.8908828179801422,0.4539822419658373,0.44025774444528515,0.5971623202939124,0.6914627830277785
162,0.8617084549162924,0.48356437257798834,0.4907047618539792,0.6614656396378935,0.7622959499440495,0.8905694642343586,0.45280177881209743,0.43978477598734306,0.5970693980336166,0.6915689862012432
163,0.8615092865008362,0.4822455529897712,0.490117660793159,0.6610971552900439,0.7616080429817227,0.8902117477547744,0.45160245969762086,0.4393150446937131,0.5971179711038413,0.691553791210471
164,0.8611585112683658,0.48100450606836137,0.4895486819080632,0.6606178353446889,0.7609542742137184,0.8898671342045017,0.45043739095785623,0.43884733951203414,0.5970215756073317,0.6916617508108518
165,0.8609777256482922,0.47969334512041445,0.48898544957535756,0.6602639881452552,0.7602746577744931,0.8895605667369609,0.44924883813548594,0.43839576671313296,0.5970787662256019,0.6916577830441056
166,0.8606174049871308,0.4784711376122573,0.4884239377611099,0.6597960030426039,0.7596366001773954,0.8891851397125298,0.44809640356452296,0.437934334372114,0.5969793905068195,0.6917713602030012
167,0.8604575146246903,0.47717188960494356,0.4878836170031012,0.6594519142465451,0.7589585654440931,0.8889175555065651,0.4469212924472418,0.43749663997166804,0.5970416474643644,0.6917752523618572
168,0.8600950981040395,0.4759623118485774,0.48733109036932887,0.6590027302208958,0.7583396919024181,0.8885363247702587,0.44577841769378873,0.4370469479617632,0.596945673817763,0.6918953267111624
169,0.8599364771600961,0.4746811827434308,0.48680960304130766,0.6586593137907791,0.7576621528445593,0.8882710293431896,0.4446186806869755,0.43661595710055634,0.5970046579987096,0.6919060669235068
170,0.8595978103839992,0.47347723105711687,0.48627072415115236,0.6582350824101011,0.7570615968813188,0.8879234694530898,0.44348319292918387,0.4361844174568921,0.5969184662884849,0.6920325795672881
171,0.8594193354701714,0.4722197704568875,0.4857627054639396,0.6578907067688687,0.7563870386454489,0.8876294653175734,0.4423403309037797,0.4357551909452053,0.5969717611195476,0.692049418699796
172,0.8591100160403047,0.47101758977633446,0.4852400724050657,0.6574873323080995,0.7558016897699792,0.8873278158941267,0.4412107612750475,0.4353427730491293,0.5968924623335489,0.6921827698282682
173,0.8589203416543412,0.4697849638628099,0.48474503243715356,0.6571483269729067,0.7551323698989697,0.8870103781567432,0.4400852857033755,0.4349173113268428,0.5969459278347259,0.6922029316926209
174,0.858623976365121,0.4685839980895844,0.484235561065719,0.6567594756048077,0.7545619172809106,0.8867384755177683,0.43896109727140564,0.43451894282225206,0.596866846344797,0.6923472392239395
175,0.8584414229694213,0.46737566624114696,0.4837562144070705,0.6564293747853871,0.7538964764284058,0.8864180183755557,0.4378522121128503,0.4341016960112663,0.5969250649402256,0.692363971756269
176,0.8581400148472358,0.46617593764480975,0.4832581492696451,0.6560537632018764,0.7533418241544204,0.8861536052084013,0.43673515358971415,0.4337144227379528,0.5968444546621364,0.6925245257543884
177,0.8579808745786975,0.4649910040508978,0.4827927238095037,0.6557310533009418,0.752681752344733,0.8858508616699029,0.4356389213854688,0.43330533773570523,0.5969050655249246,0.6925344164994943
178,0.8576609696092763,0.46379250130051064,0.48230771558687613,0.6553717313847995,0.7521395961000431,0.8855761984312601,0.43453325777979174,0.43292888766219745,0.5968284240010846,0.6927112370731332
179,0.8575271693871801,0.46263122134390383,0.48185526666001244,0.6550522278218844,0.7514887883166432,0.8852957181062338,0.4334458883965161,0.4325302205574929,0.5968840707182914,0.6927150508774198
180,0.8572068557578312,0.4614321912583908,0.48138192118804735,0.6547127873590017,0.7509540249372552,0.8850278947781296,0.4323528521714943,0.4321590513369323,0.596818135260324,0.6929046511437925
181,0.8570689812603144,0.46029626598564943,0.4809432589745346,0.6543933936126687,0.7503195878650648,0.8847392095879831,0.43127488522621127,0.43177718576977625,0.5968637798437987,0.692907902656707
182,0.8567652125148781,0.459095360499249,0.4804815082504243,0.6540744333767279,0.7497841135816743,0.8844976577962782,0.43019218540870174,0.4314054837431298,0.596810439751151,0.6931025593529724
183,0.8566262374780307,0.4579829706285159,0.48005451058302745,0.6537559159825272,0.7491726611699142,0.8841994137147603,0.4291252456746347,0.4310435848990364,0.5968464797278701,0.6931115575782397
184,0.8563243998563718,0.4567848624646167,0.47960610015612526,0.6534555420278358,0.7486332010055753,0.8839751975583997,0.42805127761876527,0.4306697895632922,0.5968042880810203,0.6933068415539007
185,0.856206006389783,0.4556884819544986,0.47918870165929817,0.653139214820048,0.7480435445728001,0.8836831827164116,0.4269971394133388,0.4303269637994513,0.5968320500330112,0.6933218077884525
186,0.8558813439033164,0.454500401307056,0.4787530952084315,0.6528545187320239,0.7475048682401902,0.8834561092961055,0.42592812110504086,0.42995228768039495,0.5967981147010328,0.6935198462081756
187,0.855798407853412,0.45341375863994093,0.47834720661845626,0.6525460011414325,0.7469301883748751,0.8831823440223993,0.42489146558245505,0.4296266081192525,0.5968235489189395,0.6935366044387801
188,0.8554563919067115,0.4522393860015947,0.477920160925708,0.6522687482805982,0.7463999141277636,0.8829600426750519,0.42382196239060416,0.4292522499289547,0.5967894048767081,0.693741530277598
189,0.8553830403291377,0.45115941997588527,0.47753013495098356,0.6519748904055609,0.7458325174801955,0.8826759079648908,0.4228061328301379,0.4289427785747161,0.5968199861369345,0.693755524713074
190,0.8550547194231353,0.45000320055459975,0.47710696789529006,0.6517013999868205,0.745316787252384,0.8824918518616608,0.4217369479841358,0.4285684944053523,0.5967812480075598,0.6939702654218284
191,0.854966693864415,0.4489219781161499,0.47673553209439684,0.6514212516153508,0.7447536300797966,0.8821721362771211,0.4207356502022199,0.42827520915667283,0.5968173157947755,0.6939802822542669
192,0.8546682296400503,0.4477926735844145,0.4763158183966276,0.6511537150039058,0.7442515797493758,0.8820386744094278,0.41967555941784485,0.42790222792289917,0.5967750555806922,0.6942028285150738
193,0.8545553687709541,0.4467045609918089,0.4759591240716698,0.6508851355213088,0.7436956873404337,0.8816818904268575,0.41868185626836263,0.4276207699156263,0.596815670142293,0.6942115711511283
194,0.8542978376434623,0.4456020262982755,0.4755493677674848,0.6506258601171838,0.7432043793029827,0.8815978490593521,0.41763348353392393,0.4272557748687602,0.5967715340408545,0.6944395237700507
195,0.8541446939067189,0.4445094652549183,0.4751984076977347,0.6503658543756106,0.7426567074139213,0.8812020425282983,0.41664573056401677,0.426977244467277,0.5968142967997859,0.6944464613105453
196,0.8539370075182507,0.44343000697310625,0.4748064679985808,0.65011545441857,0.7421769573072945,0.8811633460343732,0.4156109621869509,0.4266286439990467,0.5967693695724351,0.6946826509354267
197,0.8537544069236439,0.4423366742564124,0.4744558632724895,0.6498651251219524,0.7416361418168698,0.8807498071220652,0.4146263407516182,0.4263464511727006,0.5968146426143461,0.6946825657456425
198,0.8535648573587149,0.441275611646214,0.47408212014488504,0.6496211868585614,0.7411682008606647,0.8807186111285457,0.4136074996846208,0.4260168493663482,0.5967676336123946,0.6949318991159622
199,0.8533897000467763,0.4401850383085469,0.47373421650015207,0.6493817589598763,0.7406365018466862,0.8803247059631484,0.4126233357229297,0.42573107332129584,0.5968163874164324,0.694921471945102
200,0.8531900235176674,0.4391404171419477,0.473374907082175,0.6491439277848045,0.740174620311671,0.880276304915689,0.41162306153520767,0.4254184852434668,0.5967665362873157,0.6951827821426684
201,0.8530398400486464,0.43805244337930577,0.4730313578055008,0.6489147136443442,0.7396602822410504,0.879914156899235,0.41063695213565643,0.42513047641531276,0.59681941518169,0.6951666571325283
202,0.8528181991526159,0.437024603341468,0.4726864988135845,0.648683905273961,0.739195738098096,0.8798422713393148,0.409655622617462,0.4248338016360236,0.5967663517197928,0.6954320997428632
203,0.8527012250293108,0.4359386616227915,0.4723459611963416,0.648463083665724,0.7387059371628146,0.8795142088954272,0.40866850764430734,0.42454469104178694,0.5968224662931485,0.6954183515899577
204,0.8524522717331814,0.4349272927162851,0.47201528962946115,0.6482415492658897,0.7382343911753892,0.8794198688904405,0.4077034422754712,0.4242610599533346,0.5967689653997482,0.6956802349481498
205,0.8523686378447425,0.43384386221412113,0.4716799408049566,0.6480262465338922,0.7377693303131408,0.8791186611005661,0.40671834929398654,0.4239751414914702,0.5968238383484215,0.6956733584609965
206,0.8521005650150865,0.4328481605949054,0.4713582786175994,0.6478154073788064,0.7372950931609131,0.8790175956908459,0.40576648775677165,0.4236986699520017,0.596774056749618,0.6959309101495502
207,0.8520336665800303,0.4317678574089614,0.4710342453692456,0.6476047778402311,0.7368488091855868,0.878718443925897,0.4047857120469794,0.4234217194416584,0.5968246582735873,0.6959296329536862
208,0.8517672315440786,0.430786411389452,0.47071537560717036,0.6474040544151942,0.7363756403254214,0.8786398123865681,0.4038448200016343,0.4231475328856244,0.5967793383873112,0.6961821202129215
209,0.8516963891953084,0.42971105358393563,0.4704061648408022,0.6472001271292943,0.7359467877558752,0.8783154537995704,0.40287030608481483,0.4228815576257913,0.5968279280690634,0.6961889005557941
210,0.8514502970867532,0.42874198957561427,0.4700889175109899,0.6470060536455202,0.7354764054178429,0.8782806454393054,0.4019390411571709,0.4226102692635038,0.5967830270597116,0.6964340829537017
211,0.8513562530623013,0.42767239172228944,0.46979330696658655,0.6468114539141285,0.7350602183793411,0.877915647134245,0.4009707326386792,0.42235226213156113,0.5968330045248302,0.6964475803113038
212,0.8511436777766836,0.4267146968573155,0.4694789647219377,0.6466226470224707,0.7346003028849288,0.8779265546871585,0.4000493764507928,0.4220873043992376,0.5967873096934351,0.6966898753359675
213,0.8510349545000411,0.42565279909026515,0.4691956725409157,0.6464367664074901,0.7341883470290581,0.8775467304634524,0.39908759017967116,0.4218339250979136,0.5968374291931164,0.6967035016162145
214,0.850820995251367,0.4247029529743889,0.4688841976415093,0.6462535415373654,0.7337456638586275,0.8775471786473089,0.3981745541014071,0.42157712261060454,0.596792844927982,0.6969487896915562
215,0.8507411981369017,0.42365203395238893,0.4686133395295064,0.6460772634022849,0.7333329832736526,0.8772173645656627,0.3972210758051134,0.42132765265257144,0.5968425157390975,0.6969569514514568
216,0.8504992648430016,0.4227072671898964,0.4683040136922745,0.6458966323916604,0.7329112748396152,0.87716332515354,0.3963141239710872,0.42107800395503897,0.596797486738443,0.6972100909871741
217,0.8504452251514525,0.42166920515905626,0.46804558723191025,0.6457330011951774,0.7324948607521717,0.8768908947341139,0.395371676244709,0.4208341799099892,0.5968495228633215,0.6972081897272885
218,0.850202062915455,0.4207274624841185,0.4677393511683156,0.6455525242794349,0.7320955934421725,0.8768066070421506,0.3944668021797184,0.4205897657389356,0.5968009458999813,0.6974719453981565
219,0.85013936521788,0.41970354176135377,0.46749005961254747,0.6454017932074221,0.7316765524105097,0.8765520556653618,0.3935393148691208,0.42035220780190485,0.5968576719958264,0.6974602116456996
220,0.8499195335765571,0.4187646302688848,0.467191120650441,0.6452230196523421,0.7312942853168718,0.8764721753018411,0.3926334311824071,0.42011293185020726,0.5968041951130403,0.6977292365348139
221,0.8498437439973057,0.41775255994204974,0.46694654380647815,0.645081374088553,0.7308825353533548,0.8762183927578037,0.39172130223108326,0.41988126113645513,0.5968660162218972,0.6977180628127081
222,0.8496376232698567,0.4168199457514337,0.46665772991641485,0.6449089883388558,0.7305056150442542,0.876145908819605,0.39081599806688,0.41964730673344597,0.5968074498137294,0.6979796747786327
223,0.8495610522790215,0.41581603861350036,0.46641623409302874,0.6447713615438159,0.7301101976460174,0.8758943221823311,0.3899160354155144,0.4194206364619876,0.5968752545619713,0.6979789373149278
224,0.8493567812935483,0.41489286979082435,0.46613696622430195,0.6446096543326195,0.7297323284370236,0.8758256049245757,0.3890157076713237,0.41919277636786356,0.5968098253738391,0.6982264749316459
225,0.8492878841609585,0.413894326330005,0.4659003414367698,0.6444724290299588,0.7293569777337917,0.87557878598693,0.38812255197738615,0.41897066188807186,0.5968860870870104,0.6982391681593731
226,0.8490800927448827,0.4129813510748686,0.4656284533701257,0.644323129236005,0.7289777879242341,0.8755121336813024,0.3872313434139082,0.41874879781621394,0.5968105656003329,0.6984735855549475
227,0.8490210880376681,0.4119899715921168,0.4653968035446817,0.6441862454004463,0.72862040855784,0.8752704503912898,0.3863433494940419,0.41853072806951835,0.5968990683192175,0.6984961887936117
228,0.8488111075544756,0.41108214682669275,0.4651337913319778,0.6440476063431047,0.7282411815448343,0.875207734678612,0.38545946629997635,0.418315470947183,0.5968100189350494,0.6987194049539006
229,0.8487569166540602,0.41010396279294364,0.4649049428661131,0.6439120293813692,0.7279004749114646,0.8749658236236859,0.3845797887356324,0.4181013756488528,0.5969113789758745,0.6987514927353567
230,0.8485510065319526,0.4091944489241838,0.46465140544130484,0.6437843376242813,0.7275240993043376,0.8749149576234808,0.3836992490760231,0.41789091014949775,0.5968123007297879,0.698963673613038
231,0.8485006756473565,0.4082361058509685,0.4644256316991324,0.6436487615009113,0.7271959559261808,0.8746680213824876,0.38283158151746727,0.41768340008945865,0.5969200007515965,0.6990049441968449
232,0.8482864049865835,0.40731898320256726,0.4641803949029285,0.6435313643677311,0.726826187168511,0.874621676178016,0.381951591938848,0.4174746752986281,0.5968175027391982,0.6992059272969693
233,0.8482670223020476,0.40638401399473856,0.4639585952834736,0.6433997529885503,0.7265080503373829,0.8743917760149813,0.3810968175584921,0.41727617035535663,0.5969277871646027,0.6992567424163638
234,0.8480143983459395,0.4054596288432942,0.46372036149625107,0.6432855731593031,0.7261434297732595,0.8743234025161174,0.3802190886311758,0.41706727080945044,0.596822694198638,0.699443658638227
235,0.8480386969478931,0.4045439549001509,0.463503429955833,0.6431637025592452,0.7258455767168545,0.8741215185193089,0.37937350476706533,0.41687824134604784,0.5969347112282513,0.6995137693602701
236,0.8477620851881504,0.40361731703477904,0.46327135109758805,0.6430505808622077,0.7254670972816901,0.8740459047237524,0.3785007858039542,0.4166701623511987,0.5968304523662017,0.6996695473896752
237,0.8477958775934522,0.40271626605842137,0.4630596386400679,0.6429367223528853,0.7251964289211478,0.8738390428101908,0.37766350218971523,0.4164878988017662,0.5969383957657597,0.6997634272543958
238,0.8475323121877314,0.40178957642697305,0.4628333098543836,0.6428269271543469,0.7248241976753249,0.8737897735986111,0.3767933374551219,0.41628415646987244,0.5968406187083967,0.699909665563757
239,0.8475535231782467,0.40090266064630964,0.4626272247036053,0.6427194160180784,0.7245534591185258,0.8735623809038019,0.37596895520363327,0.41610486019720444,0.5969405706106509,0.6999990325488448
240,0.8472992079873696,0.3999758803799385,0.4624058585760513,0.6426139156452036,0.7241972696682962,0.8735265144576012,0.37509631527077897,0.4159088531119718,0.5968518024493367,0.7001466787430579
241,0.8473313479526419,0.3991017410824833,0.4622052272115481,0.6425100593101065,0.7239359325480816,0.8733120311047671,0.37428825109402386,0.4157283511594645,0.5969408275475726,0.7002394481955555
242,0.8470596257599506,0.398179396782082,0.46198924583991124,0.6424138475105297,0.723580815607881,0.8732543222011446,0.37341325581792145,0.41554457748469464,0.5968657215794533,0.7003753770038464
243,0.847116741135785,0.39731127046562653,0.4617937044891149,0.642306642258241,0.7233358429008858,0.8730738005440432,0.37261838586212503,0.41535860693556587,0.5969379347320889,0.7004766157067891
244,0.8468294046289306,0.39639950283296155,0.46158241538463446,0.6422264253585218,0.7229825779011713,0.8729893730783049,0.3717447913534115,0.41519006370363937,0.5968819031666048,0.700603340048845
245,0.8469041114621417,0.39553276421475386,0.4613923912273263,0.6421117238610037,0.7227509120909558,0.8728413076019061,0.37095945424938914,0.4149962529488582,0.5969352330366648,0.7007087274940716
246,0.8466027140536198,0.39463411680760446,0.4611855849236637,0.6420465559526649,0.722403476196675,0.8727280937149656,0.37009020788640884,0.41484448570647087,0.5968948466719456,0.7008305558669268
247,0.8466998717763287,0.39376578327803125,0.46100050174422225,0.6419296847808786,0.7221804759733546,0.872616698424948,0.36931049120143405,0.4146419277782107,0.5969378629086395,0.7009361105050984
248,0.846379992646274,0.3928839692478483,0.4607984857260355,0.6418715029087173,0.7218438298580174,0.8724754178394947,0.36844995540323255,0.4145061862471593,0.5969022119343,0.7010564608681453
249,0.8464976917449524,0.39200962536593476,0.4606184600810679,0.6417592336731434,0.7216235781030036,0.8723913417789881,0.3676716262163785,0.414297201047219,0.5969440873332439,0.7011580647025117
250,0.8461691086184758,0.39114761172514256,0.46041945716022886,0.6417039368018945,0.7213028249303656,0.8722382873390476,0.36682224560253696,0.414172831029454,0.5969076881425989,0.7012804005783385
251,0.8462931645606002,0.39026657565107736,0.4602476429129417,0.6415971903932344,0.7210821268510746,0.8721626020255068,0.3660449589450269,0.4139635438396177,0.596950530395842,0.7013760735309778
252,0.8459723940890752,0.38942245058318065,0.4600480409140918,0.6415458071473611,0.7207779959130309,0.872017609334083,0.3652052367995012,0.41384421487736334,0.5969138777136431,0.7015005703339791
253,0.8460841710377125,0.38853834818951527,0.45988643819478553,0.6414412108676173,0.72055642694578,0.8719280052538771,0.36443130768593623,0.41363923552867476,0.5969544976799035,0.7015899623322305
254,0.8457817303110631,0.387707674212002,0.4596859662180441,0.6413973373787274,0.7202706318558884,0.8718064225234089,0.3635988742122417,0.4135224147841279,0.5969223770562907,0.7017192665176664
255,0.8458876534190257,0.3868239742905015,0.4595333405952875,0.6412934991794668,0.7200446158983277,0.8717043522269479,0.36282907107405304,0.41332249638062635,0.5969569739511075,0.7017967091676144
256,0.8455905119587391,0.3860051247651168,0.45933303344990895,0.6412545448478597,0.7197790694200868,0.8715972250069731,0.3620052810434574,0.4132081366097479,0.596930654984632,0.7019361982502005
257,0.8456909337288404,0.3851216040987028,0.45918851658537435,0.6411559497410507,0.7195538808588497,0.8714807101225122,0.3612363788716522,0.4130123722372809,0.5969594837894654,0.7020030142040131
258,0.8454115391775995,0.3843152210367841,0.45898847314375907,0.6411179181933092,0.719297417397897,0.8713996134500039,0.36042445708204185,0.4129019451790073,0.5969391508239515,0.7021449508666547
259,0.8454938444978026,0.38343192334556847,0.45885184623975395,0.641025499808126,0.7190769070489285,0.8712605667794037,0.3596544667078862,0.41270795576943936,0.5969605356091866,0.7022038819094123
260,0.8452373998612863,0.38263575963210644,0.458652268895499,0.6409891655951202,0.7188413119615424,0.8712033270869411,0.35885391882283585,0.41260390677099984,0.5969481051030971,0.7023586244904827
261,0.8453023967472858,0.38175663572729773,0.45852365962696634,0.6409017664141643,0.7186069760249838,0.8710499383274758,0.35808502261901265,0.41241006977303485,0.596961722118201,0.7023948964199425
262,0.8450638249958689,0.38096505423590554,0.4583233669608561,0.6408666459272498,0.7184041647895439,0.8710077469633242,0.35729234360769124,0.4123123143262732,0.5969553921027911,0.7025699055830009
263,0.8451266506033164,0.38009640361394736,0.45820432201119143,0.6407877456785683,0.7181519532131402,0.8708544370051385,0.35652843096804726,0.4121198198502951,0.5969659059356089,0.7025841048801234
264,0.8448812036529424,0.3793031378899457,0.45800274429835913,0.6407479146705322,0.7179803630824578,0.870806416399019,0.3557398413176114,0.41202762720287894,0.5969598652781652,0.7027735116719833
265,0.8449620698121599,0.37844996508271717,0.4578904671686416,0.6406823604176556,0.7177142785368179,0.8706684362502118,0.35498375970543683,0.4118344385484213,0.5969715145373736,0.7027737857381795
266,0.8447221120150659,0.37765299565958,0.45769291581466626,0.6406343772099242,0.7175691618260132,0.8706313274293794,0.3541988056485468,0.4117523109081709,0.5969633673406799,0.7029693659492995
267,0.8447673998341498,0.37681334677950096,0.45758102301940956,0.6405845786358545,0.7172925980974469,0.8704513722955113,0.35344790685907185,0.4115527363102696,0.5969779740482197,0.7029615573470654
268,0.8445697216376453,0.3760168657325729,0.4573921858700337,0.6405270533387366,0.7171690920039311,0.8704637599707822,0.35267069898556963,0.41148511012369327,0.5969665609075268,0.7031584848748421
269,0.844603063295248,0.3751865240957762,0.45727854794104805,0.640491936684559,0.7168937749096647,0.870266008430343,0.35192157650453976,0.4112771004180717,0.59698357050155,0.7031514096119189
270,0.8444043052116472,0.3743926920164432,0.4570980062648127,0.6404276545045912,0.7167754620408255,0.8702828766057511,0.3511527487863635,0.41122343524580146,0.5969708884097368,0.703339044802366
271,0.8444442630930764,0.37357082555850396,0.45698434345887906,0.6404032636540308,0.7165129673680881,0.8700900022786764,0.3504068308984125,0.41100890702477205,0.5969872533508142,0.7033370758472213
272,0.8442500801892852,0.37278000949438117,0.45680931643284634,0.6403350406969633,0.7163964267146269,0.8701084211536729,0.34964396917274637,0.41096632820314866,0.5969758006589607,0.7035191897287227
273,0.8442794291650421,0.37196565537410764,0.456699352077884,0.6403207878320525,0.7161455333014676,0.8699161426339228,0.3489032455441932,0.41074854662156,0.5969911229704818,0.7035156827991138
274,0.8441027864915853,0.371179202490592,0.4565246617085338,0.6402468733829537,0.7160324131929262,0.8699357494407776,0.3481452864432047,0.41071282007445453,0.596979042614575,0.7036969344438267
275,0.8441178410153867,0.370370796980236,0.4564243793400766,0.6402455259682863,0.7157895154189625,0.8697488137195052,0.34740973008462367,0.41049678810367185,0.5969972380899167,0.7036884076036344
276,0.8439622891569666,0.3695901036719517,0.45624502841896636,0.640162952693192,0.7156845813989852,0.8697708607166299,0.34665754398950915,0.41046305295286956,0.5969796099109201,0.703870944463858
277,0.8439556382582435,0.3687856771523225,0.4561561777871008,0.6401761583205794,0.7154498827972043,0.8695774830779983,0.3459249462196615,0.41025219742142,0.5970052843005951,0.7038622107597171
278,0.843825568499542,0.36801294038523436,0.4559730711711632,0.640085215009079,0.7153486241778392,0.8696156389414983,0.3451814982976268,0.4102177846986516,0.5969794247391409,0.7040362105616493
279,0.8438069279189065,0.3672107127491932,0.4558931826884257,0.6401105380894375,0.7151224830922739,0.8694145684829039,0.3444487365376842,0.4100148376101156,0.5970128507612575,0.7040332030583437
280,0.8436792341572414,0.36644598409953494,0.4557090884421988,0.6400140493650011,0.7150288091440441,0.8694556960983008,0.3437158711089892,0.4099764812467793,0.5969801190984614,0.7041979614727191
281,0.8436738517182011,0.36564814670973644,0.45563399992076775,0.6400487469332904,0.714807692334608,0.8692646935220801,0.34298294687726105,0.409783675252008,0.5970190255052806,0.7042009234862313
282,0.843525074193675,0.3648872664496798,0.45545432653890133,0.6399488043597167,0.7147215831230499,0.8692903347551679,0.3422586332058746,0.40974050658050437,0.5969824832007408,0.704353962862336
283,0.8435564376796776,0.36409810783330443,0.45537829921704776,0.6399906169731931,0.7145167865462868,0.8691293712784935,0.3415282937786443,0.40955768868603804,0.5970228233487576,0.704375710020781
284,0.8433674474067343,0.36333838714954936,0.4552075934250926,0.6398885617186066,0.7144140898520812,0.8691230038594169,0.34081038510298106,0.40950991960430816,0.5969864798593159,0.704492704149345
285,0.8434422636936959,0.36255734542202467,0.4551281760736243,0.6399384907223293,0.7142417273992729,0.8689973599334249,0.34008281404527546,0.4093372410657454,0.5970267177665666,0.7045488362805096
286,0.8432185987638293,0.36180174157666556,0.4549671642755608,0.6398304645061356,0.7141268701032266,0.8689639224780819,0.3393725942712744,0.40928470491448243,0.5969885578867946,0.7046354793571646
287,0.8433228079541928,0.36102520685400774,0.45488378396478835,0.6398923357456754,0.7139708138257825,0.8688638805966031,0.33864655012812833,0.40912119894050036,0.5970324736954158,0.704708354635153
288,0.8430808321455566,0.3602760275789351,0.4547317867739633,0.6397767365900731,0.7138582968722726,0.8688129259807867,0.33794364501658236,0.40906478695609844,0.5969896475414509,0.7047814470574542
289,0.8431992723746226,0.3595030436823175,0.45464644411435445,0.6398476311817037,0.7137101473886801,0.8687310028467853,0.3372209009025052,0.4089101235377798,0.597036267194657,0.7048599438362596
290,0.8429528260559708,0.35876022313514894,0.4544999275495117,0.6397311066276807,0.7136005073474853,0.8686701260330779,0.3365230574376395,0.4088492061107151,0.5969943026832585,0.7049236193485875
291,0.8430717642326961,0.3579905376884954,0.4544164140337302,0.6398041611668962,0.7134676070216983,0.8685963662982394,0.33580461246273824,0.40870428152079213,0.5970366476796033,0.7050110551269972
292,0.8428311278910371,0.35725484605222424,0.45427255272939265,0.6396892996954929,0.7133474228914614,0.8685322837167868,0.3351122116687096,0.40863876419431533,0.5969994201520281,0.7050569931565827
293,0.8429487979094381,0.35648796749647493,0.4541920538022986,0.6397677159529113,0.7132367317986522,0.8684692499618292,0.33439746853034363,0.40850251939487436,0.5970395669323426,0.7051548120444882
294,0.8427227390863204,0.3557591112219306,0.4540501968900615,0.6396479516032391,0.7131173578544102,0.868403734451727,0.3337102606355471,0.4084338891281911,0.5970007805749318,0.7052008225559405
295,0.8428110026460276,0.35499572894074766,0.45397400238206037,0.6397351220262245,0.713010614690796,0.8683329832763663,0.3330001660851447,0.4083052423258762,0.5970436982641212,0.7052841322863036
296,0.8426139098575917,0.3542728783835403,0.45383208895941224,0.6396126849674095,0.7129001593998195,0.8682691572781698,0.3323169644401895,0.40823440442177317,0.5970029739496855,0.7053453217335337
297,0.8427065695038866,0.35351390945112965,0.45376139475406857,0.6397029423678791,0.7128001105794302,0.8682352187963772,0.3316125059699872,0.4081110168641122,0.597046278315351,0.705410819151261
298,0.8424931522251192,0.3527959500243624,0.45361966784945046,0.6395835218958188,0.7126906158363222,0.8681216664699013,0.33093286963068813,0.40804183523740317,0.5970065649152199,0.7054829774601115
299,0.842588142774178,0.3520415102116286,0.45355302676210474,0.6396710156867366,0.7126033002957024,0.8681214193322765,0.33023267569632897,0.4079190401328895,0.5970466176850816,0.7055365949260785
300,0.8423988408827009,0.35132898845242716,0.4534125809348061,0.639559532231059,0.7124932512543188,0.8680056813295484,0.329559409776473,0.4078549769240294,0.5970118221687066,0.7056140907647845
301,0.8424602595141465,0.3505781464853271,0.4533497805051548,0.6396427611628938,0.7124158407555571,0.8679934861272659,0.328859906323727,0.4077311658212022,0.5970468758063598,0.705661333374713
302,0.8423118866847963,0.34987127789985595,0.4532099504110434,0.6395350648295732,0.7123111932914173,0.8679025874963539,0.3281956392131239,0.4076720387059131,0.597014462874404,0.7057390413576502
303,0.8423347156910262,0.3491242685972395,0.45315225855072333,0.6396225174749508,0.7122356575672688,0.8678633312183367,0.3274953216478943,0.4075485910127879,0.5970505447878267,0.7057848805090982
304,0.8422196527299416,0.3484229560010159,0.45301002033579574,0.639509665912338,0.7121446871385376,0.8677983143581129,0.3268405453224692,0.40749101409550564,0.5970143286477138,0.7058588787928392
305,0.8422311091237684,0.347678751324752,0.4529618870626035,0.6396077800307696,0.7120636847127333,0.8677524505477165,0.3261390600774683,0.40737292604037173,0.5970554484756504,0.7059060497627747
306,0.8421121061371414,0.34698481610022003,0.45281350676204535,0.6394858774154686,0.7119898092134125,0.867681510117625,0.32549377994956574,0.407312053357038,0.5970137923772784,0.7059740143401796
307,0.8421303111122443,0.34624182610405935,0.4527759534391213,0.6395954125298021,0.7119030927622502,0.8676410319065735,0.32479222033785354,0.4072023876044138,0.5970592969434082,0.7060239289039807
308,0.8420222304423102,0.34555555859625375,0.4526224169883598,0.6394659986210063,0.7118416233353002,0.867588078992972,0.32415372129663317,0.40713648705411354,0.5970146546779028,0.7060839180180983
309,0.8420195054455281,0.3448141946930446,0.4525940376958515,0.6395842680014572,0.7117564721211546,0.8675137504093132,0.32345544499461226,0.40703682282430886,0.5970616856326477,0.7061389055563814
310,0.8419335734775577,0.3441346731869926,0.45243588898538023,0.6394495124503631,0.7117043652402067,0.8675016300321132,0.32282041991662236,0.4069638592982643,0.5970164461692847,0.7061943035660296
311,0.8419263702656165,0.3433966221062858,0.4524150840991484,0.6395750117342187,0.7116232651980448,0.8674012731266876,0.32212865120776374,0.40687490542618643,0.5970630970684289,0.7062503160000841
312,0.8418277845967507,0.34272102834463797,0.45225680414186087,0.6394376988411319,0.7115736216064804,0.8673988679322989,0.32149366053511375,0.40679723992445505,0.5970208604847453,0.7063008335193413
313,0.8418528019936243,0.3419893495701359,0.45223664438166084,0.6395643945938716,0.7115015244751264,0.8673098860056457,0.32081152909112876,0.4067141186592992,0.5970604795970641,0.70635647640823
314,0.8417142639709603,0.34131596823168336,0.45208488533178764,0.6394316172495962,0.7114520117235231,0.8672873975778117,0.32017476084424407,0.40663662823402946,0.597028323879486,0.706405812986782
315,0.8417877175164401,0.34059050290734894,0.45206110635731805,0.6395537777712251,0.7113918081910298,0.8672279040389592,0.31950266521211057,0.4065562486245858,0.5970565553658392,0.7064588895689451
316,0.8416111528532411,0.3399207709937176,0.451917771893606,0.6394285689004698,0.7113406963129559,0.8671871043996859,0.31886448064514983,0.4064803008932417,0.5970346644078763,0.7065099269289433
317,0.8417043849476605,0.3392002414767731,0.4518894066825786,0.6395458805228766,0.7112905593545589,0.8671277897508677,0.3182024384627102,0.406401377586182,0.5970554866838448,0.7065550499332872
318,0.8415222256634988,0.33853468436302236,0.45175445973735295,0.6394253581167666,0.7112406921220669,0.8671000766223425,0.3175623089564735,0.4063281320859125,0.597036322175359,0.7066140082209886
319,0.8416262807161927,0.33781821790690403,0.45172254152273644,0.6395433595286664,0.7111971903402496,0.8670356996663995,0.3169098906337881,0.4062496996355803,0.5970594312120046,0.7066452211313008
320,0.8414349975844199,0.33715796914211293,0.45159354079167385,0.6394222485121701,0.7111516594387987,0.8670133520782852,0.3162693817847411,0.4061791841214354,0.5970350724155006,0.7067170543819858
321,0.8415400549481729,0.33644429554175403,0.45156106811429525,0.6395420131084729,0.7111120866101072,0.8669355721140048,0.3156238474682298,0.40610214098539055,0.5970628081730209,0.7067310460542848
322,0.8413656056656771,0.3357894624680644,0.4514354047949608,0.6394219155467263,0.7110728792756252,0.8669469925486473,0.31498542931425266,0.40603291324797514,0.5970353578118696,0.7068174739743609
323,0.8414453603254516,0.3350786191843036,0.45140362976480936,0.6395423012872509,0.7110357686434697,0.8668252977873121,0.3143441140714468,0.40595841093904056,0.5970646714921456,0.7068140395785636
324,0.8412957134251879,0.3344293257231203,0.451280888266938,0.6394227563013127,0.7110036924795029,0.8668815148392973,0.31371062073860195,0.405889668683459,0.5970365754302933,0.7069145412559085
325,0.8413696820884862,0.33372078080388884,0.45125042821066674,0.6395439447333693,0.7109684797009826,0.8667351006437845,0.3130705466077098,0.4058180702527323,0.5970652951405953,0.7068949204545825
326,0.8412081168485713,0.3330776724206142,0.4511287459687135,0.6394273697646924,0.7109434491337928,0.866795921272435,0.31244480726684787,0.4057495377174146,0.5970398024121014,0.7070081356286966
327,0.8413048710332642,0.33237097686898115,0.4511029936682871,0.6395486975382022,0.7109101556472119,0.8666580738902647,0.3118035525561046,0.4056812337694665,0.5970687027060239,0.7069733741883962
328,0.8411281591383769,0.33173406708190817,0.4509778436395033,0.6394287816527471,0.71089109730046,0.866716457217993,0.31118727478767794,0.4056122761359234,0.5970366604865786,0.707098352064069
329,0.84123369547975,0.3310303922702178,0.45096127893489424,0.6395573359354111,0.7108637043969495,0.8665754009589453,0.3105444607652503,0.40554815378247,0.5970766462192788,0.707051331601417
330,0.8410621136456706,0.3303971481817278,0.45082892911561223,0.6394305322398743,0.7108421439357024,0.8666500568648012,0.309936710624732,0.4054776345420894,0.5970308437835408,0.7071822541745234
331,0.8411492653724735,0.32969943241959443,0.4508231664522483,0.6395660035436215,0.7108316187797774,0.8664823561344263,0.3092935238920505,0.40541866661213843,0.5970840008778013,0.7071305362761036
332,0.8409880792840576,0.3290672424080366,0.4506845533687202,0.6394366209751976,0.7107965645446315,0.8665702734140894,0.30869351151786695,0.4053460043724434,0.5970280812216001,0.7072602887280156
333,0.841098106481868,0.32837712961284116,0.4506864825908589,0.6395722274780867,0.7108105763551061,0.866430879443777,0.30804988693691465,0.40529260425699015,0.5970868874742412,0.7072089359236271
334,0.8409166119229019,0.3277446952247304,0.45054506354141116,0.6394479795527822,0.7107584158248292,0.8664866479568935,0.3074575468272842,0.40521638314829483,0.5970301882616504,0.7073352515743869
335,0.8410279495551192,0.3270629233482782,0.45055237614283966,0.639574766896332,0.7107968070404107,0.8663653975570976,0.3068136952306537,0.4051712819816753,0.5970840337910504,0.7072848255070822
336,0.8408573704264027,0.3264299588479494,0.4504086565306982,0.6394650576657892,0.7107280459267397,0.8664132143183202,0.3062283245340665,0.405087383673793,0.5970376999905445,0.7074068509765807
337,0.8409586506766634,0.32575626026815346,0.45042175629337033,0.6395747918552064,0.7107899974846718,0.8663009209477363,0.30558561750110647,0.40505473889361027,0.5970765060432371,0.7073585391180306
338,0.8407900926300107,0.32512252752146886,0.4502750968194778,0.6394832572151798,0.7107077697015957,0.8663337472932459,0.305004497909716,0.40495996846527527,0.5970463440641093,0.7074768744767429
339,0.8409129087399038,0.3244579573328599,0.45029447659044314,0.6395787304578044,0.7107872615797699,0.8662575735468846,0.3043668082160122,0.4049414058476797,0.5970707559671936,0.707428858017167
340,0.8406994626423335,0.3238211279837346,0.45014471573547765,0.6394988375179536,0.7106993975360524,0.8662341488602623,0.30378544208528124,0.404836125132446,0.5970517652015741,0.7075444550611464
341,0.8408783455354529,0.3231691118081071,0.4501695040466839,0.6395876181759728,0.7107875374522575,0.866223074102911,0.30315695212478344,0.4048288904366897,0.5970694035732339,0.7074980845888517
342,0.8406294956554761,0.3225256261872493,0.4500185295605922,0.6395111248399805,0.7107030351752108,0.8661569864906542,0.3025725358326046,0.4047178057172844,0.5970515256957829,0.7076075593276807
343,0.8408006965994147,0.32188842878313445,0.4500462926915792,0.6396009357080407,0.7107912475017176,0.8661457538016959,0.3019536428321366,0.4047162144583119,0.5970738673502057,0.7075681137043135
344,0.8405961103134661,0.3212381023849376,0.44989644638225307,0.6395234845846761,0.710716512000635,0.8661139550970245,0.3013679909327675,0.40460500757051737,0.5970480783298502,0.7076650341372142
345,0.8407336879709474,0.32061392494020735,0.44992489878266034,0.6396136439390567,0.7108006257225743,0.8660840550374084,0.3007558883475295,0.40460364185759834,0.597079041760539,0.707639920873711
346,0.8405427632244405,0.31996042560899746,0.44977827567636647,0.6395384781330725,0.7107372706661576,0.8660450191675126,0.30017201659460213,0.4044970235804489,0.5970455661910828,0.7077165851671077
347,0.8406766321021426,0.31934366865197616,0.4498055542560241,0.639624340957949,0.710818624664285,0.866037602658659,0.29956383199399106,0.4044920659264076,0.597081254792499,0.7077147490174039
348,0.8404840111649274,0.31869432430461214,0.4496636697876434,0.6395555909310202,0.7107612058189986,0.8659670611812287,0.2989847549212304,0.4043926700488271,0.5970459301680193,0.7077599016918733
349,0.8406335290351339,0.3180771455910514,0.44968786496094076,0.639636634297306,0.7108419609401658,0.8660067983885211,0.29837765012016826,0.40438198003529474,0.5970818756658701,0.7077877028579004
350,0.8404384633099619,0.3174383725307913,0.44955327862256395,0.6395729180096074,0.7107943906468287,0.8659053475290146,0.2978050905948997,0.40429169971733886,0.5970483975417914,0.7078029764382783
351,0.8405560824840141,0.3168164205615757,0.44957195396913385,0.6396468139607983,0.7108728166134956,0.8659358555526748,0.2971980529743684,0.40427425097486724,0.5970779740028656,0.7078592620208012
352,0.8404145216066751,0.3161909008565957,0.44944561553370616,0.6395977132721086,0.7108333399027794,0.8658719451117735,0.29663308797832477,0.4041921495803208,0.5970585136143517,0.7078445795712218
353,0.8405022435191581,0.3155630636773553,0.4494591367465004,0.6396503788686506,0.7109110695424025,0.8658840044026361,0.29602487131831123,0.4041703566386181,0.5970674065885477,0.7079281486438094
354,0.8403593769326808,0.31494969145140217,0.4493397900922167,0.6396250810356244,0.7108765576594026,0.8658103951960001,0.2954677597118549,0.4040934539828131,0.597069937438305,0.707884802154022
355,0.8404526574596748,0.31431895438142704,0.44934982475127055,0.6396600887770003,0.7109585106658788,0.8658338019433718,0.2948592947571531,0.40406970600812836,0.597063289760431,0.7079954858590176
356,0.8403159794022677,0.31371390196910415,0.4492350487482793,0.6396437391628702,0.7109228974429997,0.8657630691748988,0.29430822930724043,0.4039964860205032,0.5970715648964462,0.707923033911841
357,0.8404059909961024,0.3130830281051399,0.4492452319293293,0.6396728435815511,0.7110124770487167,0.865785310447336,0.2937009902414058,0.40397195758474824,0.5970624583078395,0.708058414838838
358,0.8402674366272687,0.31248488947278735,0.4491307706753027,0.6396688790721106,0.7109750801392898,0.8657110219676247,0.29315470384493114,0.40390160974956063,0.5970777076091985,0.7079618438709195
359,0.8403619099272202,0.31185431849101886,0.4491434726826763,0.6396819300036225,0.7110701397888901,0.8657400456058416,0.29255013422425113,0.4038753226360559,0.5970586897214223,0.7081150892345967
360,0.8402212073663494,0.3112624009955449,0.44903039207455286,0.6396940347213689,0.7110380218330565,0.8656600732387569,0.29200639925042216,0.4038111766325944,0.5970823453474445,0.7080060912497094
361,0.8403238398299867,0.3106334544672486,0.44904139560025946,0.6396908523436547,0.7111266326251445,0.8657020808245647,0.29140721874716385,0.4037784502860582,0.597055247531149,0.7081615196876461
362,0.8401796195060964,0.31004582952715787,0.4489351946489856,0.6397199928437045,0.7111122011997391,0.8656139186318669,0.2908634443514416,0.40372449829495366,0.5970868054132176,0.7080567898492526
363,0.8402685707751498,0.3094199510490757,0.44893952247494434,0.6396995833452713,0.7111843130286186,0.8656444609418987,0.2902710667170653,0.4036833709241808,0.5970520683549524,0.7082001273622287
364,0.8401494886848784,0.3088362714894653,0.4488431546955907,0.6397455323881511,0.7111939848188416,0.865583361151124,0.2897273245433546,0.40363918739632315,0.5970895573503984,0.7081101108025581
365,0.8402153053301173,0.3082122652942529,0.4488409558756727,0.639708249469826,0.7112461766320763,0.8655835452917316,0.2891403866360548,0.4035924140527718,0.597050490597643,0.7082347721358813
366,0.8401181603053737,0.30763444272737883,0.4487505193862773,0.6397721088913277,0.7112804265498346,0.8655571149423112,0.28859824418055824,0.4035533694458594,0.5970906975682154,0.7081616047345528
367,0.8401630651941407,0.30701148708096143,0.4487479490476522,0.6397183654127179,0.7113140561965392,0.865518807542634,0.28801667255756014,0.4035061505762398,0.5970522785135838,0.7082692142130919
368,0.8400874663772623,0.306437336368486,0.4486569500691092,0.6397981409675016,0.711370508543094,0.8655345678976528,0.2874731831010024,0.4034679488668107,0.5970898957795867,0.7082092342351698
369,0.8401226678099122,0.3058201345822117,0.4486592660494757,0.6397280524572466,0.7113880278822264,0.8654661979205546,0.28690203376164236,0.4034229688389685,0.5970527956369136,0.7083041905575398
370,0.8400427631955005,0.30524493206087977,0.448564537492932,0.6398251631826734,0.7114638414276625,0.8654961671691692,0.28635249648611566,0.4033844763094449,0.5970920004169592,0.7082537012694202
371,0.8401069670705376,0.30463565306849855,0.44857245002452306,0.6397362030585628,0.7114686916098873,0.8654429685446124,0.2857936827913892,0.40334139005472125,0.5970483649458063,0.7083386979740265
372,0.8399795421097688,0.3040596448013486,0.4484756749064062,0.6398525139195813,0.7115585642339078,0.8654353091067472,0.285238598777286,0.4033038016356953,0.5970975289753316,0.7082959487710122
373,0.8400911376157709,0.3034567793727569,0.4484857441811422,0.6397467579816523,0.7115582204936478,0.8654229195326459,0.28469008836550713,0.4032609902446141,0.5970436748703979,0.7083727165723361
374,0.8399383274626668,0.30288181439678363,0.44839143286064587,0.6398753089790115,0.7116521163880137,0.8653953641834224,0.2841322543055251,0.40322597499733026,0.5971004448339129,0.7083353681432134
375,0.8400623638622379,0.3022836197710155,0.44839892723569935,0.6397624921113594,0.7116506821252616,0.8653894894687335,0.28359048314373697,0.4031817032979651,0.5970434191119298,0.7084003121734193
376,0.8398763006902373,0.3017111170575698,0.4483105796157771,0.6398928155529768,0.711749201463164,0.865334129132091,0.28303425892208955,0.40315037830333234,0.5970982075776896,0.7083760059115598
377,0.8400676592760005,0.301117421353554,0.4483139753565376,0.639781624920231,0.7117640531729517,0.8653909550205372,0.2824949745359538,0.40310458361907237,0.5970474236760018,0.708440966125798
378,0.8398225685678102,0.30054550037463773,0.44823057010525413,0.6399085983731639,0.7118336140531201,0.8652810436181252,0.2819438116009601,0.40307490660979506,0.5970927866100232,0.7084006778090739
379,0.8400390447576012,0.29995970911217085,0.44823211243120725,0.6398023310410252,0.711878550707332,0.8653576440265093,0.2814045526124815,0.4030310221574455,0.5970547286551408,0.7084758165069772
380,0.8397862295896696,0.299384221582286,0.448151855581012,0.6399244801030383,0.7119320428414313,0.8652466683495516,0.2808599945003881,0.40299923117601,0.5970858440618806,0.70843561017262
381,0.8400190679890767,0.29880957780837847,0.4481514961291666,0.639817728191675,0.7119918222249787,0.8653319837694374,0.28031948675264545,0.40295991510499046,0.597058028698506,0.7085032833420088
382,0.8397509953999284,0.29822842252850923,0.4480764814786078,0.6399471612905312,0.7120354699097892,0.8652146832836534,0.27978239857261566,0.4029250438664873,0.5970854655212443,0.7084714856406944
383,0.8399904393645133,0.2976658790811987,0.4480711341940595,0.6398334034705497,0.712111407488615,0.8652973997809488,0.279240079671144,0.40289019643666324,0.5970604574334066,0.708532588712811
384,0.8397268910678157,0.2970789695034459,0.44800396980978274,0.639963788130247,0.7121349597633999,0.8651926005759287,0.2787106163175473,0.40285260245706883,0.597081715459619,0.7084977300971037
385,0.8399565452388665,0.2965276743841344,0.4479925373893025,0.6398541684938671,0.7122349552937604,0.8652602670223872,0.2781667675936487,0.4028220460374308,0.5970653333989251,0.7085641676133252
386,0.8397099297190268,0.29593687258226636,0.44793263203502853,0.6399785814003076,0.7122497364306104,0.8651745411919519,0.2776440350406706,0.4027818420948677,0.5970788944625376,0.7085313226300153
387,0.8399174390312608,0.295393721603556,0.4479168666980929,0.6398747388632892,0.7123512704370183,0.8652200390205975,0.2770998523451105,0.402755428652059,0.5970682086630177,0.7085884658086223
388,0.8396953375236783,0.2948033167249241,0.4478611164823577,0.6399922958217508,0.7123721709856377,0.8651577844663056,0.2765830058723584,0.4027122467761208,0.5970766537910541,0.7085643127658307
389,0.8398826474628441,0.29426267677689166,0.44784557248425544,0.6398982576159724,0.7124673804749391,0.8651844955571102,0.27603803285649275,0.40269174317890266,0.5970731651543834,0.7086127299082973
390,0.8396699135527672,0.2936787575807059,0.44778822063132184,0.6399993443972144,0.7124993719049413,0.8651298205892195,0.2755282538862132,0.40264237877831704,0.5970689089012553,0.7085944306930294
391,0.8398643924845323,0.29313576235070465,0.44777819521540074,0.6399306034966546,0.7125834581138044,0.865166978295305,0.27498208693346926,0.4026312342965421,0.5970855733700792,0.708636928518249
392,0.8396259110867552,0.2925607028016184,0.4477159174528065,0.6400000625066239,0.7126308710266341,0.8650816465978753,0.2744775547623112,0.402573549961822,0.5970570829717764,0.7086222075562362
393,0.8398661389769083,0.2920150201580077,0.44771184211286713,0.6399572182822454,0.7127009536747827,0.8651714934836271,0.27393379220312625,0.4025716495452953,0.5970904149667622,0.7086614203814959
394,0.8395695807055387,0.29144873802373444,0.4476465757833281,0.640006359808869,0.7127647694932031,0.8650205500353718,0.2734308601508566,0.4025076147043027,0.5970532646153711,0.7086471876092523
395,0.8398692679307671,0.29089957136543054,0.44764465645155715,0.6399813647900425,0.7128222422820026,0.8651770592336587,0.2728917489657512,0.4025115453398765,0.5970913074862988,0.7086869499242333
396,0.839532961446133,0.29034318061663916,0.4475817667800396,0.6400222933608591,0.7128985787147502,0.8649814050125499,0.2723893245739231,0.402445846096101,0.5970590453749257,0.7086686824439141
397,0.8398377938447985,0.28979020683157686,0.4475763279742066,0.6399946666097058,0.7129495178463251,0.8651455719307737,0.27185564323052575,0.40245044709693734,0.5970834203471322,0.7087137676592338
398,0.8395449834409341,0.28924240046783667,0.44751990575189676,0.6400443146060482,0.7130311379052515,0.8649935716670558,0.27135270501180153,0.4023872642195003,0.5970684012424871,0.7086874669583365
399,0.8397628112345672,0.28868799452156024,0.4475092763904252,0.6400061294935876,0.7130824168337686,0.8650686276880272,0.2708252113989345,0.4023896255685755,0.5970765224655583,0.7087399811034768
400,0.8395946262902899,0.28814614477637795,0.4474594342606188,0.640064545199794,0.7131637473203865,0.8650455263758486,0.2703217427120302,0.4023312823735984,0.5970739294068772,0.7087061525180388
401,0.8396660248310966,0.2875925004553264,0.44744382784277537,0.6400186254504144,0.7132187545751932,0.8649662290394824,0.2697994710609453,0.4023286890081831,0.5970725169274768,0.7087636013993102
402,0.8396297531848068,0.28705506506853135,0.44740010518810264,0.6400827287860715,0.7132977683023325,0.8650868017246547,0.26929711206308066,0.4022775131936921,0.5970764194198401,0.7087260321273698
403,0.8396241686206657,0.2865028538523572,0.447380785001851,0.6400327307789467,0.7133569017157172,0.8649143265223667,0.2687779710141942,0.4022691915368148,0.5970713046995411,0.7087843163616322
404,0.8396114667133433,0.28597003639329327,0.44734030128699603,0.6401003769141554,0.7134339689252719,0.8650776890736254,0.2682788491884898,0.40222333177321606,0.597077415832563,0.7087468364802271
405,0.8396169559953284,0.28541854017193663,0.44732109159817146,0.6400476511077994,0.7134961642909392,0.864895096329326,0.26776119022579653,0.40221313967294975,0.5970725064840567,0.7088025558074891
406,0.8395728022109459,0.28489113924485987,0.4472808590070619,0.6401162021434529,0.7135726794077444,0.8650476376439954,0.2672663609083488,0.4021689507384771,0.5970752559850828,0.7087682158651193
407,0.8396255407596475,0.2843400800908833,0.44726218182295674,0.6400621214786163,0.7136369229388126,0.8648954035667875,0.2667498061584921,0.4021582522757805,0.5970746666806063,0.7088185593472582
408,0.8395244972716743,0.28381729734970024,0.4472251122869946,0.6401330022749593,0.7137129386134458,0.8650012758758748,0.2662590345034839,0.40211761987655,0.5970740813262931,0.708790774420753
409,0.8396397344132565,0.2832692477619002,0.44720161995868535,0.6400759441150645,0.7137798953163449,0.8649100646072716,0.26574480006420875,0.4021019617700155,0.5970748691342674,0.7088316458377141
410,0.8394730287503489,0.28274633400972127,0.44717304118405526,0.6401482602162858,0.7138540989073977,0.864942240476813,0.265255512415087,0.4020697352704328,0.5970745349230026,0.7088156536461906
411,0.8396552125645164,0.28220697199465233,0.4471415186342141,0.6400912841529756,0.7139245422620619,0.8649349163036782,0.2647466862734094,0.4020455003850608,0.5970735069622229,0.7088408089934155
412,0.8394301934090833,0.2816797821426467,0.4471220639709854,0.6401624356626846,0.7139970737081555,0.8648851340847331,0.2642570955038312,0.4020239372344349,0.5970772950726599,0.7088431371997399
413,0.8396438885760341,0.2811496043106863,0.4470829476328399,0.6401064825081398,0.7140695272440244,0.8649382273495979,0.26375267301865946,0.4019890749251191,0.5970702009191239,0.7088465827429024
414,0.8394265002308549,0.28062077601805335,0.4470724225463172,0.6401767514250684,0.7141426668028964,0.8648644858229904,0.2632658980500587,0.40198084938016837,0.5970819620468417,0.7088711973710032
415,0.8396097739152684,0.28009553979894647,0.44702515675199034,0.6401209184917581,0.714214384491593,0.8649211490283569,0.26276204895494076,0.4019325848372712,0.5970657220813441,0.7088517418136984
416,0.8394287185463288,0.27956943106380244,0.4470237448071264,0.6401906076187031,0.7142905038341042,0.8648485734791803,0.2622812986511714,0.40193916036904664,0.597087236803283,0.7088965207683683
417,0.8395818425931464,0.27904496386111927,0.44696987146461503,0.6401357996116029,0.7143601789629201,0.8649107951431784,0.2617755068175449,0.40187902207861587,0.5970611945508849,0.7088595127820806
418,0.8394143549966068,0.2785251575606054,0.44697361161476523,0.6402018858417705,0.7144394230627835,0.8648167934933306,0.2613025023057185,0.40189522557577934,0.5970914136399654,0.7089165143288608
419,0.8395538390202346,0.27799885545170516,0.4469191461190307,0.6401520866301567,0.7145081981709089,0.8648970792978531,0.26079377485626654,0.4018314252335916,0.5970574975827916,0.7088717594982269
420,0.8394330880681263,0.27748714637485383,0.4469217847483959,0.6402134454656263,0.7145885010231439,0.8648243309819403,0.26032912169011574,0.40184763183303535,0.5970966519080004,0.7089308645674454
421,0.8395110570133619,0.27695738526614655,0.44687164549416597,0.6401671751492397,0.7146591114258524,0.8648608502683443,0.2598166466447603,0.40178846945946517,0.5970533083556498,0.708887996606722
422,0.8394309540695318,0.2764554174750722,0.44686960225649475,0.6402245725601653,0.7147368831082159,0.864818225423446,0.25936143862055744,0.4017982501158098,0.5971012741880312,0.7089415930237175
423,0.839505198413505,0.2759208958469414,0.44682706771435304,0.6401813021657353,0.7148034789488572,0.8648547549010318,0.25884414035903625,0.40174857700719663,0.5970491050495124,0.7088961736443629
424,0.8394039551049866,0.27542875499155745,0.4468157318720737,0.6402372881249412,0.7148984595289634,0.8647942548817379,0.25839865618909846,0.4017474783538664,0.597107597458705,0.7089654623810823
425,0.8395191915481249,0.2748906123772624,0.44678690553603756,0.6401953754563832,0.7149561778388488,0.8648616480692575,0.2578771374195464,0.4017119697194991,0.5970445217350503,0.7089088923571247
426,0.8393524124994052,0.27440617432436176,0.4467596624587436,0.6402439269103494,0.7150427758837263,0.8647518929436634,0.2574400319465263,0.40169638425228826,0.5971093865402674,0.7089737519405553
427,0.8395552972058921,0.2738670157873435,0.44675021913130947,0.6402154419094529,0.7151156327981724,0.8648851777192611,0.2569160357137077,0.40167636812285284,0.597044539464609,0.7089239935804321
428,0.8392891065583682,0.2733876980311159,0.4467035668353854,0.640249364333215,0.715190854229647,0.8647015611397684,0.2564856267869963,0.4016480343744849,0.5971109602480495,0.7089870802902069
429,0.839581207451242,0.27284981749538756,0.44671434664878984,0.6402336690974967,0.7152696282239712,0.8648956141977806,0.2559605379053767,0.4016388135469557,0.5970432232119713,0.7089305621435251
430,0.8392683714275585,0.27237313726441587,0.44664972470250003,0.6402535880617461,0.7153419607422743,0.864694375634449,0.2555353192740378,0.4016040741660375,0.5971105133723263,0.7090031879188491
431,0.8395643650743034,0.27183961901256637,0.4466780226830416,0.6402498265437353,0.715427980477185,0.8648650845283027,0.25501116739572516,0.40159933103568396,0.5970424319054114,0.7089400209684682
432,0.8392636285571383,0.2713617889269147,0.4465983248676931,0.6402627454719918,0.715490799443513,0.8646991654701868,0.2545884977073762,0.40156246268325896,0.59711229543392,0.7090158817902897
433,0.8395586924702966,0.2708362955553846,0.44664117394970515,0.6402622486429439,0.7155879901274572,0.8648509624205598,0.25406762285458784,0.40156032746569714,0.5970414356996947,0.7089500677131918
434,0.8392353204659557,0.2703543678836425,0.44655087646508085,0.6402737767173222,0.7156381823797877,0.8646758505720182,0.25364611808682336,0.40152233096795104,0.5971130999824119,0.7090271078669211
435,0.8395786466103619,0.2698385185733056,0.4465998622001398,0.640272018527823,0.7157506430942779,0.8648662173613549,0.25312821273189423,0.40151963544410957,0.5970408958996742,0.7089609683789702
436,0.8391949305282306,0.2693519690478132,0.4465103215439126,0.6402861743123998,0.7157824109765072,0.8646383656279972,0.2527095147641177,0.40148652217192965,0.5971133224551547,0.7090353923879344
437,0.8395868327150692,0.26884511302870734,0.4465555241312496,0.6402799625546746,0.7159155880896411,0.8648710740510308,0.25219172225883996,0.40147777785182304,0.5970403393281271,0.7089742807501235
438,0.839181504326966,0.2683555050145301,0.4464716967973181,0.6402998094282646,0.7159251339507939,0.86462745757301,0.25177956399063006,0.4014516634925213,0.5971145632720279,0.7090391447594511
439,0.8395738443768813,0.26785556485304257,0.4465128832222214,0.6402858236124974,0.7160820032120835,0.8648555302122208,0.251258039779489,0.4014384203707118,0.597037702325455,0.7089923491406471
440,0.8391774558076618,0.2673651482885372,0.44643292894396064,0.6403118489770669,0.7160667440391876,0.864626814157404,0.2508558624433246,0.401415716217896,0.5971155978509509,0.7090367823332078
441,0.8395574109922825,0.2668698180153132,0.4464715044289426,0.640299994732306,0.7162494541649101,0.864834246833927,0.2503282641014058,0.4014014047996826,0.5970415153681923,0.7090149772086908
442,0.8391860793516981,0.26638160670583283,0.4463950146201481,0.6403150393282893,0.7162086770717715,0.8646421889734577,0.24993737802348098,0.401379442594734,0.5971101996703602,0.7090312007645874
443,0.8395149441186885,0.26588671167781947,0.44643112959512365,0.6403145300408017,0.7164154745248229,0.8647844427934647,0.24940315505664915,0.4013658688147244,0.5970439673359413,0.7090375071447642
444,0.8392077853841737,0.26540576107217007,0.4463573987298338,0.6403249533297414,0.7163533521264651,0.8646694808849296,0.24902327498655216,0.40134334710351766,0.5971127494870662,0.7090276270707702
445,0.8394838406677108,0.264906652418013,0.4463929930548663,0.6403221028648209,0.7165771475154881,0.8647507835372679,0.2484839071026917,0.4013319332915139,0.5970396184500343,0.7090552925369215
446,0.8392256763141711,0.2644358561918654,0.44631919262235636,0.6403314622912145,0.7165027412341364,0.8646874723251741,0.24811193560253375,0.4013070337219518,0.5971117753453125,0.7090290251470336
447,0.8394497938630899,0.26393178144462437,0.4463571245870196,0.6403368327263012,0.7167327528693025,0.8647174523698399,0.24757181156612043,0.40130019130835975,0.5970444552543572,0.7090672753232452
448,0.8392473117057755,0.26346977831389357,0.44628100128095777,0.6403360343827,0.7166573466166055,0.8647099719310284,0.24720231206515472,0.4012698873731847,0.5971064547038186,0.7090342456444997
449,0.8394224625217216,0.26296308007929803,0.4463225181008051,0.6403473002957335,0.7168832279885903,0.8646866139437382,0.2466671377615067,0.4012709548522426,0.5970491180454225,0.7090761530531853
450,0.8392519529278296,0.2625069102749298,0.4462433766003479,0.6403457232692782,0.7168153298042412,0.8647203205888743,0.24629432397935588,0.40123193203213015,0.5971027905299648,0.7090400162837762
451,0.8394145167809364,0.2620007907735222,0.44628864432993676,0.6403518056675735,0.717031335134758,0.8646708937743599,0.24576966889963098,0.40124345374068077,0.5970516906715437,0.7090854980110183
452,0.8392400197356855,0.26154700018737087,0.44620672413332196,0.6403620775346573,0.7169737650896446,0.8647162102750324,0.245388257337646,0.4011945779388676,0.5971026529663634,0.7090439288758124
453,0.8394033342753117,0.2610449548936442,0.44625501945591856,0.6403493125449141,0.7171791688605567,0.8646516811630641,0.2448787623263693,0.40121588270867636,0.5970504243971272,0.7090963562713126
454,0.8392509612617707,0.26059093707568953,0.4461714166684426,0.6403760659974382,0.7171312948208539,0.8647321348761395,0.24448580290309865,0.40115949147140095,0.5970990357076629,0.7090463693105886
455,0.8393792160021386,0.2600940478254627,0.4462209030959578,0.6403501158808166,0.7173263077962454,0.864624688264592,0.24399180962840616,0.40118656091925037,0.5970527837209049,0.7091068323350557
456,0.8392589611280008,0.2596400877015528,0.4461382440164041,0.640393104324467,0.717292545727643,0.8647380151935242,0.24358967886113433,0.4011279284899281,0.5970999097370626,0.7090531692750394
457,0.8393655198174288,0.259147470608748,0.4461856214266816,0.640349145638954,0.7174666059785231,0.8646147296665582,0.24310679823868597,0.40115487007282674,0.5970506905852827,0.7091101352174622
458,0.8392569048822462,0.2586941440738931,0.4461077928011381,0.6404087296872256,0.7174539418484395,0.8647287903978857,0.2427006273871173,0.40109981082636603,0.5971035620285537,0.709061486826408
459,0.8393579900552837,0.2582058429411178,0.44614847239631295,0.6403500341497276,0.7176115995343867,0.8646145664625933,0.24222385187732948,0.4011212264011502,0.5970457227249818,0.7091170341317589
460,0.8392565147699808,0.25775244248074813,0.44608008199613086,0.6404209093154896,0.7176134205361291,0.8647189424655928,0.24181790828626107,0.40107380334439463,0.5971087576582471,0.709069781599095
461,0.8393453362740555,0.25726950638878326,0.44611056984624575,0.6403542308114534,0.7177506058755229,0.8646111796850307,0.24134400771535783,0.4010878258694042,0.5970398252163684,0.7091168118125303
462,0.8392523669078253,0.2568147309096059,0.44605307197671756,0.6404296393364624,0.7177788928217997,0.8647034995381241,0.2409400996983246,0.40104708733168815,0.5971142244956246,0.7090855681627579
463,0.8393493426663832,0.25633780570333353,0.4460746237190548,0.6403597024227328,0.7178849913684588,0.8646263967631251,0.24046802853098068,0.4010576932153793,0.5970334218432507,0.7091112959115964
464,0.8392279501217492,0.2558819711196125,0.44602479698070807,0.6404377061748222,0.717943990098712,0.8646665255342785,0.24006678650626684,0.4010177857504749,0.5971200262436406,0.7091027674939765
465,0.839365158632822,0.2554098863438814,0.4460410214225305,0.6403723388749467,0.7180199299893686,0.8646552166515062,0.23959625361464482,0.401031126631177,0.5970346355721697,0.709105203762165
466,0.8392093616015007,0.25495401392058736,0.44599680293522714,0.6404396951989236,0.7181054401335993,0.8646344358154053,0.23919698810784595,0.4009874885664241,0.5971186521332743,0.7091189574889812
467,0.8393719465977406,0.25448585337435764,0.4460077136266557,0.6403790664375975,0.7181577087283977,0.8646767170667587,0.2387290822606313,0.40100602004504177,0.5970332474226916,0.7091008387300217
468,0.8391950304560969,0.2540311655907435,0.44596989130051967,0.6404468137009739,0.7182612152165733,0.8646063153834572,0.23833134819132284,0.40095735550884387,0.5971190649813763,0.7091317939616418
469,0.8393758995315682,0.2535652044458691,0.4459752138160273,0.6403864591596558,0.7182990950681072,0.8646939803317327,0.2378650825310382,0.4009821648017374,0.5970362138916575,0.7090995400453367
470,0.8391793923871582,0.2531136278700935,0.4459427977356214,0.6404520595207993,0.71841177848028,0.8645800717899257,0.23747124080256576,0.4009265238326825,0.5971149616905349,0.709141145911097
471,0.8393822358357548,0.2526484036367156,0.4459446361193759,0.6403940338370857,0.7184425984544354,0.8647084701142127,0.2370036774330144,0.4009606117593342,0.5970414369935727,0.709100439285366
472,0.8391664791239656,0.25220079172172266,0.4459154226114678,0.6404568736998814,0.7185596019782807,0.8645619219887888,0.23661669213670558,0.40089427213059703,0.5971105599771626,0.7091481328376716
473,0.8393868058175903,0.2517357811045048,0.4459153228114868,0.6404021782854423,0.718586143587064,0.8647150743891721,0.23614511919680814,0.40094130811417616,0.5970456720525271,0.7091030051265339
474,0.8391524972437598,0.2512924910956975,0.44588843363525654,0.640460145680481,0.7187065232491965,0.86454896064527,0.2357671488661622,0.4008613160960769,0.5971080062103595,0.7091531608059354
475,0.8393925370660474,0.25082775618970227,0.4458868337509628,0.6404115026050038,0.7187291106456423,0.864715520404756,0.23529060664216772,0.4009227436558019,0.5970478235935431,0.7091076750821735
476,0.8391392449504896,0.2503880444130624,0.44586121400676015,0.6404620836426533,0.7188522306622451,0.8645445927772405,0.23492100054941525,0.40082942629277085,0.5971077085510973,0.7091556260341866
477,0.8393979749579429,0.2499246860340866,0.4458600647828169,0.6404206057182161,0.7188726285623753,0.8647084272883918,0.23444148320647792,0.4009034309798321,0.5970478984687456,0.7091149817352865
478,0.8391271149052282,0.2494874999551805,0.44583348745803614,0.6404645535729283,0.7189922041739099,0.8645467167654666,0.23407748289553945,0.40080048629504994,0.5971090767776375,0.7091528832917511
479,0.8394022129009415,0.24902642015915558,0.44583414137665056,0.640428341718487,0.7190225611480062,0.8646977010910403,0.23359813053181316,0.4008817195510361,0.5970474517155391,0.709128009415612
480,0.8391187976185578,0.24859089937239165,0.4458064293161037,0.6404670840921153,0.7191294172205029,0.8645517071856893,0.23323636013001733,0.40077540251348587,0.5971084821252043,0.7091510682820118
481,0.839398851713258,0.248133050510578,0.44580829724065163,0.6404366431643739,0.7191639922282145,0.8646834621643633,0.23276066379023586,0.40085766127601996,0.5970505407586669,0.7091292974461355
482,0.8391221836541968,0.24769828118929352,0.4457804483455635,0.6404682884209102,0.7192763127191593,0.8645625491573771,0.23239786237097323,0.40075286340440736,0.5971029541024246,0.7091638719793897
483,0.8393871250957403,0.2472444379594213,0.44578268977001123,0.640445902592268,0.7192992678401857,0.8646670077335068,0.2319283223009063,0.4008330060419752,0.5970578153798319,0.7091210274617227
484,0.8391329747502744,0.24680971733793025,0.4457547714844037,0.6404687293690106,0.719424286338482,0.864575607512445,0.23156297101005477,0.40073089695058967,0.597093831109509,0.7091819150017606
485,0.8393679363459904,0.24636060500079998,0.4457586163527198,0.6404557026190396,0.719431726854779,0.8646456222809885,0.23110028276459832,0.40080935825996206,0.5970674396634879,0.7091079452180623
486,0.8391459369913249,0.24592551663095252,0.4457281367909735,0.6404678613264505,0.7195728279791401,0.8645897032969846,0.23073244330667259,0.4007089142943836,0.597083001338116,0.7092035024020288
487,0.8393566862992795,0.2454807102029277,0.44573638308012536,0.6404664001487101,0.7195620582217798,0.8646320178548369,0.23027570503354208,0.4007859581001708,0.5970781519524668,0.7090924966233992
488,0.8391411869157499,0.2450468191335458,0.445701188394334,0.6404652855765578,0.7197194780659109,0.8645867482491346,0.22990714232208906,0.40068827360562453,0.5970719391936204,0.7092249534673668
489,0.8393650354338117,0.2446039554238333,0.4457146940149964,0.6404771679240753,0.7196925617479001,0.8646375449489152,0.2294541160845009,0.40076170478516976,0.5970881904663983,0.7090786205832059
490,0.8391286850027286,0.2441736146476361,0.44567523614033666,0.6404632982401733,0.7198625610808644,0.8645784977978336,0.2290869595710419,0.4006693687806181,0.5970635402540819,0.7092431331935789
491,0.8393691820251344,0.2437305631954417,0.445692270542579,0.6404847396597859,0.7198237580488852,0.8646364239704819,0.22863566046392397,0.40073685890832655,0.5970934427038478,0.7090684161217601
492,0.8391170267468688,0.24330540247512816,0.4456509411956728,0.6404619112009992,0.7200016986206097,0.864575097330009,0.22827172866022008,0.40065108792314685,0.5970581058863672,0.7092559629336316
493,0.8393811944826134,0.24286096295861834,0.4456693938188415,0.6404952841459569,0.7199566726378326,0.8646396537515996,0.2278204664066208,0.40071343491464345,0.5971001735823412,0.709064161206469
494,0.839086215904612,0.2424418427929827,0.4456274971705851,0.6404608681501763,0.7201360099879613,0.8645549010441873,0.22746113164046228,0.40063070621121133,0.5970536726836341,0.7092621367644234
495,0.8394106205257261,0.241995394279762,0.44564715951591893,0.640500245501431,0.7200924772430569,0.8646591529199751,0.2270091570750235,0.40069349881648453,0.5971025600711631,0.7090662440112807
496,0.8390699030679705,0.24158293469190711,0.4456042059444849,0.640464902605158,0.7202652835463568,0.864547379126744,0.22665424500693676,0.4006077181556167,0.5970527922481306,0.7092631712000083
497,0.8394016487981557,0.24113386780251803,0.4456254537452573,0.6405022956320866,0.7202309423924619,0.8646438928296815,0.22620278210120898,0.4006760594645346,0.5971036431029129,0.7090718457966043
498,0.8390861572916528,0.24072858967127264,0.4455819281963284,0.6404698142542847,0.7203905628420271,0.8645661285603429,0.22585006562567198,0.40058422664907434,0.5970517712628786,0.7092624524222869
499,0.8393814196862273,0.24027660038561244,0.44560290675467157,0.6405033603612074,0.7203703402874229,0.8646248931191246,0.2254018374105316,0.400658928277037,0.5971040904783005,0.7090776377142434


==> FedRelax_noniid_noise.csv <==
0,0.9940498392501799,1.004744473103636,0.9992437194329331
1,0.9921867108771231,1.003805257978369,0.998703581651146
2,0.9876018446090629,0.9985764428985382,0.9970675046635612
3,0.9815993899799035,0.993096853204698,0.9953676212714886
4,0.9752118832178647,0.9867321213265006,0.9934867715414861
5,0.9684143432790316,0.980236518586558,0.9914791813936031
6,0.9614246592259322,0.973357131598106,0.9893590232532445
7,0.9542494866582334,0.9664620102892383,0.9871449536840552
8,0.9470620542427063,0.9593903171221971,0.9848674541813153
9,0.9397935812180283,0.9523715772928761,0.9825232542846064
10,0.9325897896258367,0.9452975615969419,0.9801383074352803
11,0.9253993219013394,0.9382994353902508,0.977708600220109
12,0.9182858496837624,0.9313251454708286,0.9752505939509843
13,0.9112436921393517,0.9244312433814466,0.9727632884116357
14,0.904292654126124,0.9176075130592006,0.9702562618871686
15,0.8974363999191352,0.9108721217540949,0.9677305253631815
16,0.8906838786491961,0.9042253108883994,0.9651915835632281
17,0.8840360952639401,0.8976772927468035,0.9626413570276862
18,0.8774989938233753,0.8912247227939161,0.9600830238265915
19,0.8710704124471005,0.8848776426401112,0.9575187816420314
20,0.8647551468867425,0.8786285031904644,0.9549504751437461
21,0.8585491817180523,0.8724879511101093,0.952380249790939
22,0.8524555453369638,0.8664454904736383,0.9498091864923337
23,0.8464706636562976,0.8605120443121353,0.9472392254614798
24,0.8405947623741231,0.8546754682596925,0.9446710114461971
25,0.8348260638122907,0.8489465084745565,0.9421062190765355
26,0.8291618179083394,0.8433122349314084,0.9395452568510846
27,0.8236023147443704,0.8377831390792313,0.9369895144037065
28,0.8181423163437079,0.8323456403231453,0.934439283674262
29,0.8127838439056492,0.8270106037732657,0.93189567640221
30,0.8075199159186779,0.8217630329320685,0.9293589435668149
31,0.8023537110976496,0.8166155751328725,0.926829932636214
32,0.7972772968455311,0.8115502711289371,0.9243089059664225
33,0.7922944088595156,0.8065834828993479,0.9217964531916591
34,0.7873968347958701,0.8016924568675159,0.9192928971455709
35,0.782588357703758,0.796899106482594,0.9167985647206881
36,0.7778610351743138,0.7921744176943716,0.9143138889288913
37,0.7732182626768273,0.7875469798959472,0.9118389110805832
38,0.7686528244681404,0.7829810008810527,0.9093742400877832
39,0.7641673366941769,0.7785117336076944,0.9069195878776244
40,0.7597557233218063,0.774097283641541,0.9044758177360457
41,0.7554194565630374,0.7697783597851572,0.9020422328875116
42,0.7511539375855659,0.7655086058221234,0.8996200746698698
43,0.7469592620608881,0.7613324458502383,0.8972081123817622
44,0.7428323878761409,0.7572006833680436,0.8948081346242672
45,0.7387722150661633,0.7531601899069488,0.8924181775678806
46,0.7347767193553773,0.7491597713267677,0.8900408392992392
47,0.7308445831705802,0.7452483133543556,0.8876731204890981
48,0.7269734012196054,0.7413728398225808,0.8853187967097493
49,0.7231632961453386,0.7375839864002773,0.8829734134308426
50,0.7194098097773601,0.7338275931192935,0.8806424231077493
51,0.7157159161819331,0.730154961815993,0.8783193522662518
52,0.7120741378883021,0.7265122725541513,0.8760119466420597
53,0.7084907500943028,0.7229497891758849,0.8737111116479717
54,0.704955223299574,0.7194155279771594,0.8714274045914471
55,0.7014768819625805,0.7159577547505324,0.8691487906924424
56,0.6980424437954843,0.7125265648721237,0.8668886578042699
57,0.6946641954693541,0.7091687078359428,0.8646323934345885
58,0.6913256581487985,0.705835162609553,0.8623955099894746
59,0.6880433356593749,0.7025730373148692,0.8601617103568604
60,0.6847952302919053,0.6993317355969012,0.8579478323257381
61,0.6816054973173301,0.6961614720265227,0.8557363273458028
62,0.6784422562194806,0.6930075308319225,0.853545484224916
63,0.6753420471803571,0.6899250616032553,0.8513557984635318
64,0.6722588890473296,0.6868542694954204,0.8491881351302273
65,0.6692442960709309,0.6838555943853832,0.8470198427479362
66,0.6662380397039628,0.6808638990949677,0.8448751167878149
67,0.6633041245770616,0.6779453109610329,0.8427283766671856
68,0.6603727647632797,0.6750291348627572,0.8406055874449487
69,0.6575141449348446,0.6721862219235065,0.838481148835613
70,0.6546563212584966,0.66934364518395,0.8363790103156761
71,0.651867702871273,0.6665707111029142,0.8342774891638298
72,0.6490818049590328,0.6638009153906003,0.8321951394848082
73,0.6463591092897891,0.6610925884979608,0.8301165600506897
74,0.6436424313671227,0.6583941351674829,0.8280536777973847
75,0.6409831462994903,0.6557462369643869,0.8259976101161111
76,0.6383316578039885,0.6531168674767226,0.8239541652256778
77,0.6357348356431854,0.6505265491062573,0.8219199881477919
78,0.6331435957182776,0.6479622169533165,0.8198960515936178
79,0.6306088822000667,0.6454294768136938,0.8178830559871709
80,0.6280733406642129,0.6429236750849557,0.8158787548649512
81,0.6255998285671234,0.6404499225088767,0.8138862114397837
82,0.6231166370803553,0.6379970843734724,0.811901603304912
83,0.62070164564289,0.6355813216746358,0.8099289254668258
84,0.6182707720938047,0.6331790123899316,0.8079638793101095
85,0.6159076630063282,0.6308182946475249,0.8060106281359053
86,0.6135327340279524,0.6284652922388744,0.8040649250026601
87,0.6112135571438377,0.6261563850788502,0.802130801939233
88,0.6088972815149343,0.6238518331766533,0.8002040241106154
89,0.6066171216024663,0.6215914331459961,0.798288763138717
90,0.6043578992398316,0.6193344077748072,0.7963809116817429
91,0.602117898137373,0.6171198746888731,0.794483383781844
92,0.5999080490185172,0.6149091006874507,0.7925953085781845
93,0.5977130436473982,0.6127377540083372,0.7907142175758961
94,0.5955452577393867,0.6105728477147636,0.7888458831112065
95,0.5933968667349503,0.6084410375616358,0.7869814355820013
96,0.5912682070350369,0.6063215085704151,0.7851317696669817
97,0.5891645057757336,0.6042280094757604,0.7832838086182898
98,0.5870752686136972,0.6021499816313417,0.7814534230952765
99,0.5850115724706636,0.600096370362464,0.7796201204896682
100,0.5829639659141772,0.5980557813206295,0.7778098209589465
101,0.5809355482636652,0.5960417451516707,0.775990960527837
102,0.5789299527865295,0.5940372520160561,0.774199415558919
103,0.5769352067985557,0.5920608846905856,0.7723960002050044
104,0.5749691678633817,0.5900908565162915,0.7706220602302414
105,0.5730085252354425,0.5881523987423656,0.768833888061871
106,0.5710789427505676,0.5862124826629657,0.7670777520591604
107,0.569152696933645,0.5843148372536928,0.7653039814334183
108,0.567257405173141,0.5823996992195268,0.7635654973003951
109,0.5653648289131019,0.5805434151787118,0.7618066277005177
110,0.5635022867288151,0.5786551119577436,0.7600837194373882
111,0.5616434703307781,0.5768304633218371,0.7583416608649218
112,0.559809178710672,0.5749790018942001,0.7566322414600662
113,0.55798797792048,0.5731746476516084,0.7549077353794489
114,0.5561754974804151,0.5713657173504721,0.7532112088885292
115,0.5543947259977816,0.5695781075260021,0.7515041167529756
116,0.5526015186088549,0.5678090138944437,0.7498200196948666
117,0.5508601989843951,0.5660423981534184,0.7481305152444025
118,0.5490860365762571,0.5643049568828877,0.746458015839179
119,0.5473825419309037,0.5625659978090731,0.7447864013604034
120,0.5456273952108404,0.5608526662212762,0.7431250226143313
121,0.5439588748927354,0.5591451815092789,0.741470644462697
122,0.542225278896617,0.5574520524096841,0.7398213742199474
123,0.540585993684844,0.5557771677899955,0.7381820795440973
124,0.5388780137927226,0.5541021609892762,0.7365465183592397
125,0.5372650172191891,0.5524589710445181,0.7349209082962046
126,0.5355809460133832,0.5508032718061772,0.7332991134263038
127,0.5339953042962774,0.5491877824008546,0.731687217943333
128,0.5323337547165858,0.5475539886506128,0.7300786891205973
129,0.5307722323157552,0.5459632361248278,0.728480274779263
130,0.5291373750377483,0.5443511511516758,0.726885238158879
131,0.5275933689040093,0.5427846134841965,0.725299265859385
132,0.5259890306284941,0.5411940085657265,0.7237182565243938
133,0.5244600162179598,0.5396492496155806,0.7221443386418432
134,0.5228843808255228,0.5380824534730744,0.7205766125251887
135,0.521372687333342,0.5365550378190947,0.7190153273242909
136,0.5198218139972528,0.5350148323562912,0.7174603565393646
137,0.5183292093828434,0.5335020784323278,0.7159110835181837
138,0.5168015903354359,0.5319876485157448,0.7143691409769104
139,0.5153267256027246,0.530490917473432,0.7128316339929747
140,0.5138229326404583,0.5289982880624129,0.7113018883980537
141,0.5123651383365614,0.527521193824689,0.7097770475499124
142,0.5108841387139903,0.5260460704158714,0.7082581042545161
143,0.5094433462170557,0.5245904421414296,0.7067466886096554
144,0.5079839184334607,0.5231319800972211,0.705238288603584
145,0.5065613772307561,0.5216963568266922,0.7037389010798776
146,0.5051201874244061,0.520255190615543,0.702242872799979
147,0.5037164679562834,0.5188384826031635,0.7007533142084316
148,0.5022964082816621,0.5174137810874321,0.6992709780555121
149,0.5009029040198651,0.5160162687906438,0.6977901523114556
150,0.4995142505858713,0.5146067912701148,0.6963217663649107
151,0.49812145074034103,0.5132287106329891,0.694849403722531
152,0.49676714052874466,0.5118332854918658,0.6933948003139244
153,0.4953766449222743,0.5104743512268601,0.6919309087188019
154,0.4940509028333213,0.5090937095877621,0.6904895228051103
155,0.4926676317201939,0.5077509456066716,0.6890341864868933
156,0.4913658113598129,0.506387753132232,0.6876058950413911
157,0.4899919701210947,0.5050582060038137,0.6861586092037344
158,0.4887128128431047,0.5037134807240814,0.684743599660324
159,0.4873484787636559,0.5023964497614968,0.6833037409675902
160,0.4860893195049119,0.5010695106046883,0.6819022598547088
161,0.48474010838827036,0.4997649382323775,0.6804701096716229
162,0.4834911555522416,0.49845544622462273,0.6790801265303301
163,0.4821672119710274,0.49716239480022967,0.6776586408732889
164,0.48091881237399986,0.49587096442056233,0.6762765140046669
165,0.47962615643889706,0.4945880972170628,0.6748683155857771
166,0.478374561487507,0.49331428850380177,0.6734924348650799
167,0.47711327979764695,0.4920433628528413,0.6720975204854304
168,0.47586015513053215,0.4907831866791054,0.6707283977302821
169,0.47462634813750854,0.4895277026827406,0.6693458249340878
170,0.47337578659341506,0.4882783476356383,0.6679837670708393
171,0.4721646871959339,0.4870389944580304,0.6666133345019992
172,0.4709202790236503,0.485800192389933,0.6652580780162978
173,0.46972864057125757,0.48457583731563425,0.6638997517125006
174,0.46849222096237486,0.4833476131383353,0.6625511488150109
175,0.4673181549395437,0.4821397276396127,0.6612047145073451
176,0.4660912731948635,0.4809181682811204,0.6598628455205193
177,0.46493188113841094,0.47972921884858755,0.6585278120024062
178,0.463717383151722,0.47851389924007315,0.6571930380746355
179,0.4625690490564513,0.47734112039780124,0.6558685292587075
180,0.4613691667283193,0.476135983565891,0.6545418966921239
181,0.46022976185985914,0.47497468783437924,0.6532262045368518
182,0.459045554968005,0.4737832952319525,0.6519089820230524
183,0.45791379906783064,0.4726304382545839,0.6506011238452675
184,0.456745878711499,0.4714544061306776,0.6492936627927632
185,0.4556210645166749,0.47030840649404226,0.6479931301988355
186,0.45446906349680305,0.46914858344940924,0.6466958357265339
187,0.45335107319646795,0.4680079500598877,0.6454020468718652
188,0.45221519644326374,0.46686551639442936,0.6441148883103551
189,0.45110285825159363,0.4657286811204722,0.6428281267152978
190,0.44998361852438856,0.4646037250045155,0.6415501559254858
191,0.4488769713995659,0.46347192577725016,0.6402713589426542
192,0.4477726431183108,0.4623607894103868,0.6390014244704205
193,0.44667520857342197,0.4612393105389545,0.6377312995624516
194,0.44558037853000554,0.46013471575210035,0.6364689505108333
195,0.44449647591262204,0.459031207058016,0.635207242180631
196,0.44340840417674743,0.4579269959437013,0.6339524848573627
197,0.4423376659297115,0.45684204093236586,0.6326995684645083
198,0.4412580881736981,0.4557429939800569,0.6314510554860632
199,0.44019833265907404,0.45466905171065924,0.630208263138813
200,0.439128314511591,0.45358029207166106,0.6289650444742332
201,0.4380778401710394,0.45251545565837764,0.6277320458992138
202,0.4370198474657687,0.45143701995774366,0.6264953140372537
203,0.4359750731278098,0.4503789443513155,0.6252701702564559
204,0.43493159286366895,0.44931498058469665,0.6240416748309535
205,0.4338906582705672,0.4482593346444122,0.6228229073212599
206,0.43286193276527635,0.4472115747508068,0.6216033210119573
207,0.4318251646126305,0.4461597888795635,0.6203905460359703
208,0.4308089443644283,0.4451232897356946,0.619180031836747
209,0.4297805665926357,0.4440820972714823,0.6179725849109272
210,0.4287701897473111,0.44304941301502804,0.6167716744676881
211,0.42775694748172277,0.44202375792196735,0.6155691463302226
212,0.4267471578117938,0.44099318831072476,0.6143775829116993
213,0.42575159430093834,0.4399804194681659,0.6131802080449558
214,0.4247410366093734,0.4389571712482884,0.6119977545503205
215,0.42376350885053365,0.43795071935476976,0.6108055336822324
216,0.42275213318526383,0.43694101900225263,0.6096318588841186
217,0.42179213862402803,0.4359357727423476,0.6084451328233647
218,0.42077989152456385,0.4349422966345578,0.6072796363488995
219,0.41983710379680167,0.43393760828289524,0.6060988588150846
220,0.41882493963235246,0.4329591080613989,0.6049412407446436
221,0.4178965195618052,0.43195712283723553,0.6037658179983673
222,0.41688854790937413,0.4309896321788168,0.6026173094964145
223,0.41596986434354327,0.42999553890834114,0.6014456607130868
224,0.41496943987042645,0.42903294921342777,0.6003071791536637
225,0.4140584011077275,0.42805165114431754,0.5991393215640615
226,0.4130660568187466,0.427090507829985,0.5980095155316099
227,0.41216326807074094,0.4261235384986396,0.5968476561072267
228,0.41117644583369084,0.4251632421415352,0.5957238204846428
229,0.41028447898605197,0.4242096559330714,0.5945699377741941
230,0.4093022250984625,0.4232522698883647,0.5934506281054411
231,0.4084188253959674,0.4223094357291838,0.5923056021691689
232,0.4074453421610474,0.4213556591932619,0.5911898245559954
233,0.4065650191086741,0.42042597557817357,0.5900544387359669
234,0.40560531724939997,0.4194704321712517,0.5889416224954268
235,0.4047239663287465,0.4185589546722696,0.587815774981169
236,0.4037802278354378,0.4176006374586473,0.5867064761935722
237,0.4028968693894831,0.416701776974452,0.5855888538191988
238,0.4019688326380415,0.4157510940462463,0.5844847904517179
239,0.4010854669882487,0.41485273332572103,0.5833734393656581
240,0.40016887244604205,0.4139191845012592,0.5822760085253839
241,0.39928994553454805,0.4130153832363649,0.5811702140712585
242,0.39838123242000845,0.4121005557340874,0.5800791208663586
243,0.3975085348477535,0.4111933422694437,0.5789797353937403
244,0.3966075701388036,0.4102927237690885,0.5778937830215675
245,0.3957393775017276,0.4093869850578271,0.5768014993077769
246,0.39484908508751665,0.40849670840291524,0.5757206566398458
247,0.39398163367080996,0.40759421952517655,0.5746347683901615
248,0.3931041894693289,0.4067140493222667,0.5735595567404629
249,0.3922377362001522,0.40581485771080283,0.572479740045831
250,0.39137044154349176,0.40494252196771385,0.571410138950321
251,0.39050753202296506,0.40405053065071667,0.5703364725807505
252,0.3896495951247565,0.403181478983676,0.5692720913396261
253,0.38878884000835784,0.4023001028940472,0.5682053258072697
254,0.38794191447824716,0.4014322123358744,0.5671449386651447
255,0.3870829779226949,0.40056145732241283,0.5660864888123855
256,0.3862445037564561,0.39969680375611316,0.5650285594965773
257,0.38539236135245536,0.39883219780389645,0.5639794062971402
258,0.38455703143686554,0.3979762482315053,0.5629236265373488
259,0.38371415501163425,0.3971132929231116,0.5618831302979291
260,0.38288272739364676,0.3962673329445582,0.5608304875725885
261,0.38204610322118127,0.3954075556444577,0.5597973223541147
262,0.3812209590191175,0.39456847918788784,0.558749311989871
263,0.38039058372069046,0.3937146091091578,0.5577214692840139
264,0.3795685402318332,0.3928806286240052,0.5566803263271033
265,0.37874921273414197,0.3920334548097625,0.555655762102199
266,0.37792567635792884,0.39120433065465965,0.5546225998753508
267,0.3771199699089079,0.3903631476119001,0.5536009588689583
268,0.3762946338680869,0.3895409179818271,0.5525756196658093
269,0.37550147248788,0.3887020159386453,0.5515568405312752
270,0.3746747681349931,0.38789116604861634,0.5505395720971288
271,0.3738951280350401,0.38705094285403113,0.5495232723508807
272,0.3730646611728905,0.38625232522101194,0.5485140751383658
273,0.37230072853096763,0.3854125829660062,0.547500486383842
274,0.37146517522040334,0.3846223449825644,0.5464990873246183
275,0.3707163890242754,0.38378636484385154,0.5454881162273786
276,0.3698777653799207,0.3830029005943313,0.5444946276575552
277,0.3691410465422545,0.3821704764243503,0.543486301057186
278,0.36830249373030016,0.3813943361967466,0.5425004298556452
279,0.3675739817293273,0.3805656177368845,0.5414947943236529
280,0.36673999123562884,0.3797947129309136,0.54051675658051
281,0.36601472188451223,0.3789733755158741,0.5395136513148204
282,0.36518949624473124,0.378203697852393,0.5385425610185088
283,0.36446465662687944,0.377392193431989,0.5375440709697947
284,0.3636498040728071,0.37662327393081907,0.5365769198412863
285,0.36292464463732554,0.37582060371178144,0.5355858788426293
286,0.36211995445118655,0.37505336375199777,0.5346207642607841
287,0.3613955175838379,0.3742589508814907,0.5336375528221666
288,0.3605996062000915,0.37349363715622375,0.5326754877077989
289,0.35987580434554167,0.37270640361899826,0.5316978767493483
290,0.35909057271259137,0.3719445576649189,0.5307416732919347
291,0.35836404221009993,0.3711633400761386,0.5297668144541182
292,0.35759174624913087,0.3704042490474025,0.5288184690312226
293,0.3568623080674158,0.36963135346767056,0.5278453232417428
294,0.3561014761144911,0.3688723468377227,0.5269049472576668
295,0.3553703811139689,0.3681092412266987,0.5259339022450669
296,0.3546197583072684,0.36735072044264705,0.5250006809835426
297,0.35388905132351495,0.36659490200249845,0.5240326517811891
298,0.35314528197885364,0.3658406390767994,0.5231055183512671
299,0.35241900897869444,0.36508714376425383,0.5221417880881922
300,0.35167772807414294,0.36434249411266434,0.5212188766708071
301,0.3509603185909757,0.36358656576150356,0.5202616521675787
302,0.35021747184530816,0.3628542825603828,0.5193408714750949
303,0.3495114351960464,0.3620958826342234,0.5183915337218108
304,0.34876673513181905,0.3613737936034956,0.5174721138797743
305,0.348069967272314,0.36061582927546076,0.5165310348722644
306,0.3473268492567558,0.35990125730121625,0.5156126857854822
307,0.34663565982260086,0.35914563135012467,0.5146797900259937
308,0.34589737443117835,0.3584369616551939,0.5137629838965445
309,0.345209671091148,0.3576846551398875,0.512837219671278
310,0.3444768409673658,0.35698134541380894,0.5119232468495447
311,0.3437926870665716,0.3562326455116947,0.5110030848834997
312,0.3430641594586016,0.3555341501165661,0.5100933158767614
313,0.34238550437143533,0.35478933042257843,0.5091775558200892
314,0.34165814970867964,0.3540967415697495,0.5082729368784816
315,0.34098855707111125,0.3533522635689145,0.5073608709334522
316,0.34025904961984316,0.3526707351785892,0.5064615580756645
317,0.33960049236565,0.35192116199927054,0.5055536819574786
318,0.3388695283782789,0.3512548480147283,0.5046586568658911
319,0.3382180226458799,0.35049835207887053,0.503756134117205
320,0.33749169017767994,0.349845769560809,0.502864342824682
321,0.3368400441645006,0.34908763940977505,0.5019675720537259
322,0.336124726637559,0.34843981906831745,0.5010791364143239
323,0.33546873948899375,0.3476912579279192,0.5001873599102967
324,0.33476569138910306,0.3470372213626254,0.49930327640070904
325,0.33410632373281623,0.34630597017056053,0.4984154411270958
326,0.3334134504611179,0.3456419146324595,0.49753632872639625
327,0.3327531468240851,0.3449282367235247,0.49665222773617235
328,0.3320673554284099,0.34425575887962573,0.4957778612283776
329,0.33140973031427695,0.34355711614560003,0.49489801861265287
330,0.33072760435704046,0.3428792513215636,0.49402760839803045
331,0.33007510015100433,0.3421921593723024,0.4931527560009013
332,0.32939517935151397,0.34151308990724744,0.4922859381254537
333,0.3287487267214729,0.3408326348800008,0.49141585039874025
334,0.3280700934657289,0.3401574997612033,0.49055336102876823
335,0.3274300424191681,0.3394783860866313,0.48968687175734826
336,0.32675312868032114,0.3388117331008075,0.4888297734253053
337,0.3261184078482585,0.3381308710042831,0.4879660544296841
338,0.3254445371321439,0.3374731315497538,0.4871147121722214
339,0.32481434923534785,0.3367925733397017,0.4862536001168481
340,0.3241432247292781,0.3361401034772566,0.4854080583518744
341,0.3235188817247246,0.33546358259355114,0.48454946522882036
342,0.32284883708516965,0.33481334802633717,0.4837097832182666
343,0.32223109300438507,0.3341426381409629,0.4828536328798373
344,0.3215629674642977,0.333493976912521,0.48201982000004223
345,0.3209494654118011,0.3328288060626375,0.4811659610032344
346,0.3202861519230698,0.3321832024644461,0.4803381744485437
347,0.3196740447995856,0.33152052556684664,0.4794866730614963
348,0.31901772038527,0.3308823955835141,0.47866423462388347
349,0.3184057690283127,0.3302174780694115,0.47781620910217226
350,0.3177565140254045,0.32959043843159247,0.47699790697251365
351,0.3171453072004871,0.32892057951582576,0.47615415724665666
352,0.3165017321476295,0.3283066642600628,0.4753394418608039
353,0.31589247430844375,0.3276303507286132,0.474500457631807
354,0.315253591243912,0.3270294643754418,0.4736885658270347
355,0.3146471110004105,0.3263487971031127,0.47285524289332703
356,0.3140115311078403,0.32575695067984817,0.4720454040201117
357,0.31341029066724513,0.32507627694793495,0.471218009821347
358,0.312774784633842,0.3244901981612104,0.47041021289299784
359,0.3121816092498594,0.32381096569362394,0.469588713872517
360,0.3115445918065519,0.3232303508899288,0.4687826636446789
361,0.3109597283518716,0.3225526682924336,0.46796757127598254
362,0.3103213555909995,0.3219771958369426,0.467162669427883
363,0.30974459411627414,0.32130153323353966,0.46635434788905195
364,0.30910490618814657,0.3207298105276057,0.46555054957617786
365,0.3085350946979013,0.320058555068081,0.464748734566492
366,0.3078972058442097,0.3194872896522973,0.4639464520584584
367,0.30732924985126214,0.31882418859412937,0.4631506294495236
368,0.3066981983454026,0.3182494701112189,0.4623505517376583
369,0.30612891006534715,0.31759824751355276,0.4615593978638316
370,0.3055052301161464,0.31701740606442813,0.4607635493930004
371,0.3049357239558092,0.31637890873559116,0.45997463472949535
372,0.30431754797076993,0.31579370760425196,0.459184738641824
373,0.30374982828231994,0.31516357203338763,0.4583976975641477
374,0.30313571581331183,0.3145794547114576,0.45761272668592706
375,0.30257014085127276,0.3139526873368582,0.45682918347223694
376,0.30196079585474084,0.3133728645363346,0.4560477169469748
377,0.3013960187662378,0.31274810741960546,0.4552683483411755
378,0.300792847332521,0.3121721175607605,0.4544903209914375
379,0.30022835329717684,0.3115506212460527,0.4537148938568772
380,0.29963077473934857,0.31097711041441056,0.45294041158948606
381,0.2990680211211325,0.31035949961749065,0.4521689079533221
382,0.2984740757067765,0.30978844121265986,0.4513979692144913
383,0.29791533288026323,0.3091743202400272,0.450630005276797
384,0.29732224541671004,0.30860621770650837,0.4498635709034499
385,0.2967706993382744,0.3079948189983521,0.4490977678917512
386,0.2961742741578434,0.3074310956972532,0.4483369200373422
387,0.29563439565620475,0.30681994965246756,0.44757294440539364
388,0.29503089141034156,0.30626424917413114,0.44681704107337755
389,0.29450437432827037,0.30564938880128245,0.44605607855968366
390,0.29389416640984795,0.30510491417901603,0.4453037486834197
391,0.2933789991326635,0.30448505920940716,0.44454678348650223
392,0.29276572224688086,0.303951397018384,0.4437975489288329
393,0.29225743716206637,0.30332837950056635,0.4430445992474019
394,0.29164564269860754,0.30280258202080296,0.4422984881330459
395,0.29114033733525024,0.3021799032179281,0.441549740178313
396,0.29053292474017073,0.3016581342165685,0.44080627852107446
397,0.29002844248925286,0.30103898066219964,0.44006210006148166
398,0.28942688542121886,0.3005183313434077,0.4393213709797737
399,0.28892169988370237,0.29990573385009056,0.43858107399553165
400,0.28832736953197535,0.29938285070675236,0.4378441020636903
401,0.28782005614117245,0.2987797092973984,0.43710652803692607
402,0.2872346658747973,0.2982525867557753,0.4363742329777171
403,0.2867229330821705,0.2976600675352564,0.4356386752967345
404,0.2861492603864016,0.29712776580778544,0.43491160141274143
405,0.28563038297117055,0.2965463931541242,0.43417753290250843
406,0.285069880789546,0.29600922836456917,0.43345608573727784
407,0.2845443638895484,0.29543706131990843,0.4327233079596607
408,0.2839944074882306,0.29489897329192505,0.4320072437622415
409,0.28346620452506605,0.2943299940000916,0.4312764262158747
410,0.2829227142813906,0.2937974946263451,0.43056474037747644
411,0.2823951742676892,0.2932267434364701,0.4298367860619286
412,0.28185559708447716,0.2927018215608649,0.4291288249200769
413,0.28133054702394533,0.2921293369866328,0.4284039826204746
414,0.28079361739608,0.2916113649918425,0.42769963259638594
415,0.2802715758191007,0.291037553929543,0.4269779798967448
416,0.2797375380337441,0.2905263230634017,0.4262768395402743
417,0.27921792464425793,0.28995119302690575,0.4255591307741756
418,0.2786871363328318,0.2894467945305859,0.42486009371770894
419,0.27816984467277506,0.2888703427480397,0.4241474776824869
420,0.27764194894786526,0.2883723829184792,0.42344958763522034
421,0.27712746875258776,0.28779575068954455,0.42274250746053726
422,0.27660150056897176,0.2873024691826056,0.4220459553333833
423,0.276091152682949,0.2867278740454901,0.42134341738469244
424,0.2755654741176667,0.2862372469163801,0.4206497358368195
425,0.2750610196053896,0.28566580742640635,0.4199502239018015
426,0.27453403696510453,0.28517809073258193,0.41926027266329885
427,0.27403640268969903,0.2846083137913368,0.41856363840947075
428,0.27350803401229024,0.2841246766562767,0.4178768924950658
429,0.27301635882673664,0.28355689857659877,0.4171841213547729
430,0.27248799748403735,0.28307549700763973,0.41649932254886496
431,0.2720007210147726,0.28251132289177866,0.4158115129337056
432,0.27147363632662225,0.282031853667961,0.41512787551325014
433,0.2709902388296631,0.2814701065132052,0.4144453590270801
434,0.2704638939752052,0.28099359822245834,0.4137629890227125
435,0.2699861675005807,0.28043463551880343,0.4130850982514556
436,0.2694579450003778,0.2799593274642365,0.4124049476744163
437,0.26898812677126,0.27940520397115776,0.41173083083743134
438,0.2684568097092012,0.2789294373866285,0.4110531566888759
439,0.267994681065826,0.27838123377698804,0.41038305862833313
440,0.26746157936000653,0.2779045313525638,0.4097074043492352
441,0.26700458117484543,0.27736193479808396,0.40904163427664425
442,0.2664735060852355,0.2768852609132539,0.4083678397393665
443,0.26601725368798984,0.27634682882451345,0.40770646863633453
444,0.2654919713873483,0.27587173712794133,0.4070346057596717
445,0.26503408810779294,0.2753357551010564,0.4063772766672908
446,0.2645158470378359,0.27486435939429044,0.40570782960547
447,0.26405551623705875,0.2743286402391533,0.4050540115887184
448,0.26354480717689505,0.2738627236179507,0.4043873746901162
449,0.26308204020349857,0.2733260032394406,0.4037365026765753
450,0.26257824699268456,0.27286642376353887,0.40307354304962745
451,0.2621142008662043,0.27232827219089656,0.4024243937183585
452,0.26161574090942874,0.27187472889234826,0.40176646134407445
453,0.2611521093434311,0.2713360708995097,0.4011177498034401
454,0.2606575355272907,0.2708872671546818,0.4004658227025648
455,0.2601955916369639,0.27034968058213965,0.39981677542493105
456,0.2597036364003811,0.26990349975632055,0.399171393225529
457,0.2592445359041749,0.2693697691110618,0.3985218198170309
458,0.25875449701539555,0.2689229346331624,0.397882525222929
459,0.25829839775787145,0.2683962507031176,0.39723347982099094
460,0.2578100994619251,0.267946166359016,0.39659887155201745
461,0.2573578233869558,0.2674277762152464,0.39595160208695734
462,0.25686930258954976,0.26697498308188633,0.3953207832278719
463,0.25642386242581733,0.2664626204864211,0.39467583595549377
464,0.25593147344859557,0.26601008121803216,0.3940482037281777
465,0.25549687188137454,0.265501320525229,0.39340636460383316
466,0.25499671985287586,0.26505014426731194,0.3927811911944161
467,0.25457590544953673,0.2645453831256105,0.392142550868414
468,0.2540668115935172,0.2640943684618031,0.3915204756626172
469,0.25365880875054375,0.26359466059440173,0.39088402094351266
470,0.25314334649332604,0.2631435093706274,0.3902656588019664
471,0.2527448579576758,0.2626476937420568,0.3896316552847515
472,0.25222600972576675,0.2621985594598609,0.3890158338751854
473,0.25183441101370563,0.26170408765285863,0.38838594847201036
474,0.2513143456025573,0.261258937205423,0.38777106035106357
475,0.25092751522507684,0.2607644783683388,0.38714616903357524
476,0.25040804085748947,0.26032415399760267,0.38653228836932996
477,0.250024183302647,0.25982924200491286,0.3859113299926914
478,0.2495069808494117,0.25939372153935053,0.3852998716289688
479,0.2491242370783296,0.2588988934004823,0.38468148787329925
480,0.24861147272443607,0.25846707329901847,0.38407344925495374
481,0.2482275163220098,0.25797370425092814,0.3834568608787999
482,0.24772121998193167,0.2575441305488119,0.3828528801769969
483,0.24733476220222775,0.25705342127597963,0.3822376428187166
484,0.2468352031315436,0.2566251513279866,0.3816376717694858
485,0.24644719527964956,0.25613797151695894,0.3810243489132659
486,0.24595203100571975,0.2557102019334865,0.38042753020778824
487,0.2455657057286959,0.25522712682973786,0.3798169382588736
488,0.2450718163770701,0.2547997513437935,0.3792224983512045
489,0.2446889614319485,0.2543203892314626,0.37861536781687316
490,0.2441960709917348,0.2538942635543868,0.3780225168714162
491,0.24381575073194042,0.25341748774371653,0.37741953222536206
492,0.24332543419365263,0.25299408433217163,0.3768278897985428
493,0.2429460207558758,0.2525179399147657,0.3762287827488576
494,0.24245955962120067,0.2520990682161437,0.37563932462869937
495,0.24208044717622876,0.25162262271320857,0.3750426197280586
496,0.24159788037605845,0.2512076087258517,0.37445660968186506
497,0.2412192702537344,0.25073289940035165,0.37386156662677206
498,0.24074004722371797,0.2503189895943355,0.3732791728904271
499,0.24036253098608523,0.24984858170617302,0.37268588958704807


==> FedRelax_w_tilde_noise.csv <==
0,16.499989008443762,16.512489200562676,16.30652659386055,16.709920246479438,16.38978306660606,16.20652402013702,16.226071326082867,16.33947909744956,16.273699509761105
1,15.642161625264675,15.776058878285314,17.07504091464314,15.275953391729677,14.905493079320427,16.35163343353449,10.342747433951185,10.461282889895626,12.472084466598151
2,15.524224001745777,15.969339330870207,19.454469539928937,14.737253088496322,14.518007264466956,18.101439865767453,7.946782934325048,8.053114919068095,11.123760891780544
3,15.806899019433304,16.550784186779875,22.49266431423805,14.643194750879852,14.60210186647307,20.517236285445506,6.926243011388021,7.019835666347539,10.888830936231116
4,16.17209490798288,17.235298807105668,25.778971374816432,14.659023586580581,14.800594341919576,23.137108026998497,6.278160706225792,6.386063061697139,10.966355393726154
5,16.558054604167115,17.949098706709332,29.218437004333808,14.711617084708928,15.045215761105204,25.86557988510002,5.836215420634265,5.9693119770485055,11.199738896299504
6,16.940369827388444,18.65943600237228,32.730196660325994,14.778434423009566,15.288410577398517,28.624206568624505,5.502357079907791,5.667240344808976,11.495831169823543
7,17.30372632908145,19.352503326724708,36.28774324551463,14.832969664824393,15.528290734439354,31.389917438520705,5.239555949081266,5.43509842944709,11.825033921634631
8,17.64576276965408,20.021052685005646,39.86487148513027,14.878076784256173,15.749261033997819,34.13900253138374,5.016934596684186,5.24634126024907,12.157400081213154
9,17.9617306913348,20.661907253154435,43.44933201781892,14.905076619022744,15.954380540026653,36.86338474217989,4.825454275806088,5.087017799118811,12.489569231907765
10,18.253913649950118,21.274526318608636,47.0331956465409,14.917416405049385,16.139715030558044,39.55468796631553,4.6530480124662015,4.946012362993553,12.807978765418543
11,18.520615191886197,21.858656409984423,50.60783472609774,14.912798144264691,16.307064770609546,42.21001768642729,4.4968577728849475,4.820051304469386,13.115701570361654
12,18.764529468638514,22.41544067523073,54.172355059370275,14.894091030669872,16.45662069028631,44.82629632378817,4.351460329823922,4.703041114244297,13.405663871484045
13,18.985543201635082,22.945849809137776,57.72052894772082,14.860984014968695,16.58934661443258,47.402788614639064,4.215928985146124,4.5948592367622325,13.681724847873756
14,19.185814973717317,23.45118082475556,61.25346007044108,14.815780545978376,16.70666353796276,49.93863194846433,4.087529159884589,4.491759902777696,13.940543603640714
15,19.36595868878668,23.93297009400143,64.76712881874829,14.758811025610067,16.809212252240364,52.434014911927044,3.965926791678007,4.394563890804256,14.185099004657802
16,19.527677391765277,24.392260251804288,68.26282567914764,14.691881073629466,16.89857729526878,54.889099455213234,3.8496646723426524,4.300782836032063,14.414184289504604
17,19.671810626694864,24.83081604651486,71.73817878908689,14.615509193623819,16.975300028472113,57.30448103739149,3.7385616607161234,4.211361581176805,14.629924216269593
18,19.799755111848846,25.249369995198734,75.19427532308829,14.531105265069447,17.0408052410324,59.680805288223524,3.631817661027981,4.124627489512705,14.832153960162925
19,19.91235531817235,25.649738880893587,78.62980114675149,14.439206979196179,17.095579424440395,62.01884019472236,3.5292746386908362,4.041363933153012,15.022424720459169
20,20.01079513273875,26.032378857940234,82.04563846644375,14.340922825113152,17.140843262414272,64.31945389678611,3.4304861608901502,3.9604410583246037,15.20103219141401
21,20.095839645228,26.39907813413204,85.44111540026967,14.236746857625825,17.177015027799072,66.58346907075952,3.3352833886731132,3.882446321481511,15.369146139104265
22,20.168516201372157,26.750058723073522,88.81696632102623,14.127559803190715,17.205146136972612,68.81184823917509,3.24342005339789,3.806593319451663,15.527246269530995
23,20.229483313929194,27.08705408271179,92.17290469319158,14.013792667129273,17.225568642153377,71.00540584367924,3.1547082878476,3.7333152491081085,15.676231628858073
24,20.27964956760712,27.410083392023218,95.50956171370626,13.896152454959939,17.239211105564035,73.16513447142552,3.0690249688794413,3.6620372893059714,15.816642205939607
25,20.31956205678442,27.720828687201994,98.8268828370205,13.775005477174767,17.24630909086312,75.29180480657091,2.9861588093323017,3.593084143983495,15.949169959115922
26,20.350039060995243,28.019125626476743,102.12542620380964,13.650924748328206,17.247706931140673,77.38641069476864,2.9060737655122653,3.5260124709983103,16.074365503999076
27,20.371518990963136,28.30662219437396,105.40527654156726,13.524216605738763,17.243541969270606,79.44965708212632,2.828528774289702,3.4610727605833493,16.19274829351366
28,20.3847534081157,28.5829801575803,108.66693707577215,13.395349560413447,17.234601831134672,81.48252802916011,2.753561627918564,3.397906008918332,16.304868924121262
29,20.39007582538236,28.849837523584398,111.91057609505619,13.264576962046998,17.22093148345281,83.48564814604711,2.6808914919235423,3.3367110598063534,16.41108987523674
30,20.388192263414975,29.106684870952584,115.136652445072,13.132284676671091,17.203277116264807,85.45999325758781,2.610629122585302,3.277186387898961,16.51197316000887
31,20.37933370416115,29.35517650165084,118.34538417737147,12.998680357378095,17.181604108086294,87.4060935788985,2.542443658698721,3.2194931394163224,16.607721810004595
32,20.364180704882926,29.594629934407717,121.53719317446509,12.864083879115784,17.15662219040014,89.32492851771389,2.4765199306781582,3.163372487151633,16.6989410904367
33,20.342861529214407,29.826741697520532,124.71232500031685,12.72866375095673,17.12823536109559,91.21691681003796,2.4124738308636067,3.1089548845888917,16.785651742554034
34,20.316051170023783,30.050651540338432,127.87116960132502,12.59268680733668,17.09711393906456,93.08306248363618,2.3505569658580585,3.056018930084052,16.86855518512898
35,20.283772245630903,30.26812303658586,131.0139878412591,12.456288106533993,17.0631203558908,94.92364982002945,2.2903429536008595,3.00466377388503,16.94743974875825
36,20.246713330837935,30.47811209558557,134.14113946165446,12.319691810456295,17.02688077218664,96.73973921931156,2.2321296835162876,2.9547094732609414,17.023188006800066
37,20.204787447438623,30.682471331180874,137.2528926215842,12.183004386566635,16.988233150951206,98.5314472628867,2.1754703874518135,2.9062139005094134,17.095265352379016
38,20.15871321079365,30.879967152236933,140.34957938744708,12.046415197499988,16.94775580386994,100.29993632847837,2.120684681836063,2.8590538280076783,17.16486241849527
39,20.108292919847354,31.072559428756517,143.43147067258127,11.91000660082181,16.905274688296462,102.04510677449434,2.0673271950233856,2.8132235612596954,17.230987812744594
40,20.05428402824346,31.2588219364323,146.49887157624642,11.77393954350501,16.861320019971235,103.76828506656499,2.0157164837831236,2.768684896355574,17.295300014522976
41,19.99638509597328,31.440833645258394,149.55205425210912,11.638275781992192,16.815712706792368,105.4690930712726,1.9654320470074291,2.7253359096164873,17.356202236476076
42,19.93538861235813,31.616978570922573,152.59129635017723,11.503153119932596,16.768938785846053,107.14909251486108,1.916763291619847,2.6832538922135427,17.41595040662788
43,19.870910486355996,31.78945817751816,155.61687132548934,11.368615728146054,16.7208158521515,108.80756569265091,1.8693441318743877,2.642224244688727,17.472293951885348
44,19.80375715687784,31.956476324695135,158.62902837534108,11.234782400872055,16.671792072364315,110.44636292632653,1.8234047205687625,2.6024238454789885,17.528023732369917
45,19.73349814967412,32.12035176636018,161.6280442584125,11.101682456129975,16.621680574547227,112.06440669478356,1.778656910574425,2.5635893262995677,17.58046217273754
46,19.660919648783853,32.279124538108746,164.61413745529535,10.96941889088542,16.570900104881783,113.66381599690209,1.73525637426605,2.5258841952063227,17.63257703700108
47,19.585587361491672,32.43521930628685,167.5875918562871,10.838008708092309,16.51925532345981,115.24323888715944,1.6929969629381472,2.489137618318161,17.68170077706985
48,19.508232638245573,32.58653350581056,170.5485908716841,10.70754136019703,16.467145358653195,116.8049181563713,1.6519641183796039,2.453367998909726,17.730570104632427
49,19.428452097275994,32.73557637739627,173.49743112540133,10.578024199239952,16.414360124963878,118.34743604173359,1.6120243890953339,2.4185841182238588,17.77682591542835
50,19.346900901491303,32.88014076025744,176.4342552583234,10.449534331643648,16.361290482259243,119.8729184397526,1.5732009948861927,2.384627216089244,17.822838476255995
51,19.263223381113193,33.0227688541997,179.35938146739588,10.322072387078524,16.3077036046761,121.38013268018513,1.535428750534972,2.351671256672571,17.866545334067418
52,19.17799566830761,33.161237948776474,182.27290154293817,10.195703414350811,16.25399479958543,122.87086741518766,1.4986674225241472,2.3194202366308305,17.910080356397444
53,19.090909444884474,33.297987705884566,185.17516902146824,10.07042429948344,16.199897722766735,124.34425122056784,1.4629216301463421,2.2881658424299123,17.951492067642647
54,19.00247099404671,33.43098923815578,188.06620902334734,9.946287997227753,16.145827581619287,125.80162338522224,1.4280904118379394,2.257519589660674,17.992873381616015
55,18.91241145559224,33.56229403132823,190.94643130398347,9.8232900370211,16.09147038732327,127.24252048527795,1.394233888563363,2.2278524685579844,18.032235007340443
56,18.82117863050172,33.690431073207726,193.8157677809724,9.701472167943082,16.037278870278953,128.66787062076358,1.3612194415122998,2.198716120402488,18.071693504555455
57,18.728535367102168,33.81665834531444,196.67472212345612,9.580827797162716,15.982877037399733,130.07748692536387,1.3291195537226717,2.1705281606857243,18.109278494990928
58,18.63488016561173,33.94045663604385,199.52308486883194,9.461393426011846,15.928769043000852,131.4721315132173,1.2978214906036798,2.1428168777872965,18.146956326315582
59,18.54000321272443,34.06199149448726,202.36151127488708,9.343151436711329,15.874511124609057,132.85154575254097,1.267355612596925,2.115998322608846,18.18303719173666
60,18.444257938988766,34.18184038463906,205.18959827000256,9.226149469673247,15.820655867762607,134.21675162493477,1.2376802956525008,2.089642194703209,18.21905762155355
61,18.347462498165484,34.29910869267388,208.00817873619187,9.110338451637341,15.766710811659033,135.56698572508932,1.2087368125878468,2.0640834761933804,18.253843967807594
62,18.24992416389189,34.415316941179896,210.81668753412634,8.995806070477526,15.713245548017118,136.90389763288448,1.1805953013109118,2.0390279382551943,18.28834980988678
63,18.15149578718766,34.52869886296073,213.6160373843312,8.882438045846822,15.659760036243485,138.22599050490817,1.1530742997993166,2.0146255434993456,18.321996370705293
64,18.052430083518967,34.641568734302425,216.4056497013715,8.77040360374091,15.606804986167745,139.53559036156435,1.1263799995536319,1.9908214810520823,18.355118894126473
65,17.952626396957736,34.751406774740815,219.18635292269056,8.659474038094176,15.553896865263216,140.83060808507503,1.1001936189943635,1.9674837642689114,18.387775441778658
66,17.852274589172204,34.86115042160897,221.95769736433024,8.549961091648,15.501557122333828,142.113762137232,1.074861732420784,1.9448727291862478,18.41958958454319
67,17.751321397896703,34.967853183096004,224.72033296077757,8.441447470945038,15.449322894086674,143.38272375465618,1.0499318198815255,1.92253230018055,18.451437440952628
68,17.64990960926005,35.074573349666224,227.47398159011985,8.334479305900068,15.397683485173637,144.64028131302084,1.0258782636582164,1.901031954573078,18.481960236237523
69,17.548002368099247,35.17852786607953,230.21911763466156,8.228341928510053,15.346212260503654,145.88409545294155,1.0021409322487076,1.8796529506104114,18.513176823092397
70,17.44574025787028,35.28239865434789,232.95560555173884,8.123935841329022,15.29534182870726,147.11691807446942,0.9792782950435354,1.8591635558179087,18.542454521611585
71,17.343058865049485,35.38382444388137,235.68377562916507,8.020132389417205,15.244718734020516,148.33639664912397,0.9566835844111823,1.8387273962114683,18.57310364853246
72,17.240129997147108,35.48513113696912,238.40364331569083,7.918275670854033,15.194680332948813,149.5453249081915,0.9349249987996302,1.8191595624407821,18.60130890961382
73,17.13684487593316,35.584150182061165,241.11528208148013,7.816802601270814,15.144945418650966,150.74123943788598,0.9134214926379096,1.7996407964913026,18.631309304157153
74,17.033410180249497,35.68313839603974,243.8191714093109,7.717412938237503,15.095823812502935,151.9270320859721,0.8927001722100948,1.780925557958153,18.658705987222596
75,16.92967798464822,35.77997095933049,246.51451844401743,7.618332326848487,15.04697337042803,153.10016189697407,0.8722181142653842,1.7622885249698135,18.68791049467244
76,16.82588314361482,35.87666408544243,249.2031889944337,7.521268628676674,14.998830332676993,154.26351357916946,0.8524994650076266,1.7443678856508436,18.71475911148691
77,16.721846106471922,35.97172766387812,251.88244124588135,7.424662531481798,14.950910818126049,155.41457049866506,0.8329465292765883,1.7265794328007766,18.74306760661409
78,16.617823456335433,36.066019426403535,254.55647942891065,7.3297903242255735,14.903747979582715,156.55621884245573,0.8142182813435324,1.7093872077182304,18.769513122514788
79,16.513613097254762,36.159662505786116,257.22010704324,7.235694204317777,14.85682806112312,157.68579394841174,0.7955097121698895,1.6924319289416718,18.79695285920018
80,16.409479371389022,36.251641711574514,259.87972060007587,7.142948876916227,14.810678746105623,158.80647794236836,0.7777488549830776,1.6758830885567217,18.823021184657108
81,16.30521480670027,36.34392060832975,262.528505644416,7.05130744165949,14.764707519914406,159.91517863516225,0.7598351970556577,1.6597561936155643,18.849676699652253
82,16.20107513479698,36.433896904450656,265.17364625749303,6.960709436231124,14.719721287585946,161.01546246123502,0.7429695186830917,1.64378951774418,18.875351617415344
83,16.09684822711702,36.524724056765706,267.80841764497507,6.871415799626812,14.674568519909446,162.10404825780972,0.7258477223100922,1.6284446947309954,18.901319429197677
84,15.992825123358328,36.61303051657682,270.4391489181851,6.782988508034051,14.630853319562123,163.18433814659372,0.7097730522209494,1.6130672726379256,18.926567968677166
85,15.888706316400409,36.702343061914284,273.0604636999679,6.695979332208075,14.586533935695401,164.25356135417573,0.693463689201139,1.5984133027389347,18.95194697350053
86,15.784919730454803,36.7892207309807,275.6771184132472,6.609650631226317,14.543989816056857,165.31428766099867,0.6780763994086838,1.5836569719337705,18.97677991561632
87,15.680980267313892,36.877052927024714,278.28528177916013,6.524931227332413,14.500687393776538,166.3648399656156,0.6625791285978591,1.5696133570928055,19.00153788321687
88,15.577511087977603,36.962635760410905,280.8883109580849,6.440620829053233,14.459112966665371,167.40636291811808,0.647824138117175,1.555475070389163,19.026034858006106
89,15.473843441494498,37.049075092663294,283.4835511139123,6.358120163856704,14.41700200627202,168.43895523475436,0.6330990957798925,1.5419642174843533,19.050251971074
90,15.370734751061764,37.13345288151238,286.0733994957973,6.275861626174648,14.376319375916209,169.46164205570884,0.6189605516161854,1.5284468105538402,19.074228994649005
91,15.267461248575971,37.21861114438851,288.65594311131656,6.19545557775814,14.335333981990095,170.47690824822917,0.6049621703073031,1.5154180835967512,19.09823270445586
92,15.164744996106492,37.30177911480825,291.23302063206893,6.115253106596176,14.295765762064265,171.48111524050535,0.5914223862423138,1.5025054828320095,19.1214834979649
93,15.061958351174717,37.38589324087542,293.8030961832153,6.036893813190574,14.255570786287763,172.47970170047924,0.57810618892175,1.4899758516852495,19.1453417258884
94,14.959677461981796,37.46772272821487,296.367791097604,5.958712524297596,14.217513442071333,173.465820743944,0.5651378984542873,1.477584739426864,19.168053156393853
95,14.857449820780321,37.55110384881651,298.92561042272797,5.882315016469953,14.177724039469712,174.44801101738972,0.5524524577408708,1.4656064434306915,19.191436039125367
96,14.755641577671856,37.63144548871871,301.47831113228915,5.806169747050518,14.14138622286784,175.41691614841926,0.5400478342837409,1.4536194097629833,19.213989830962543
97,14.654038767449418,37.71426536588794,304.0240580410998,5.731617544672172,14.102022386792424,176.38266533057634,0.5279428757272422,1.4422210256581514,19.23669434849711
98,14.55275853473567,37.7932441819246,306.5651336353396,5.657478815252209,14.067055554931672,177.33501847500844,0.5160980828784032,1.4306114690832457,19.259078851149756
99,14.451847914481327,37.87532083258441,309.0990405090164,5.584764371992468,14.028538979524114,178.28487557965389,0.5045298943818637,1.419691929603762,19.28129395381724
100,14.351175145203738,37.95334334544963,311.628705346405,5.512531945842783,13.994494856388759,179.2208424199902,0.49322945295507475,1.4085460483119019,19.30332855648966
101,14.250878385341707,38.03443661454668,314.15115910625514,5.441700593293502,13.957243817511007,180.15517896286457,0.4821626583566999,1.398051776163047,19.325235504289527
102,14.151017996294932,38.11175864802391,316.6695353686496,5.371262181123886,13.923820958180713,181.07553250528883,0.4713752681252357,1.3873337823875418,19.34677124297202
103,14.051172286927367,38.191735990928834,319.18084812931784,5.302338538977006,13.887961910942574,181.99446995779886,0.4607931927190819,1.3773043922241728,19.368625395320144
104,13.95225019229984,38.26864389493513,321.6882361390939,5.233564001705843,13.855230071766293,182.8993413267045,0.45048382038707,1.3669354553767483,19.389329586658256
105,13.852988999992832,38.34728588557794,324.18851423818245,5.166588074593423,13.820526518231082,183.80398964848533,0.44039829142462117,1.357367812579552,19.41139014238853
106,13.75488042531867,38.42401144091689,326.6853051018359,5.099314175043725,13.788751404293043,184.69300432914588,0.4305189960150897,1.3473073961242747,19.43133010104409
107,13.656367101674412,38.50136934694211,329.1745799280432,5.034328406832787,13.75483467091516,185.58401267460732,0.42095178109025866,1.3382319689775413,19.453161417986397
108,13.559100725265765,38.577780475555144,331.66126069437104,4.968506888687659,13.72428389898069,186.45783385827653,0.4114374992305161,1.328373926480844,19.472981941715226
109,13.461317842095507,38.65416927634595,334.1394057447997,4.905397998350761,13.691031682593334,187.33471153547583,0.40237154464686886,1.319860146377592,19.494035996154743
110,13.364956435667262,38.7299566247225,336.6166062840421,4.841143441438871,13.661557253090466,188.19473671875278,0.3932047445135111,1.3102055206102445,19.51407712883457
111,13.267885422127707,38.805627999477615,339.0834860197654,4.7797410844070845,13.629162500051613,189.05671373304438,0.38459109141494785,1.3020878409695749,19.534256871348546
112,13.17230612688541,38.8808533756599,341.5515417984401,4.717117309613709,13.600551897791082,189.90445544431404,0.37579427904356755,1.292833699383138,19.55446498586496
113,13.076200391836982,38.95570789457678,344.0074474701207,4.657302503385678,13.569181602784077,190.7508749595822,0.3676005337872108,1.2848725530371243,19.573993352188275
114,12.981267771515645,39.03055158167842,346.4663414220576,4.596249953764153,13.541313063857226,191.5868731635584,0.3591714911822784,1.2761650979124328,19.594083380530826
115,12.886325382176974,39.10458020208345,348.9116186131448,4.537913339928626,13.511000815657999,192.41865406539887,0.35134447064770713,1.268281645521444,19.613286532536364
116,12.79200054034641,39.17884627364128,351.3614997072173,4.478601597240306,13.483879056761202,193.2421696983851,0.3433196608164481,1.2600245737379332,19.632912487328507
117,12.698177794059236,39.252447578272545,353.7964676742941,4.421379714831187,13.45459089980267,194.06043680059432,0.33580432797380133,1.2524666565493232,19.652090308984132
118,12.604596011109276,39.32606557542854,356.2369242598168,4.364120732612691,13.428089881207804,194.87134438099164,0.3281703982763905,1.2443302534709473,19.6709573895759
119,12.511849919965373,39.39866497337485,358.66306954969065,4.3077948813851865,13.399929475736762,195.67673436714904,0.3209667895852489,1.237376336211077,19.690220428149846
120,12.418963294910329,39.4728195491442,361.0925626707839,4.252496450544643,13.373975215847175,196.47476811995213,0.31367313754010384,1.229108325819385,19.708530917427687
121,12.327441685180993,39.54331356180021,363.51146802491706,4.197232935253326,13.346869287272842,197.26821953863956,0.30679597891462296,1.222915410136902,19.727539584983308
122,12.235174154643701,39.61847900930979,365.92948262285375,4.143580891421802,13.32162863438787,198.05310082455887,0.29985815787511183,1.2144218899023196,19.745551000225067
123,12.14482300645079,39.687230365346416,368.34107374903704,4.089612024354866,13.29529929105145,198.83503003540045,0.29323227883853215,1.208976673696456,19.76438018796146
124,12.053300242974279,39.76292253992534,370.74889934288984,4.0372960578570005,13.27104151066329,199.6074656030257,0.286673696642489,1.2003966355552436,19.781950035384227
125,11.964060747716452,39.830180947039544,373.1516170237512,3.9847952797769106,13.245138671522039,200.37722784078167,0.28023090598386835,1.1954403177059334,19.800631767877913
126,11.873301279106077,39.90642261996345,375.55116970905516,3.933787241434295,13.222317863397477,201.1384509147948,0.27398819737436314,1.1870784477018153,19.81780943436351
127,11.78522732291057,39.972359628004575,377.94375279269406,3.8826700442420985,13.19625106025473,201.89562607397448,0.26779599626606315,1.1821678823954276,19.83632527610729
128,11.695267096359238,40.048340503314805,380.3363341472708,3.8330102922222227,13.175337328517646,202.64616482227973,0.26178209809577857,1.1743668480788991,19.85292896918612
129,11.60818965975135,40.114372972041565,382.7179275448951,3.7831654241144332,13.148815847676099,203.3909083169625,0.255941087388701,1.1692397819656362,19.871608959200262
130,11.519287909495834,40.1886231027563,385.10447899490134,3.7348223173630264,13.129842143150372,204.13103447669198,0.25008497551159786,1.1620461880414326,19.88738389388626
131,11.433069997588987,40.25582477225793,387.474542007541,3.686230030366845,13.10306607432896,204.86377743080757,0.24463046193200333,1.1568937492913378,19.906284075388143
132,11.345253312808618,40.32812528676299,389.85593241092363,3.6391166600074616,13.085360352710627,205.59317265011612,0.23891508142300757,1.150061593537822,19.92136177947488
133,11.26000405276563,40.395915771601835,392.2140934634543,3.5917121365972275,13.05924948296885,206.31446059871072,0.23380817515426597,1.1450916569086589,19.940343540227644
134,11.17309417465099,40.46732318932768,394.5896418092991,3.5458672409261,13.041805300730067,207.0337420101849,0.22829399991658186,1.13852732907833,19.954702587696474
135,11.088951671653167,40.534902935795785,396.938743639714,3.4995830239691696,13.017116582711523,207.74287466418005,0.22345596413610339,1.13368794423339,19.97400332149421
136,11.002852832977641,40.605678583244504,399.304745386181,3.45496734885269,12.999627790153317,208.45304338752987,0.21815347734863041,1.1274518043244688,19.98742955687063
137,10.919826840957926,40.67313751736801,401.6482455850212,3.4098556846446395,12.976276658021948,209.15020228203537,0.21354503343312423,1.1226790928884673,20.006907441186804
138,10.834532056669818,40.74318050128478,404.0031967008318,3.366367796710436,12.958930778574729,209.850566714386,0.20847051974737116,1.1167737591655487,20.02003738947331
139,10.752648112982454,40.810498383171804,406.3413289485335,3.3223791091697787,12.936712869015059,210.53728640141242,0.20404303905829532,1.1120503340624586,20.038699547747434
140,10.668093947446405,40.87989610860661,408.68581640362385,3.280032335826073,12.919607459139076,211.22704268904027,0.19921862708352986,1.1064519070293861,20.052489301664238
141,10.587547438303607,40.947096531370185,411.01831835166524,3.2371820673394938,12.898415492414221,211.903798051334,0.19495517174777788,1.1018648871178303,20.06977765288479
142,10.503700042349308,41.01563477078429,413.3523789368417,3.1958802878720616,12.881659066238564,212.58381880813232,0.19035862692090016,1.0964252467102065,20.084409143085
143,10.424294476659092,41.08311866115843,415.6793970269165,3.1542471735535473,12.861268109222614,213.249367700222,0.18627040640863946,1.0921381910582992,20.10045905740537
144,10.341505595217917,41.15047530610729,418.00392916529165,3.113853584101256,12.845093307918475,213.9211733035019,0.1818891078294122,1.0867776182959517,20.115641629242518
145,10.262890674944774,41.218272217717306,420.32378838020765,3.073439413908826,12.825192916679272,214.5753384397739,0.17798202484442271,1.082793627127139,20.130780292770574
146,10.181355968772962,41.28495524894896,422.641225364312,3.0339365930393636,12.809827629356692,215.23805529449578,0.1737795812716058,1.0775621494995131,20.1461975064048
147,10.103534666414607,41.35213090835052,424.95204396166895,2.994641617206213,12.790372725537654,215.8828817499437,0.17005348499967765,1.0737686207765433,20.16068720916725
148,10.023093088355841,41.41904222350736,427.2636195745819,2.956099089870611,12.775709937129752,216.53516660728673,0.16603228533266862,1.0686721897143356,20.176142449134176
149,9.946237526942394,41.485123335179544,429.5651436681377,2.9177948755498635,12.756815898130325,217.1712243046048,0.16245344951191343,1.0650841436610137,20.190101268515512
150,9.866663462401279,41.55227382121104,431.870606224882,2.8803208351451697,12.742567559559276,217.81418036771754,0.15865945640849047,1.0600375471746015,20.20564430353604
151,9.790938847758039,41.617669286870225,434.1639469158521,2.8428842299014763,12.724686053874946,218.44001628613577,0.15518986490014008,1.056717594438918,20.218809572069198
152,9.712212492134825,41.684579048003776,436.46169072949374,2.8064905977862042,12.710305813164307,219.0751849895273,0.1516150139457334,1.0517354844314486,20.234906517252956
153,9.637508386391824,41.74947794484079,438.7489268277146,2.7699555515326413,12.693774870753762,219.69052075321324,0.14826699475063734,1.0486525135345188,20.246698491465587
154,9.559875661777724,41.816452156907125,441.0376392973913,2.7344530743071362,12.679144519822405,220.31757963007078,0.14489025351919657,1.0437300560785534,20.263848766527452
155,9.485927204047139,41.88031112184125,443.3189218232846,2.6989490885111063,12.66380768110308,220.92350733698447,0.1416638995666643,1.0408973825777519,20.27403255169226
156,9.409849479458405,41.947636383915686,445.60003971011344,2.6642327915921826,12.649356691790537,221.5415606051994,0.13847444433975611,1.0360192656371336,20.292215033227777
157,9.33590927301736,42.010804729202256,447.87328026625454,2.6297848549175287,12.63441211119205,222.13921577857462,0.13537156138388085,1.033411427927112,20.30102024691836
158,9.262182687007284,42.07747501368906,450.1491058564848,2.595820889098134,12.621042438259973,222.74762484443966,0.13234234347804266,1.0286282596876506,20.319939885291337
159,9.187810558878885,42.141442821854106,452.4125889770426,2.562405242921231,12.605769802680305,223.33783654053815,0.12939067058993728,1.0261519378044988,20.327684391421517
160,9.11601536513141,42.2059653222741,454.6841175068306,2.5291430386342046,12.593659210274398,223.93615684317857,0.1264689466396488,1.021580491662774,20.34700493665227
161,9.042441072871389,42.27162772758439,456.938505200579,2.496654280390877,12.5783725052097,224.5194316120154,0.12369185207770012,1.0191030421899823,20.354035143110856
162,8.971142162334726,42.33399509518562,459.2036179110005,2.4641982905820696,12.566952047922223,225.10781992241573,0.12084894748007652,1.0148256974565708,20.37336588698119
163,8.899205979718214,42.40062048834249,461.45180147361066,2.4325305675659665,12.55220296179054,225.68411737609225,0.11824503517284281,1.0122952088982984,20.38012007178178
164,8.828219653899914,42.461807388738215,463.70803048319556,2.4009615095636345,12.541017671006486,226.26286275104619,0.11548503954190474,1.0083123501852658,20.398991732963804
165,8.757680036505002,42.52851861457555,465.9522225046649,2.3700516995807774,12.527103562644283,226.8322131812459,0.11303544049663646,1.00574045251476,20.405923568931243
166,8.687448935287726,42.58923466724149,468.19787158494694,2.3393695521242766,12.515988997418201,227.40164762944931,0.11037466516396581,1.0020343859580347,20.424025824908863
167,8.617882982907226,42.65538711609469,470.4391867589953,2.309183819408623,12.502831957396225,227.96375783814582,0.10805692924192403,0.9994213819245259,20.43125561650983
168,8.548850116960104,42.7163115613735,472.6743224842885,2.279360261052913,12.492004396868317,228.524722097605,0.1055046765226505,0.9959826861727068,20.448693266134015
169,8.479856140339278,42.781237983688555,474.912064051954,2.2498951228990136,12.479285533500681,229.07881025803061,0.10328781438663087,0.9933373982049085,20.45593860072828
170,8.412275474871805,42.843184564272114,477.13813644972504,2.2208836177273907,12.469069642686945,229.6324023916085,0.10086435739712542,0.9901391574683568,20.473110759205028
171,8.343766849969057,42.90600983248308,479.3700491322534,2.1921384364150556,12.456472240082919,230.17775007539268,0.09872905321989679,0.9874940401120731,20.479926051038
172,8.277484142383598,42.96974751854034,481.5905597649554,2.163877093228986,12.447061613119914,230.72465737472004,0.09644213618991403,0.9844934121128185,20.497242907517638
173,8.20957368686205,43.03000860361592,483.81293615869174,2.1358712554730075,12.43445424003158,231.26128257743733,0.09437955048871915,0.9818827232898962,20.50335428587332
174,8.144650073673914,43.095407544919475,486.030590563384,2.108306687837693,12.425871303215143,231.801133778547,0.09222622758339699,0.979053028250424,20.520865112281687
175,8.077183155096204,43.15384910820062,488.2428696564023,2.0810331820272574,12.413257396319223,232.33037263065663,0.09022801163874988,0.976485395445958,20.526494402874945
176,8.013682073087896,43.21987205070595,490.45648881235894,2.0541809097090513,12.405404363291657,232.8615001465053,0.08819682559315131,0.9738295700701055,20.54376755498398
177,7.94678845445511,43.27747429312494,492.6606822174331,2.0275733209574742,12.392974160082801,233.3852850863319,0.08626948784212629,0.9712813876784278,20.549467783214958
178,7.884283072335887,43.343418606395154,494.86886274428355,2.0014579335983087,12.38549348979808,233.90661996849022,0.08433760677225123,0.9688248617405865,20.565978187767595
179,7.818545229515464,43.40056936670484,497.06538517208025,1.9755016629674136,12.373685127150672,234.42534459800655,0.08250179869254887,0.9662519129807374,20.572182999276368
180,7.756447283433315,43.466288253941464,499.2683314520998,1.9500932358924892,12.36613131581858,234.93750593057146,0.08065681072611185,0.9640212491764728,20.587649828827818
181,7.692261953629838,43.5230080525805,501.4573940851966,1.9247771560484184,12.355236910869616,235.45030756489584,0.07891377192376395,0.9613984149063299,20.594486531085593
182,7.630445259262072,43.588502892143005,503.6547635122433,1.9000454862843825,12.347462950766587,235.95466433900543,0.0771467098020488,0.9593824030798705,20.60891915096024
183,7.56782322256309,43.64480540237926,505.83676220310633,1.8753267164907543,12.337499880694779,236.46017959526395,0.0754905299177298,0.9567376964615616,20.616263526004985
184,7.506319845748968,43.70994526076027,508.0285020519493,1.851300533010541,12.329521319094274,236.95847690959002,0.0737939699174151,0.9548907209978377,20.62990447718937
185,7.445209219222494,43.766164409166834,510.2034072635772,1.8271301107641478,12.320428113432763,237.4552425739924,0.0722189476215385,0.9522656150970404,20.63739676495061
186,7.384061987531822,43.83042627574302,512.3897126946233,1.8037864027893005,12.312340339184953,237.94868711649778,0.07058858821335562,0.9505374015391158,20.650740247577314
187,7.324360707267692,43.88721965977015,514.5576825815247,1.7802229947972734,12.303866335338157,238.4365080231719,0.06909546520401857,0.9479802769861524,20.657780973477383
188,7.26355201569089,43.9500303185415,516.7377757220845,1.7574283910158215,12.296080247174013,238.92466693308285,0.06752639507592155,0.9463067499391028,20.67149523302878
189,7.205362633707049,44.00772602482999,518.9002504127367,1.7345914430895266,12.287584808067038,239.40466102662364,0.06611271612117353,0.943885518545882,20.677436994967156
190,7.144793591044738,44.06901069835264,521.07299117628,1.7122251605965824,12.280819934792344,239.88664251345924,0.06459748428060018,0.9422117751145972,20.69209700530293
191,7.08817870497729,44.1276324009543,523.2302336731454,1.6901571439820253,12.271634209725674,240.35964723408856,0.06325538436650778,0.9399598024220798,20.696520070720958
192,7.027831138563874,44.18725825532797,525.3964723387458,1.6681959612687587,12.266355669583696,240.83517946466304,0.06179976601392462,0.9382838281651682,20.712338226626493
193,6.972625144569748,44.24705992604078,527.5472831662372,1.6468423110484773,12.256336958840443,241.30137134086647,0.060523826866777215,0.9361786930516827,20.71527521810419
194,6.912796501221163,44.304991092311454,529.7080255858904,1.625343346481548,12.252271007055903,241.7706253706632,0.05914735926838517,0.934539869992431,20.731968670817714
195,6.858485045312868,44.365163642954855,531.8524872872034,1.6046047028232904,12.24193451686095,242.22999173095337,0.05792594451524327,0.9325180471597692,20.733888965034275
196,6.799724767741801,44.423009635914426,534.0064083777909,1.5836267934471477,12.238433940246187,242.69308413301383,0.05664315453210539,0.9309757790210083,20.750920856741303
197,6.746010329443609,44.481600806931944,536.1466646648184,1.5634371388299886,12.228331355463126,243.14584934700136,0.055455662125293174,0.9289729906528522,20.75236853026474
198,6.688304898391068,44.541124848374295,538.2919511010864,1.543012217301748,12.224956221944597,243.6025933501135,0.05426967277532817,0.9275832583642247,20.76929244844372
199,6.635253599085681,44.59705624527195,540.4287214384282,1.523335964221922,12.215408507300017,244.04918272999112,0.05310373240384079,0.9255523251555224,20.770618465160393
200,6.578686971885053,44.65828937527742,542.5661026165938,1.5034687260872435,12.211930820774988,244.49941694388616,0.05200542454922103,0.9243545448095944,20.78717510724206
201,6.526065925427589,44.712453925927875,544.6979248180355,1.484302767422851,12.203064327385523,244.94006529963218,0.05086376354377362,0.922264217341325,20.78859433383172
202,6.470813433930285,44.77418592716441,546.8289178815154,1.4649477757629288,12.199455942662981,245.38379399936284,0.04983523949262183,0.9212558963310616,20.80458876553662
203,6.418602638353885,44.827557306526806,548.9552003787297,1.4463142744356936,12.19121230826807,245.8187589852687,0.04872636507072236,0.9191154801613909,20.806266669568494
204,6.364536467901924,44.88946648045248,551.0791829727253,1.4274247567445402,12.187519774764958,246.2558071307892,0.047757193463871896,0.9182668099525975,20.82160232334555
205,6.312894068153363,44.9418186349344,553.2018885033136,1.4093159822740196,12.179867316233072,246.68541563309455,0.04669008057481009,0.9160827923490463,20.82353852049022
206,6.259843453968607,45.00430227800611,555.3161564389418,1.3909007623550165,12.176034709861776,247.1158201661422,0.04578203053536803,0.9154093595484379,20.838327219071193
207,6.208929330722276,45.05546924750462,557.4378834994751,1.3732672654873,12.169028117702878,247.53984470578845,0.04476017564039791,0.9131334358597313,20.840307002154802
208,6.156710326539377,45.11831547141137,559.5412046459891,1.3553405243333776,12.165031598872353,247.9643095660965,0.043907990599862286,0.9126781185041739,20.854847495062714
209,6.106655396754294,45.16884825796962,561.6613048016893,1.3381545755145314,12.158620040886937,248.38201939648948,0.04293467266905887,0.9102839228239096,20.856520875460756
210,6.055143174133742,45.23120297652327,563.7560564678274,1.3206988422114465,12.154546266252742,248.80149843092576,0.042125259889630534,0.9100333755367194,20.871183762371064
211,6.005967587392193,45.28210271635538,565.8715994340008,1.3039766365377414,12.148588605104536,249.21220282148352,0.04120614385393773,0.9075587424390505,20.87221198057588
212,5.955166750516949,45.343095051719175,567.9604271469337,1.2869554850592784,12.144569083907976,249.62737385259985,0.04042593923129302,0.9074736876358884,20.88727823132266
213,5.906881919563475,45.39487589164843,570.0696333947153,1.2707155772322247,12.138917385809231,250.03075960230115,0.03956594851986441,0.9049455710856654,20.887496560358446
214,5.8567037096313666,45.45439840135435,572.1534622175647,1.254096314128188,12.1350288765234,250.4420522025235,0.038808251214436644,0.9050161118822969,20.902991926773083
215,5.809372646152794,45.506784585837416,574.2563250453384,1.2383351012880772,12.129657991308397,250.83770092277345,0.038010731708428835,0.9024455737573404,20.902565682696405
216,5.759792338778413,45.56518109004949,576.3343504656143,1.2221150987815856,12.125842856041027,251.2458612559738,0.03727183052280705,0.9026382758400336,20.918118931090316
217,5.713300495298898,45.617868532881836,578.4320249556994,1.2068088117246376,12.120840132882568,251.633204068128,0.036536986213132026,0.9000964804731771,20.917621596472262
218,5.664542670505291,45.67527358223811,580.5037871342149,1.190997099010566,12.11701759086634,252.03860246238233,0.03581232284560642,0.9003014988535706,20.9325409568218
219,5.618658383574687,45.72829544649734,582.5948774413132,1.1761194423990187,12.112421370737257,252.41798391102523,0.03513984588428829,0.8979077723290544,20.932697239745124
220,5.5708907765462685,45.78465678957601,584.6638847870012,1.1607081038015885,12.108596395574631,252.81992384948367,0.03442213992409623,0.8980152898649831,20.946341903117787
221,5.525531720317615,45.83820841096179,586.7447342706893,1.1462508510267817,12.104352835822533,253.1925205193251,0.033812411259225364,0.8958477114533606,20.947633000132473
222,5.478772340766027,45.89304696204097,588.813256985778,1.1312112857215844,12.100598785379027,253.5898115119181,0.03309013070653405,0.8958110858599604,20.95974606414662
223,5.433951368185957,45.94817963742454,590.8836957043703,1.1171871168446323,12.09659598666015,253.9570099365523,0.03254949704845561,0.8938837286497389,20.96223807508426
224,5.388140510472727,46.00010137866829,592.9507590010747,1.102481773852862,12.093027138404628,254.3484715685492,0.03181991421735658,0.8936994353822798,20.972898775499665
225,5.343902883410684,46.05802966320497,595.011975625466,1.0889121343757049,12.089107243682616,254.71142181306342,0.03134724316519269,0.8920024211855316,20.976466567638468
226,5.298997240790491,46.10651891201804,597.0766179315377,1.0745213812797554,12.085917738903095,255.09628061514348,0.03061825469740736,0.8916773890106916,20.985779479136973
227,5.255292602746764,46.16667972706904,599.1299112725908,1.0613834661621475,12.081808210739132,255.4556973517961,0.03019347466138377,0.8902009440268148,20.99039438090494
228,5.211337035774311,46.2131309826508,601.189977175042,1.0473346244022728,12.079313419245752,255.83348519842946,0.029480566054419066,0.8897411822131587,20.998315572212054
229,5.168134058129226,46.2736531575966,603.2380464021186,1.0345514896978005,12.074701130275935,256.18993395292836,0.029082983444540748,0.8884659755359843,21.004006576508203
230,5.125052768141663,46.3201964424554,605.2916704958392,1.0209000945058082,12.073081692135643,256.5602660157858,0.028398351313897004,0.8878968870999061,21.010612169511937
231,5.082475717960423,46.378693561825614,607.3345735575799,1.0084075198529363,12.0679526326768,256.914132847723,0.028012170951463054,0.8867648099692306,21.017149248819194
232,5.040108628130593,46.42790637448714,609.3833279853762,0.995178994420423,12.067037578322914,257.27696995833645,0.027363789631106427,0.8861470212867517,21.022823202079422
233,4.998321452555364,46.481920364726264,611.4192170049366,0.9829722292938473,12.061635706734956,257.628190587096,0.026985208990405733,0.8850967548076362,21.02975334730492
234,4.956545350356524,46.53556610757642,613.4641112139013,0.9701325561533555,12.061114682346245,257.98399592798893,0.026374808455378165,0.8844781898117331,21.034977505948113
235,4.915525217772426,46.58441670898652,615.493208563784,0.9582444103834014,12.055777138076229,258.33194777062226,0.0260118463195628,0.8834929212361928,21.04184422764823
236,4.874474566152156,46.64217471470169,617.5335885956532,0.945737828107524,12.055249236914037,258.6818199482217,0.02543895825919971,0.8828730969069134,21.0470371675741
237,4.8339020879263135,46.68704737703686,619.5560586379402,0.934204877822369,12.050403236992084,259.02518277198476,0.02509920648240335,0.8819713054713949,21.053468589021154
238,4.793950830024611,46.74720795406494,621.5927804633054,0.9219885973184425,12.049481314734594,259.3707404871598,0.024567658467338646,0.8813234509512973,21.058989278312982
239,4.753519337569835,46.79006350693326,623.6074772098241,0.9108195122044478,12.045380323554673,259.7081304627498,0.024243686530202792,0.8805223377001323,21.06465131277413
240,4.714761215434069,46.8505889556465,625.6410276836318,0.8988731858997313,12.043987585423048,260.0504637493126,0.023759658131521748,0.879848981850279,21.07082771959144
241,4.674575911650719,46.89338511700382,627.6485911081616,0.8880561926827402,12.040535758850806,260.3815221746789,0.023439219533354948,0.879111151165051,21.075425851937094
242,4.6368218633906455,46.95249937517572,629.6774709124797,0.8763810293696,12.038908835776702,260.7205309681606,0.023009747641354984,0.8784965383775698,21.08251715880756
243,4.597052190924899,46.9966317269181,631.6800373971165,0.8659058799011023,12.035761631336372,261.0459184235357,0.022686032093940142,0.8777150276451153,21.08583663077401
244,4.560116453125525,47.05353278343147,633.7014300162986,0.854511092264746,12.034295700882092,261.38083556617005,0.022307910979857657,0.8772732313131276,21.093997787442664
245,4.520951175281148,47.09918762704069,635.702643002776,0.8443538955784474,12.031017291369308,261.7014831544718,0.021974778734788238,0.8763495575158206,21.095971868022026
246,4.484596370768395,47.15401148027826,637.7127312300686,0.833243313803419,12.030096519766339,262.0315985690062,0.02163647495036106,0.876136555893489,21.105184797349875
247,4.4462791068971255,47.20103194933212,639.7152810897293,0.8233745105255106,12.026402009775916,262.3481582751611,0.021295499690511702,0.8750489739508857,21.10595950467715
248,4.410274855378728,47.253960845848596,641.7138580347996,0.812569555910526,12.026110563758605,262.6731527690243,0.020991915615848056,0.8750392728512568,21.115910016575814
249,4.372938807738792,47.30190129872504,643.7153101687858,0.8029496266685915,12.022122354485075,262.98579909267306,0.02064701891356251,0.8738306223563235,21.115978975553013
250,4.337149130419753,47.353711471689365,645.706626191534,0.7924869620071994,12.022147612038129,263.30586871809226,0.02037499622716826,0.8739609565282618,21.126095108839557
251,4.3008668482737615,47.40155684750028,647.702122124737,0.7830606092996267,12.018229726665272,263.6143280629432,0.02002838015187085,0.872705643131185,21.125996560657953
252,4.265248584000884,47.4532596944455,649.6908499124211,0.7729870494721112,12.018263179597422,263.9299224174447,0.01978317155689726,0.8728902434237799,21.13586755190335
253,4.230001502717229,47.50023158504651,651.6767424886866,0.7637082995908134,12.01461354625484,264.2339153483316,0.019444224975564542,0.8716762797050381,21.135873974596407
254,4.1946480840668885,47.552228736629615,653.6649573646631,0.7540150331341684,12.014558564767023,264.54538201096733,0.019219068328093593,0.871829220130158,21.145321868916024
255,4.160292088672089,47.59849371517913,655.6411868365799,0.7449223118526205,12.011207011903075,264.8446249061449,0.01889714194286582,0.8707213371309852,21.145519320445718
256,4.125294672710962,47.65009163324662,657.6272142353107,0.7355081479785904,12.011040269861539,265.1524468161894,0.018681240378516404,0.8708045610782967,21.154560572274818
257,4.091722907429996,47.69657267516209,659.5963890594634,0.7266914693286205,12.007989196765033,265.44653336294317,0.018381842507748283,0.8698016272739812,21.15481980064941
258,4.05718665946837,47.74711465741755,661.577565097338,0.71749578808755,12.007686670407024,265.75113595712827,0.018168390044846876,0.8698550931308076,21.163721414284673
259,4.024265222983026,47.79405185010618,663.5422712386401,0.7089751946840432,12.00494619457644,266.03994723871745,0.017900162000118493,0.8688793421255592,21.163686787956177
260,3.990370824533629,47.84348576530741,665.515980489947,0.7000013083441711,12.004496791757948,266.3413116677348,0.01768556153884361,0.8689679459207567,21.172869715985755
261,3.957907903385504,47.8910095618158,667.478886241564,0.6917551929453731,12.002026362573142,266.625227599096,0.017456940326840968,0.8679836677959142,21.172112118132034
262,3.924814296595257,47.93894260118529,669.4430831962841,0.6830057818584653,12.001543973338485,266.9228210195895,0.017234955200272194,0.8680706690316035,21.18199164172319
263,3.892670669034862,47.987427970708225,671.4048860213484,0.6750162695992333,11.999148018861696,267.20266642667946,0.017055293763798867,0.8671773095166525,21.180164376797165
264,3.860387676759617,48.033858830784986,673.3603302405553,0.6664858498201244,11.99886018586291,267.4956618642084,0.016825197505089054,0.8671416861845441,21.190995353895172
265,3.828572907484248,48.08275725931001,675.3195501226662,0.6587398427000365,11.996342251188596,267.77230942637505,0.016697167750425533,0.8664711668580865,21.18797091146848
266,3.7969940999122245,48.12867742576404,677.2676160029947,0.6504213329442493,11.996375532807075,268.06015030422293,0.016456734226903923,0.8662075767664399,21.199726424577776
267,3.765654289815318,48.176987745267695,679.2229966375266,0.6429116714395541,11.99365461388804,268.3339831603361,0.016373711480215918,0.8658355213899729,21.19569521083093
268,3.7345609352291,48.2231573132477,681.1653438303354,0.6347992285192686,11.994085768189377,268.6167330370525,0.01611433395400458,0.8653113874352983,21.2080161800664
269,3.7039292313157715,48.27043643929358,683.1149805278596,0.6275216538506109,11.991051543071569,268.8874328217366,0.016070284097161353,0.8652239882803303,21.203510855880833
270,3.6732692064723738,48.317032026591306,685.0529390236935,0.6196132678172777,11.992011841668052,269.1658571342947,0.015779737315291177,0.8644824447856808,21.215749748000285
271,3.643192004232095,48.363343275888894,686.99698900416,0.6125579333631047,11.988515246095357,269.432489692083,0.01577493864311218,0.8646083290966807,21.211492067908235
272,3.6132002514597197,48.40989826337959,688.9291280621381,0.6048568963802606,11.990116005800573,269.7077135781369,0.015445309101423155,0.8637210133887363,21.22293368879303
273,3.5834834492238428,48.455986439609184,690.8696684259614,0.59800966434353,11.98609032637473,269.96938004244186,0.015478800109878727,0.8640106419904086,21.219547706415515
274,3.5540955254506135,48.501883063209895,692.7937646339404,0.5905218117277061,11.988340083177228,270.24206417109735,0.015115943654024841,0.8630103701343915,21.229701607122216
275,3.5249285885773993,48.54790490923856,694.7328857901401,0.5838653740015689,11.983825263553442,270.4986292836039,0.01517694061430328,0.8634580699903176,21.227545235425083
276,3.4959574161320655,48.593567386155634,696.6473509824335,0.576604256127619,11.98666642948744,270.7685661396692,0.014804391195393549,0.8623420813844084,21.236186682936335
277,3.4674601082686762,48.638920953955015,698.5857632361316,0.5701240869012013,11.981718850967535,271.0207244229183,0.014875385016328586,0.8629306471246848,21.235390205048397
278,3.4388528439167714,48.68480275127972,700.4910670693346,0.5630988218730301,11.985102728009377,271.2870257101732,0.014518448047684311,0.8617298517099465,21.242524871378187
279,3.411001857032303,48.72934519939158,702.4270161733751,0.5567939894797356,11.97976116321251,271.5358409892125,0.01458496112299006,0.862392585127798,21.242960148666253
280,3.3827225841312565,48.77521202420871,704.3262148401685,0.5499809028277284,11.98361240097964,271.79766213371676,0.014251918408246774,0.8611853071108773,21.2488500259115
281,3.355535129911697,48.819312239899894,706.2557079948948,0.5438712259326854,11.977980888986476,272.0437695538831,0.014310971775537735,0.8618334361684963,21.25016217289337
282,3.327594335429396,48.8647393457512,708.1528620100726,0.5372154700812682,11.982124148422622,272.3009925726908,0.013997389637304167,0.8607166084090606,21.255193788889322
283,3.301012880059132,48.90875206256642,710.0728431408824,0.5313301692757844,11.976417066318534,272.5441770068766,0.01405603301482065,0.8612606072240706,21.25700720181146
284,3.2735251708495996,48.95347892585497,711.9692441881576,0.5247819497189377,11.980580283908465,272.7973568500372,0.013757270079610185,0.8603213594976296,21.261504000518375
285,3.2473865957001387,48.997587472138875,713.8801636690067,0.5191482520608289,11.975108565011148,273.03716682648883,0.01382422722014981,0.8606894252390994,21.263539651791362
286,3.2205010129974365,49.04163737772634,715.7744700560071,0.5126751081592803,11.978959436982558,273.2865930245756,0.01353708211937813,0.8599597875453469,21.267745586481592
287,3.1946806583520075,49.08565989016509,717.6773629571535,0.5073063816672708,11.974053474912314,273.5231544295668,0.013611556340360676,0.860156388583487,21.26980710190513
288,3.1684922712092622,49.12936371955243,719.5696572852389,0.5009066847452593,11.977314898294516,273.7685713860537,0.013330672856922809,0.8595820709904227,21.273897138812348
289,3.1429074395062173,49.173053478319545,721.4632995460557,0.4957823976215915,11.973167023426004,274.00227688270843,0.013403419413593451,0.8596924662523446,21.275809456868696
290,3.117437367381468,49.216190757718984,723.3551810983132,0.48949437181071886,11.975766788230027,274.24343868448284,0.013136573033252932,0.8591817552080014,21.28003481229812
291,3.092082608655679,49.26023299832133,725.2386846798548,0.4845533888345127,11.972271123052076,274.4745011518591,0.013205752904129573,0.8592882329327383,21.281475131126143
292,3.067236356904112,49.3020563090185,727.1298802432112,0.47842952170214914,11.974480274260186,274.7114110943912,0.012967228382642932,0.858785261145183,21.28620923042919
293,3.0422700624269696,49.34678593141959,729.0044040483257,0.47361220391746833,11.971242298066597,274.93978092274085,0.013032465251114773,0.8589435036043699,21.28678341560499
294,3.0178637780126643,49.387561946829095,730.8938101203537,0.4676922641189222,11.973435375051954,275.1726982250915,0.01282139209575699,0.858395890861862,21.292389264492495
295,2.993445814197991,49.432360962277365,732.7600979457627,0.46297195733456215,11.97025211729414,275.398094027027,0.012877780606878712,0.8586553982246999,21.291789718519908
296,2.969375212821622,49.47272111373147,734.6474398341895,0.45727425740137273,11.97243931945402,275.6274374187501,0.012685132722680834,0.858015955929107,21.298508163654528
297,2.9454831960337002,49.51709720175294,736.5057928265051,0.45264213798581254,11.969485836020375,275.84956685758965,0.012731083077704772,0.8583871319820398,21.29658444564018
298,2.9218082018315346,49.5575137516099,738.3901988590162,0.4471633822252346,11.971335625046912,276.0755458572323,0.012553538832080364,0.8576500274591388,21.3045205298367
299,2.8983339921698628,49.60077919296409,740.2421822739921,0.4426204459686385,11.969004881676915,276.2945328299091,0.012585773761102396,0.8581138592093437,21.301240026733698
300,2.875079524066767,49.64223699303544,742.121708298396,0.43734808585337775,11.970067956897616,276.516888009666,0.012427291205987498,0.8573052880750628,21.31031893937618
301,2.851995699446876,49.68334984690094,743.9690104253705,0.4329015695762397,11.968702882870744,276.73309936050293,0.012439419149291973,0.8578436592749678,21.30586995995015
302,2.829204834382768,49.72647976154323,745.8427222639106,0.4278227259970632,11.968783156395945,276.9517114411632,0.012309504573392326,0.8569598240370404,21.315800935175407
303,2.8064857050261445,49.765451365950554,747.6854795943921,0.42348065254908335,11.968411805502521,277.1650520134667,0.012302580624751614,0.8576238280509476,21.31050349732946
304,2.7841968341344074,49.80960099684221,749.553415460058,0.4185643960594912,11.967635620912121,277.3803801687081,0.0122095813810823,0.8565605673528771,21.32099494514905
305,2.7618455107549074,49.847399168175656,751.3921713803157,0.41434755523418154,11.968088273869109,277.5903473806574,0.012191336051552305,0.8574882859928664,21.31514664941838
306,2.7399801271149307,49.89172171824729,753.2530302358223,0.4095486553236284,11.966639317591723,277.80293015027183,0.012128533740876267,0.8561220018020108,21.325876481796566
307,2.7181101580210436,49.92894766878369,755.0892158686449,0.40549236555737495,11.967794391667837,278.009205130485,0.012102296606741825,0.8574100063565723,21.31981209302043
308,2.6964971747759274,49.97299129268832,756.942155133447,0.40078027767568936,11.965702303451021,278.2192920841826,0.012052652809442375,0.8557087119714663,21.33051097065002
309,2.675276492474266,50.010175850058594,758.7758827340565,0.3968941921777918,11.967590515001216,278.4217785268253,0.012024772421440405,0.8573475342477812,21.324390072137057
310,2.6537811627181678,50.053283413491656,760.6210994616907,0.39227227236730355,11.964814571467903,278.62954344593896,0.011975538154250396,0.8553491136950886,21.335000682072856
311,2.6332297626537815,50.09102034158061,762.4521213430506,0.38852332605362383,11.967383269136132,278.8280700219569,0.011958359743392417,0.8572837597399908,21.328839881087134
312,2.6119535150879343,50.132902500280345,764.290249725254,0.3840246471969818,11.964095682389104,279.03384335585184,0.011901560722201386,0.8550425038151601,21.339352992735755
313,2.5917912525523485,50.17116662588526,766.1169516558011,0.38037226434813753,11.967045179723714,279.22809807967576,0.011903403215718844,0.8572251360261686,21.33318710864273
314,2.571051091005974,50.21200803657327,767.9508425252747,0.3760344567969814,11.963641990679935,279.4322875338847,0.011831499564855498,0.8547580690840466,21.343569340144384
315,2.550951981552467,50.250555951767545,769.7694013149741,0.37245675494494385,11.966496435816357,279.6219169233926,0.011852092560756478,0.8571708041141399,21.337436658945695
316,2.531004638339673,50.290715399534605,771.6031239365188,0.3683011231311841,11.963518905770098,279.82496840358135,0.011765122783668766,0.8544717207327972,21.34769827192654
317,2.510833219682115,50.329088602180526,773.4102264012572,0.3647824688367471,11.965691859540343,280.00969502784653,0.011804889732848023,0.8570927637051393,21.34152432382837
318,2.491684272191826,50.36900771193927,775.2451851024057,0.36081185535972454,11.963687943629209,280.21167089605206,0.011709766987411685,0.854211598119834,21.35175903954471
319,2.4714656001399224,50.407113434279346,777.0421916519651,0.3573380533952393,11.964717788352981,280.3919435084843,0.011770633784670472,0.8569603420355123,21.345488420499755
320,2.4530158783782525,50.446401453832976,778.8743485706526,0.35353831058554663,11.964006927370374,280.59206574639126,0.011663046710302391,0.8540096436705638,21.355629630789593
321,2.432836165244839,50.484719325679386,780.6667981836531,0.350121253887892,11.963752272558843,280.76895033276566,0.011745307368442408,0.8567892438875073,21.34945092866336
322,2.4149655865327095,50.52328440767896,782.4910003406548,0.34645732489949765,11.964328488803696,280.966170283075,0.01161646923220586,0.8538377271861733,21.359290186741283
323,2.395022635888757,50.56111988324785,784.2823656022302,0.34313209796101063,11.962881421567022,281.14074519717485,0.01172101694942548,0.8566376698292006,21.35333763589795
324,2.3774929118969164,50.600229453478114,786.0969051421223,0.3395594455350725,11.9646116329585,281.3341161520592,0.011570802183134752,0.8536614015533663,21.362898702254366
325,2.358056839326956,50.63633208656896,787.8878712693873,0.3363480605338642,11.962131087689185,281.5073105347412,0.011692472994606542,0.8565371004468589,21.357004937300548
326,2.3406670622295285,50.67666720988595,789.6921216046122,0.3328494815471618,11.964832072796714,281.69609679714483,0.011528867510706578,0.8534675079163309,21.366523152696278
327,2.3218719299131414,50.71126818124002,791.4838981078146,0.3297585930571107,11.961565905732332,281.86859977056315,0.011653041233894719,0.8564768225138067,21.360479099617546
328,2.304509647062295,50.7517287038314,793.2758642217827,0.3263410427352362,11.964920861443142,282.0522964698612,0.011489812287356823,0.8532670178708492,21.37005979743838
329,2.2864170072125494,50.78649694483659,795.0706367947521,0.32337291015958686,11.961249814047507,282.2245174604783,0.011608102785167818,0.8564213346871115,21.363884114443913
330,2.2690107957128043,50.825366571300385,796.8489809587112,0.32004199655574267,11.964816631943512,282.40304204022806,0.011456399940203381,0.8531127308726768,21.373395811984498
331,2.2516312823567017,50.861615069970476,798.6462517059326,0.3171888432738425,11.961173172948016,282.5748279220497,0.011566449553610383,0.8563306234645189,21.367350441609755
332,2.2341696657694006,50.89836411841086,800.4137688312944,0.31393731318644696,11.964576503249303,282.7486963315542,0.011431088662048419,0.8530396251229702,21.376449828566773
333,2.217443642154641,50.93580102790529,802.2086461744925,0.3111973614370587,11.96120553578798,282.9193717372076,0.011534729163420415,0.8561827006328778,21.37091962456962
334,2.200007677040742,50.97126294010857,803.9710730356018,0.3080173514488591,11.964347390270111,283.0894717957935,0.01140920164349025,0.8530404503500354,21.3792532195018
335,2.18387032343716,51.008978231459096,805.7587158022186,0.30538716813302497,11.961217151255637,283.258125082378,0.011504894475093626,0.8559782981322347,21.37451523468635
336,2.1665573881354026,51.0437753786874,807.5186802788933,0.3022807439088961,11.964205288106207,283.42546144367975,0.011374562630535595,0.8530979824092308,21.381918150941328
337,2.150868810007264,51.0814451831327,809.2988239440115,0.2997415636815057,11.961207832123097,283.59116958839434,0.011466103899166316,0.855733768799929,21.377996979175858
338,2.133815753137191,51.11574406543008,811.0551463154536,0.2967048665113144,11.964114799261031,283.7566763070325,0.01133127709957165,0.8531903744990867,21.38458678002811
339,2.118396614550543,51.15330449802702,812.8289248499839,0.29424529951167944,11.961227500567515,283.9186666314816,0.011432552808808125,0.855497484192021,21.3812309699848
340,2.101759805789194,51.187062263099854,814.5817287837305,0.2912744523127591,11.964032537645682,284.0830086692364,0.01129375062800575,0.8532892483209725,21.38734763001792
341,2.0864661874033215,51.22462691294072,816.3472841823998,0.2889010088748407,11.961303852405681,284.24096882809147,0.011409216954709764,0.8553214582476879,21.384174190589537
342,2.0703774724558883,51.25786206755193,818.0995691981287,0.28600463116193336,11.963923353468994,284.40413705704384,0.011263712709261173,0.8533646712637999,21.39019787924799
343,2.0551050010422967,51.29492339653796,819.8537773986936,0.28370976778227225,11.961481124992588,284.5585510639405,0.011391228469096097,0.8552272129545463,21.386882277133513
344,2.039616940457996,51.3286553311956,821.6080189124626,0.28090470586926686,11.963733335249831,284.71981103319047,0.01123934207772878,0.8534040517566607,21.39304705067262
345,2.0243482069708554,51.36389612757027,823.3495483348265,0.27867140554924197,11.961779556556587,284.871597927356,0.01137915454701937,0.8551895036433982,21.38945758580902
346,2.0094152446083378,51.39929751989117,825.1054581658224,0.27597049336477064,11.9634756253044,285.03017384272914,0.01122176119661622,0.8534150522210622,21.395805387363144
347,1.9942338188802307,51.4321195245958,826.836514706452,0.2737913452540036,11.962123387319247,285.17986794315516,0.011370755629326339,0.8551850068290616,21.391960400791064
348,1.9797567032855852,51.46927518532113,828.5900954969078,0.2711898988775663,11.963230901607197,285.3357396479811,0.01120409616985426,0.8533946321454168,21.398436726858186
349,1.96473102833496,51.49994163284577,830.3154041754763,0.26906794141778567,11.962455173207372,285.4828917584784,0.01135356392268178,0.8552161072754594,21.394404108086196
350,1.9506257271841492,51.538326642030626,832.0626729615641,0.2665445375547035,11.963023239743734,285.6370273653467,0.011182335749594334,0.8533377202156189,21.400966487997202
351,1.935810329183514,51.56763810829894,833.7845747144205,0.2644936145087736,11.96278343661017,285.78048652040445,0.011327184198416558,0.8552720340294817,21.39676776634471
352,1.9219981373119466,51.60618691195315,835.524931045158,0.26202570766354144,11.962839084416952,285.93405988785327,0.011168814621976832,0.8532537819308249,21.40342436649217
353,1.907488422280743,51.63527795784837,837.2428239183679,0.26006889050981796,11.96310818070479,286.073007756539,0.011304253146381988,0.8553336159213372,21.399029760439703
354,1.8938696403354374,51.673088671299276,838.9776607654305,0.25764736714733594,11.96268474523162,286.2264787401651,0.011174892527521883,0.8531435278227665,21.405862070897815
355,1.8797697251272287,51.70250850494033,840.6895840748555,0.25578672264162067,11.963397807585544,286.36098286968326,0.011292572891722284,0.855398179043107,21.40115673146277
356,1.8662859965675522,51.73933850325621,842.421046209718,0.2534123830934126,11.962598044071276,286.51392603178664,0.011196486135590251,0.8530152906322919,21.408315320517545
357,1.8526116685570966,51.76915864593877,844.1251400126741,0.2516299256616935,11.963591578480898,286.644807154248,0.011292722884161164,0.8554727976004176,21.403167889764923
358,1.839286399239571,51.80498787262036,845.854201403095,0.2493051827149008,11.962649282405428,286.79626609458387,0.011217503545811702,0.8528932380114687,21.410755342007597
359,1.8259576679266263,51.83527172492117,847.5507637784515,0.24758788583371114,11.963646776519006,286.92454889622155,0.011301821980832667,0.8555600295763567,21.405107974353527
360,1.8128383493773255,51.86996221037606,849.275457162572,0.2453058885925898,11.962841891552685,287.07368840923806,0.011232218121779124,0.8527810059421168,21.413139983356647
361,1.7997508421509127,51.900910108472154,850.9678540531485,0.24365519870588037,11.963627813640198,287.20007445394106,0.011320968832019966,0.855658869676875,21.407001145545976
362,1.7869377705673966,51.9342645634095,852.6844193306443,0.24140893221837254,11.963076418324617,287.34640364569384,0.011240583521941745,0.8526594909249472,21.415440290773393
363,1.773960374216241,51.96592063888259,854.3755869290684,0.23983663495620797,11.963638363879895,287.47138961264403,0.011347092173304874,0.855786994208281,21.408871046438172
364,1.76160327419051,51.99803401077378,856.0827137788722,0.2376294938807339,11.963262941930491,287.61446056622833,0.011244515394232267,0.8525191022506394,21.41758038877007
365,1.7486249348168483,52.030394711203456,857.7722915677577,0.23613838296961126,11.963710366415,287.7385572925747,0.011379513375388943,0.8559355561185811,21.410833924162812
366,1.7368222984513708,52.061113542344195,859.4715344133855,0.23398589507773168,11.963394144835299,287.877968531139,0.011254937776013914,0.8523980156728471,21.419435073190844
367,1.7238110152384274,52.09437494883225,861.1574746120557,0.23255183145148656,11.963804562461666,288.00149533081753,0.011418595956102428,0.8560620562605741,21.412994670791708
368,1.7125094586719103,52.12371170720182,862.8503969334436,0.23047273146781616,11.963520258434391,288.1372083985235,0.011280674097538435,0.8523331075730097,21.42102942857888
369,1.6994481542316422,52.157414082223546,864.532337810208,0.22906561002650494,11.963901914534743,288.25995346483296,0.011452418549223553,0.8561463785016737,21.415251003672687
370,1.688623770591631,52.18615752369244,866.2180767898009,0.22707248484943662,11.963647424272153,288.39254346957097,0.01132012705126951,0.8523324953897802,21.42251992239661
371,1.675569194882775,52.21944251445017,867.8972194088994,0.22568703286072947,11.964039347512353,288.5137308449962,0.011465640124506698,0.8561658117182551,21.417430308452627
372,1.665116932209779,52.248270268480766,869.5751467775407,0.2237757196145914,11.96375827909587,288.64413433054966,0.011368121550143282,0.8524148494005404,21.42396121166411
373,1.652266183657742,52.28070430016249,871.2511350768314,0.22242835145998024,11.964209259270731,288.7629637904379,0.011468621029552347,0.8560843666705888,21.419560956848287
374,1.6419888513149843,52.30982584762259,872.922227147875,0.22057652270144826,11.963913613990485,288.89176403017706,0.011419464949493393,0.8526006339394019,21.425258359974112
375,1.6294890109291038,52.341461444481354,874.594122122135,0.21928249433586944,11.964301388932826,289.00809981183767,0.011477947352921045,0.8558892209600133,21.421709669424253
376,1.6193093949413975,52.37077916887679,876.2585625204889,0.21746440175407097,11.964216735816454,289.13513707712514,0.011463273845801163,0.8528619116761809,21.426431143310538
377,1.607166187356764,52.40156364492305,877.9270962804134,0.21622759345270087,11.964249088638438,289.2493783179947,0.01148590310184149,0.8556529556642494,21.423784169350352
378,1.5971107145682015,52.43138855796525,879.5837188286075,0.21443798122656524,11.964638678240926,289.3743206064766,0.011480735706700862,0.8531124450817404,21.427601135106617
379,1.5852180215874032,52.46073323365985,881.2497083685948,0.21325010023603264,11.964095868639275,289.486746950211,0.011481413402745009,0.8554712142906707,21.42572670008433
380,1.5753664828052782,52.49174632364904,882.8982575358647,0.2115056307030451,11.965136507975535,289.60949059903425,0.011476418488653878,0.8532929546386454,21.428783654802782
381,1.5637054318606731,52.519158432602325,884.5615205340368,0.21036054519508485,11.96387771855309,289.7201805938722,0.011481244999373958,0.8553501521176544,21.427596015374164
382,1.553953247321434,52.55130824147289,886.2023252255683,0.2086706942849426,11.965685901529811,289.8407616410447,0.011465040026011676,0.8534297527231216,21.429918482711827
383,1.5426937968864067,52.57772448940636,887.8623307125777,0.2075632184853818,11.963672148464346,289.94966828346435,0.011492255488426988,0.855223218260327,21.429458440012255
384,1.5328447122475837,52.60933045197663,889.4961644521376,0.20593059693625104,11.966151596767965,290.0682210480747,0.011450425150211496,0.8536028449272998,21.43099249842661
385,1.5221944444821742,52.636451937484395,891.1518753497786,0.2048584425309565,11.963650278819077,290.17531886458437,0.011517193591065953,0.8550495050669883,21.43128499740874
386,1.5121341633678025,52.666440328794934,892.7801446402299,0.20327743413263685,11.966370902630597,290.29173428090894,0.011434933481445647,0.8538587473289675,21.43205905730466
387,1.5021379646335467,52.69456132675665,894.4296603591417,0.20224988710081276,11.963911598924119,290.3974661302159,0.011545323515867229,0.8548442962369406,21.433018390760527
388,1.491851940735348,52.723147460801435,896.0545423646389,0.200702260118911,11.966307999631981,290.51105603190723,0.011413683467367725,0.8541533124213453,21.4331507435993
389,1.4823978493565466,52.75199699853486,897.696015369373,0.1997457132485499,11.9644462676282,290.6163514782322,0.01156227182343953,0.8546513929862394,21.43462029894706
390,1.4720455466948612,52.779402958248276,899.3180965273468,0.19820054296101508,11.965999094902388,290.7262373678599,0.011392107994734857,0.8544266541156742,21.43430970548769
391,1.4629564150095942,52.80872070426345,900.9525508963438,0.19733594979202693,11.965166431710307,290.8317744335893,0.0115686396854711,0.8545031241272288,21.436009963518618
392,1.4527302242669589,52.83531744437605,902.5694700724575,0.19576320601734828,11.965644027262412,290.93779605082227,0.011378206419707217,0.8546630841162569,21.435636982105578
393,1.4438464687286767,52.86461751419429,904.1997080424815,0.1949670016812642,11.965800366798492,291.0432080929703,0.011567781466507561,0.8543825204307959,21.437074421953948
394,1.4338635098279786,52.89091148400456,905.8091506483602,0.1933883653328444,11.965437249535785,291.14627093526565,0.011376869285715368,0.8548728078093235,21.437180074972538
395,1.4250709649092153,52.91970406851507,907.4363710955338,0.19263900416516141,11.966306975628164,291.2504743023586,0.011566363005579679,0.8542673625292516,21.437837115915457
396,1.4153934345040888,52.94617535546496,909.0381976946898,0.19109317643251653,11.965321792170164,291.35166563283383,0.011388110557021968,0.8550560753241261,21.438857959167937
397,1.4066513195066959,52.97400030188267,910.6620839925107,0.19038639767562748,11.966709773577463,291.4538003514947,0.01155783242212538,0.8541819581346446,21.438399060524915
398,1.3973492012373256,53.00107513198496,912.2562193766956,0.188875732031246,11.965336027931325,291.55387003016773,0.011390626216073492,0.8551668142181047,21.44063955985298
399,1.3885836899311206,53.0275348253566,913.8774872361176,0.188209397070825,11.966937289797347,291.65328965268986,0.011537648652537804,0.8541924796268809,21.43877274755096
400,1.3797431176730048,53.05558357294959,915.4630933129135,0.18673642952195585,11.965503552610047,291.752977216247,0.01138078083357548,0.8551562530214737,21.44252702560639
401,1.3708532166559948,53.08027187844939,917.0817299794802,0.18610372269733158,11.967040933086093,291.8488825953528,0.011521250858081306,0.8543283688708427,21.439025660415478
402,1.362526878037817,53.10974806704458,918.6600622541088,0.18467890472957818,11.965699827074705,291.94912602136225,0.01136803265346528,0.8550487544829798,21.444412518187484
403,1.3534661711303835,53.13222601369488,920.2739027917182,0.18406451183553968,11.967191204264418,292.0406721187391,0.01151903503293093,0.8545584405496162,21.4392783228323
404,1.3456268713162616,53.163500477992535,921.8475078317003,0.1826966858999076,11.965785935229666,292.14214737326853,0.011360416221694123,0.8549022656348467,21.446162542536836
405,1.3364953972573304,53.183740656973725,923.4538532798172,0.18207996331133658,11.967457173601444,292.22903397588686,0.011545664875194999,0.8548116721485844,21.439658725179825
406,1.3289684654242933,53.216479379959075,925.0257160454935,0.18078558578886836,11.965777864787626,292.33176691393385,0.011373951372700818,0.854772798702507,21.447607624798344
407,1.3199373678408106,53.23495357951382,926.6211356679694,0.18014631534079326,11.967762449569411,292.4142461017711,0.01161181310946171,0.8550325917510778,21.440338943155524
408,1.3125199938942622,53.26860238361287,928.1947941543393,0.17894133503700385,11.965757009272068,292.5178732272975,0.011412023567172696,0.8546848702303875,21.448610384985614
409,1.3037665873336,53.28599418603806,929.776270236349,0.17826962027235027,11.96804231130992,292.5964985217116,0.011707027586995015,0.8552185384763176,21.441406004532915
410,1.2963249307545044,53.31966839237277,931.3533434385124,0.17715210035562645,11.965773362246203,292.7003380016745,0.011459873325246124,0.8546315853394694,21.44923138479211
411,1.2879464085498449,53.33702954604266,932.9210148642375,0.17645496208417719,11.968300228449422,292.77604986411546,0.011800363332227493,0.8553727981693819,21.44270685798992
412,1.2804537620334628,53.369637510922985,934.4999128460788,0.17541462382776685,11.965809313964128,292.8789858405897,0.011496722868216996,0.854614199818713,21.44973064331703
413,1.2724457701554663,53.388072783087246,936.0560130220447,0.1746997709762998,11.968562193149339,292.95311473580006,0.011863711721481079,0.8554800955580986,21.44397988031147
414,1.2649550986258762,53.41854559070992,937.6343814016452,0.17373043933652224,11.965836306184313,293.05383368921366,0.011519476632388493,0.8546601238613134,21.45031261815106
415,1.2572744162163438,53.43894984116173,939.1811027538243,0.17300339129351724,11.968829162676435,293.1275824583972,0.011895391760533452,0.855503710481698,21.445117368561277
416,1.2498112763099078,53.466705419217696,940.7569700228528,0.1720959123478449,11.965840471901306,293.22520137872675,0.01154339077255156,0.8547938918883272,21.45098565138245
417,1.2423689116977732,53.48922154050647,942.2961106412977,0.17136782348222446,11.969100240321593,293.29920869440923,0.011905829873131627,0.8554264660111671,21.446144687491536
418,1.2349921916965996,53.51451718120632,943.8675415600081,0.17050636735201738,11.965814176222999,293.39337302217797,0.011557857359143714,0.8549999127033737,21.451733068476173
419,1.227700634074262,53.538598938738076,945.4013171023339,0.16978802926110922,11.969403759940416,293.4678025088485,0.011893304235753147,0.8553053362231734,21.446989797157197
420,1.220531121170498,53.562162951259836,946.9660594828149,0.16896027857340865,11.965735318051768,293.55860107670765,0.011554740682177697,0.8552213489646314,21.4526519408952
421,1.2132615494464287,53.58716206757277,948.4962317218351,0.16826512938528823,11.969729510399354,293.63327499698136,0.011872321224654403,0.8552066295083175,21.44753937454088
422,1.2063958890060185,53.60950480581501,950.0533062573982,0.1674566375657288,11.965679060305092,293.7209629363214,0.011556242425515242,0.8553971976859244,21.453763219444777
423,1.199088710661676,53.63500853928843,951.5805395971147,0.16680664115896238,11.969931120070813,293.79572970171563,0.01185935897016948,0.8551465762948556,21.44789375457671
424,1.192571355102462,53.65669658243451,953.128744370852,0.1659885923745053,11.965793715461505,293.8804345457223,0.011579738140739959,0.855516752478697,21.454881532170145
425,1.1852397479064996,53.68185955602804,954.6551679570126,0.16540692016626152,11.969975839305896,293.9552469110786,0.011865434046455991,0.8551306607930449,21.448280405621734
426,1.179035551966535,53.70375910666745,956.1916496029858,0.16455333594895397,11.966036429047254,294.0370857228431,0.011623139904154265,0.8555979911738187,21.455845620039746
427,1.1717206088501073,53.72796856097627,957.7202667144444,0.16405904472155527,11.96997354837866,294.11180281744447,0.011887175887053101,0.8551715830881501,21.448816143921523
428,1.165808879945186,53.750223287742074,959.2423506447981,0.1631549847669044,11.966289166731464,294.1910197723408,0.011668929340884458,0.8556328810255656,21.456596489996194
429,1.15851764000461,53.77358359843672,960.7751029898564,0.16275768200598598,11.970043243136734,294.2654096952932,0.011917513557114616,0.8552638193416652,21.449558799310672
430,1.152850983195441,53.796323118083116,962.2817382123894,0.1617981450894584,11.966436710983373,294.3422925039428,0.011708600909517537,0.8556320204179599,21.457110894035196
431,1.1455562297752462,53.818252808948344,963.8187584306418,0.16148738663435175,11.970256080382763,294.41607054288414,0.011960164160367586,0.855361780693742,21.450464837846063
432,1.1400850836303729,53.8424128529664,965.31051031775,0.1604822690153059,11.966463149775457,294.4910214178107,0.011745985441564317,0.8556021464163169,21.457460047066498
433,1.1328821297045542,53.86198236531921,966.8504471483507,0.16024414910197457,11.970504297547508,294.5636961707238,0.012011611447460591,0.8554405179578615,21.45140676738432
434,1.127468688480464,53.888162490986396,968.329495142731,0.15921716044757028,11.966555425771439,294.63735765011,0.011773864071251654,0.8555631646428449,21.457718608476203
435,1.1205408901604443,53.9051908554518,969.8693880575186,0.15903534806340722,11.970575273207368,294.708295063305,0.012058322811487712,0.855492860497008,21.452368744360598
436,1.1150280030331072,53.93322044798886,971.3391455670328,0.1580081348605754,11.966852857407517,294.7812806071997,0.011788099394533003,0.8555674662527207,21.457889415695046
437,1.1084927336004327,53.94815416159533,972.8753264675084,0.15785948141244371,11.970469024172024,294.8500851952368,0.012090190595397397,0.8555260136588629,21.453349631132678
438,1.1029045836953006,53.97748069411929,974.3395608755328,0.15685012611049673,11.967252848250608,294.9225726795544,0.011802668318752995,0.8556147914807793,21.457980637688426
439,1.0966429729609117,53.9908202905777,975.86826044036,0.15671703187243527,11.970339678995634,294.98942067050285,0.012102325138763475,0.8555677985739579,21.45432118587356
440,1.091124929897097,54.021067282888616,977.3305054587182,0.1557307852586901,11.967627167607274,295.06094127286156,0.011824883772656962,0.8556548651530368,21.458060684669622
441,1.0849391396066719,54.03313295164062,978.8487489629342,0.1556160231819698,11.970213150105229,295.1265858993987,0.012094814530566399,0.8556375299562266,21.455230976888917
442,1.0796068764783628,54.063845302199496,980.310944788559,0.15464034832243512,11.967978934648054,295.1963236406024,0.011847713361924772,0.8556561193985358,21.458216213082366
443,1.0734369902178877,54.075307297196034,981.8180680422424,0.15456627903440473,11.970067999814189,295.26153852576846,0.012075200146387459,0.8557226136724956,21.456039049243255
444,1.0683391295726476,54.10555121561583,983.2797768916987,0.15358071272807952,11.968269059925385,295.3289955470485,0.011870086377570891,0.8556368787532523,21.458492987572246
445,1.0621586594416148,54.11749601710702,984.7767122213846,0.1535726308757453,11.970003593176381,295.39404172342637,0.012056198316537974,0.8557835584513355,21.456696838634922
446,1.0573189278349995,54.14642029457757,986.2369718430308,0.15255009962016275,11.96844049140826,295.4592444224029,0.01189230865235403,0.8556507741958077,21.45893218993343
447,1.051150982416285,54.159261473095285,987.7244634277106,0.15262928008020593,11.97002652754979,295.52398212370144,0.012032763695481688,0.855792317058107,21.457186997244257
448,1.0465130653415466,54.18708431454936,989.1827140858607,0.15154391645473514,11.968541249438253,295.58714700151677,0.011906694307069272,0.8557208763396615,21.459460135048893
449,1.0404339032432368,54.20004194287016,990.6611586160891,0.15171674524099532,11.970097682638805,295.6514366154408,0.012001983513256287,0.8557819172173446,21.457612336097338
450,1.0358729183880386,54.22761849840549,992.1171797160715,0.15057096128332553,11.968571403896542,295.71262955399163,0.011920184506285519,0.8558114155793695,21.45995564889522
451,1.0300002051296995,54.24024158712636,993.5868726951209,0.15081892829219298,11.97027608251379,295.77651215599207,0.011984424627837538,0.8558033736366947,21.45797853050625
452,1.0254184851142056,54.26735399628085,995.0398871568126,0.1496526212610072,11.96846082066977,295.835806680652,0.011949750186786637,0.8558710479188278,21.460566826204303
453,1.0198213232857978,54.28042732529537,996.5023384273336,0.14993379083306815,11.970638572276169,295.8989708017356,0.011996352362318819,0.8558805520774176,21.458052048852213
454,1.01516193939952,54.30621278790249,997.9503452971815,0.1487968711104263,11.968161695792519,295.9571205943328,0.012000380933626108,0.8558750646546425,21.461491353290377
455,1.0098621579481075,54.320236782485644,999.4073075416466,0.14905806686209946,11.971206312728928,296.0184455068449,0.012033240796537488,0.8560036814929611,21.457743420317186
456,1.0051504459291558,54.344732257255934,1000.8492143179511,0.14799100312305524,11.967679360699803,296.0768950888279,0.01206723435509672,0.8558458550831428,21.462683144336644
457,1.0001150692737797,54.35917236278325,1002.3011521846078,0.14818727912561305,11.971935006789797,296.13491333649193,0.012085317180437854,0.8561344688592265,21.457267162041873
458,0.9954046677071898,54.38322207165461,1003.7366687377673,0.14722507029682336,11.967083081856737,296.19498539682735,0.01214484327260535,0.8558052704510692,21.463833200870017
459,0.9905640632045173,54.39702483412758,1005.1841666222277,0.14732447259596207,11.972693652699514,296.2487970648654,0.012144897399143267,0.8562574218639141,21.45703283500701
460,0.9859050998199652,54.42184642471137,1006.6121317549074,0.14650321783450557,11.966559534480641,296.3109205175758,0.012211067436007798,0.8557616637944941,21.464556731776568
461,0.9811462466075125,54.433931870510776,1008.0566130201635,0.1464802607246588,11.973255235177197,296.3606801681381,0.012189559856866148,0.8563812452242306,21.457226879376172
462,0.9766257553324068,54.46010836050618,1009.4759672477367,0.14582732558161404,11.966323032270363,296.4241888651305,0.012228432527303417,0.8557200101878573,21.46489715137718
463,0.9718292704139041,54.4708538577221,1010.917355129669,0.1456640394241332,11.973458351163123,296.4710644971087,0.012199043909241303,0.8565243059829638,21.45759921784119
464,0.9675886568296085,54.49699259301447,1012.3294122322764,0.14517690552740542,11.966417105889501,296.53444638055817,0.012198615773585865,0.8556812273151998,21.465236635156604
465,0.9627034454177056,54.50799120037011,1013.7656124891969,0.14488020630335147,11.973376168951866,296.58021035410417,0.01220524525053594,0.8566879889335945,21.45776251496602
466,0.9587410049494279,54.53295203795324,1015.1726833099093,0.14451457595410744,11.9667027993584,296.6417190526427,0.01216324391307812,0.8556668426870161,21.46592835082314
467,0.9538229720747624,54.544768618566415,1016.6015003785978,0.14412547113896237,11.973188028859749,296.6879156285272,0.01221872549047321,0.8568156313801335,21.45750149509729
468,0.9500243549558811,54.568498215619854,1018.0053040097098,0.1438317930903818,11.967012946527564,296.7465819825002,0.012139448021641281,0.8557298870246821,21.46702187267808
469,0.9451500584162269,54.58092877710871,1019.4257865684782,0.143399081837523,11.973043149119228,296.79342914428145,0.012235115712873801,0.8568442707266698,21.456949119763863
470,0.941500776359002,54.60379722068459,1020.8267010911238,0.14313893947319964,11.967224505229971,296.8498486199327,0.012141897926622467,0.8558662984484046,21.468265978884105
471,0.9366590168032193,54.61642129146515,1022.2386225620344,0.14270819861467104,11.973034480053053,296.8963007622643,0.012253260376474886,0.856776832122772,21.456452824286785
472,0.9331737142036305,54.63876334443524,1023.6365795109537,0.14244953388214396,11.967273016614953,296.9515591376465,0.012171136108649975,0.8560291947439331,21.469218202577913
473,0.9283703024702191,54.65131815050585,1025.0409417153217,0.1420656311391358,11.973212470461307,296.9969047934703,0.012267522648871685,0.8566462271756627,21.456323291040718
474,0.925009735784279,54.67350441922233,1026.4336477951765,0.14178029650042712,11.967160457798862,297.05136272588885,0.012217683557543,0.8562060787845861,21.469845231145325
475,0.9202796788017816,54.68554545166672,1027.8334162982571,0.14147065308571627,11.973482166189546,297.09554530645954,0.012284710506438083,0.8564839230512348,21.456275939120914
476,0.9170160416631166,54.707802292731365,1029.2183834649886,0.14113516472913457,11.967068965284774,297.14916683174005,0.01227388230621522,0.856379843718947,21.470511484017617
477,0.9123387348773646,54.71967389447568,1030.6146459847678,0.14091041444022104,11.973630689671339,297.1923270603517,0.012312599488076732,0.856358471542525,21.456104276760417
478,0.9092287117770554,54.7409021412498,1031.992078141576,0.14051174507749123,11.967147652988055,297.24492800413793,0.012321227473578293,0.8564831397392034,21.471137377859694
479,0.9044806814291125,54.754146697237246,1033.3842144670382,0.1403735426468209,11.973602954495917,297.28738617614135,0.012334134519949075,0.8563340339833876,21.456006952924337
480,0.9016930132648112,54.772930951181685,1034.7542008673774,0.13991798041484935,11.96738364901325,297.33860235673137,0.01234466016769087,0.8564667190578096,21.471558155125223
481,0.8967490379767389,54.78832720069655,1036.142911994763,0.139852361892493,11.97348169830033,297.38075887741024,0.012336709914570637,0.8564076283726147,21.45607905342518
482,0.8943823812108451,54.804702493648335,1037.504224349636,0.139357880965035,11.967612911112562,297.4303072588521,0.012351978217792804,0.8563680585031918,21.471787256133283
483,0.8891957239115507,54.82151248189766,1038.891065624178,0.13933583262299218,11.973433567658127,297.4723108396769,0.012324872580439123,0.8565274663282396,21.456329099480463
484,0.8871873498460233,54.83651512048064,1040.2422199916439,0.13882663594967729,11.967727732014387,297.5202528100871,0.012338627871217691,0.8562740243583008,21.471821183737216
485,0.8818497486061146,54.85369430254991,1041.6283278622918,0.138825061569272,11.97345111064113,297.5619167863415,0.01229452410746571,0.8566323295951999,21.456788927874474
486,0.8800552165932101,54.86851587480106,1042.9687064120083,0.13832962699299625,11.967823761339524,297.60858683365933,0.012302386173529968,0.856225225633131,21.471642179776442
487,0.874709664954871,54.88471115489492,1044.354421417339,0.13832718828677953,11.97342305815568,297.64947709835974,0.012266431087344687,0.8566997993694843,21.4574697343257
488,0.8729798509868083,54.90088300940436,1045.6833812515904,0.1378618693480626,11.968004889621001,297.6954249752467,0.01226786056184569,0.8561859637548307,21.47128507965423
489,0.8677703070653547,54.91469476568994,1047.0696303026018,0.13783652748794778,11.97326868751131,297.7350275546759,0.012263951690471887,0.8567404466073243,21.458334462886896
490,0.865998161324656,54.93312065223825,1048.3867112842659,0.13740514603570672,11.96824937304489,297.7806380904517,0.012250050914468048,0.8561225558032239,21.470784042724546
491,0.8610023564539417,54.94421738815035,1049.7724091884666,0.13734832425841967,11.973092018331435,297.8188283939774,0.012288940316751755,0.8568025434897926,21.4592906724413
492,0.8591926409011209,54.96478867467832,1051.0803360840946,0.13695023622296498,11.968450337939545,297.8640246287944,0.012240395125220993,0.8560466515516704,21.470252396371453
493,0.8544009998878569,54.97352039282111,1052.4619368982342,0.1368740911110801,11.973012567856747,297.9011448886612,0.01232814569115629,0.8569260935304446,21.46015305690617
494,0.8525709111278953,54.995839085520366,1053.7637063170846,0.13650496061148487,11.968504367974875,297.9454268384671,0.01223435493322588,0.8559939761564097,21.469884427679553
495,0.847967271011774,55.0025334623117,1055.1393642999842,0.13642614111249812,11.973149444330545,297.98214081399556,0.012376468280468796,0.8570954639208863,21.460794984393566
496,0.846101677026448,55.02625726647372,1056.436155810861,0.1360931582438344,11.96829655777315,298.02484377122545,0.012240375933492207,0.8559762778668673,21.469756989713975
497,0.8416836904753902,55.03149282961914,1057.8046768771778,0.13600220104671865,11.973536387721415,298.0617847306647,0.012421030556935986,0.8572646054923241,21.461196902428338
498,0.8397589063277253,55.0553510742879,1059.097780883957,0.13573125423192978,11.967886020051559,298.1024826742953,0.012256921032686878,0.8559929201902251,21.469882848976784
499,0.8355493948625482,55.061139905098045,1060.4581680237893,0.1355879852078876,11.97407138329525,298.1398005609494,0.012449783670616742,0.8573621904362195,21.461339582531483


==> FedRelax_w_tilde_pin.csv <==
0,16.277725087607493,16.21688286010095,16.146570928800703,16.33573648876715,16.449447583765103,16.16330904931386,16.150437303965646,16.0625934216878,16.450137346358204
1,15.428182884798542,15.279996595980714,15.554114371170492,15.295958624515627,14.997598027264399,14.187090734144785,13.488877304386772,10.776625159578169,9.711836294037
2,15.457885186668255,15.201486638915178,15.612608412122466,15.106350427213126,14.454535512994772,13.256000109972305,12.321789157021776,8.605297094761267,7.004619280529557
3,15.848018441317958,15.442416733003798,15.978334215323263,15.264618717807496,14.389796728995709,12.87230672200844,11.826101800345864,7.637985730021259,5.816299206048712
4,16.307115552811375,15.782890284879478,16.38330706491845,15.489786328274127,14.414832808993669,12.608367444037873,11.499468444191034,7.017609988921165,5.094325193893446
5,16.79231063131084,16.138205009716945,16.803999974683496,15.732392830685558,14.487876501795249,12.407698252647096,11.261349567941872,6.5874573962792775,4.618708104926186
6,17.262212024522302,16.488253250603947,17.20077783830179,15.963800826200618,14.562691975066487,12.231199014012484,11.060854216035187,6.255655597206984,4.281429006151016
7,17.710287043727774,16.819723215313864,17.57359163759383,16.177250758909253,14.631296768491625,12.065824352777646,10.88372314769518,5.987415775094381,4.02725083172177
8,18.129347870780496,17.128032939714327,17.915043324222804,16.366572515408503,14.684186076231041,11.903478589062242,10.71582093187732,5.759449482920978,3.825298220950644
9,18.51723170083523,17.413142629594212,18.22646223613231,16.533126431504737,14.722956907299231,11.740792628816399,10.555320938140213,5.558116543532545,3.6580943374514807
10,18.875111996335757,17.672237965635563,18.507518705991618,16.675342564086638,14.74347398224755,11.57665806829977,10.396677033264275,5.3764573629917844,3.514799276322912
11,19.201943407796648,17.909282701527584,18.760131223272868,16.79622132966115,14.749231150012529,11.410306417405273,10.240682430681007,5.209106802390054,3.3881034950511104
12,19.501018320762785,18.12192051967952,18.985511364776247,16.89516060474935,14.738605793889382,11.241901352106764,10.084774863804329,5.0526588712996094,3.274046338894931
13,19.771795707058576,18.314515295324153,19.185666971939046,16.975690996197002,14.714499380505567,11.071628391006989,9.930176508331577,4.90547904219983,3.169068695036992
14,20.017815618049507,18.485452652452466,19.36205111593047,17.037106872529467,14.676650066887145,10.899862167773302,9.775612146268967,4.765432601870234,3.0716592723022194
15,20.238898245506036,18.638532366720778,19.516532682252386,17.082830401459532,14.627213569850904,10.727043242758086,9.622112724518036,4.632125133149167,2.979920625549226
16,20.438214915674422,18.772750010296114,19.65047554646653,17.112530310243248,14.56649592378478,10.553537270423677,9.469073092717444,4.504194717239343,2.8932823295908996
17,20.615858756371594,18.89121155454511,19.765536429283433,17.128693535402608,14.496145216111445,10.379802485547225,9.317224456659758,4.3816218440162435,2.810614684968279
18,20.774487726192202,18.99339740011154,19.86291389864622,17.13159089634111,14.416641219163074,10.206140033907968,9.166314835315458,4.263485377863812,2.7317696037653407
19,20.914375671041963,19.08171013645537,19.944047277128636,17.12290340050787,14.329288523243465,10.032955516005945,9.016824409915369,4.149878891030652,2.655965533730125
20,21.037696414121974,19.15606256558941,20.009965823479696,17.103186629429114,14.234580214955718,9.860475927386165,8.868682300511313,4.040130903833597,2.5832722607296104
21,21.144823406559823,19.218185913268456,20.061911254938355,17.073646267775306,14.133571831640257,9.689041390071075,8.722183386568627,3.9343601048706573,2.5130685776769113
22,21.23752573756714,19.26837940290471,20.100759598718042,17.03490425427696,14.026710913488097,9.518809490171416,8.577347641804174,3.83204618078762,2.4455372067240706
23,21.316216834057478,19.30776538425407,20.127581945594617,16.987875104528108,13.91486294336809,9.350060932265025,8.43433713008468,3.73329964749215,2.380143858742014
24,21.382343335298884,19.336989887595713,20.143121798426115,16.933160093456742,13.79841200090549,9.182892304317459,8.293217086865397,3.6377020116863634,2.317120498901388
25,21.436319641995983,19.3566194510063,20.148304822144453,16.871476401087236,13.67807460908835,9.01753697253602,8.154052870467382,3.545341468854293,2.2559940461691985
26,21.47933960631006,19.36763771205849,20.143762295850536,16.80337635536058,13.554169840102729,8.854038495986098,8.016934299064427,3.4558766799240095,2.1970080390806657
27,21.51179618843496,19.370076616693474,20.13029649604109,16.729431729080943,13.42729593737259,8.692595872460078,7.881853238859387,3.3693668986394094,2.1397402091027904
28,21.534685163285147,19.36527354654007,20.108444688039555,16.650140979331063,13.297711505556936,8.533205419268906,7.748915066699786,3.285535662806477,2.084426088796624
29,21.548366486332217,19.352741315788066,20.078903282716194,16.565962047964266,13.165920390550795,8.376044539127594,7.618057090212664,3.204409306956596,2.030687997090668
30,21.553680050397205,19.334157487341756,20.042132132583664,16.47734351647395,13.032127354800057,8.221065724375034,7.489390054736589,3.1257709753742167,1.9787442954426984
31,21.550948082403178,19.308600840766566,19.99873470949593,16.384650880567847,12.896760624834272,8.068437392284247,7.362821700132545,3.049610179262485,1.9282572883041758
32,21.540886686127838,19.277964300723564,19.949109435741278,16.28828924438149,12.759977929295452,7.918068007014119,7.238447649392989,2.9757690033312776,1.8794244216494094
33,21.523779361041242,19.24110139062572,19.893775448434567,16.18854739111801,12.622146859806046,7.770130451901718,7.1161785473328925,2.9041951538784385,1.831944681722346
34,21.5002434834533,19.19989126266205,19.833085324954983,16.085793336140622,12.483384681302512,7.624485186615995,6.996069733969505,2.834792378880018,1.785992855074188
35,21.470524612522894,19.153210721696805,19.767478049075795,15.980251910767866,12.344009967585372,7.4813250876487505,6.878062608502484,2.767460029810655,1.7413022086382641
36,21.43516099119959,19.102732556968043,19.697276952527005,15.872258876410974,12.204105541426967,7.340453501098003,6.762158061721352,2.7021687864674675,1.6980242641143584
37,21.394362072079208,19.047499618495625,19.622840500099798,15.761986981362831,12.063949990020872,7.202102579123234,6.648337659069334,2.6387615657978922,1.6559252217311409
38,21.348602576851587,18.988920155049385,19.544480809128267,15.64974171296052,11.923597368995718,7.066003130456739,6.536554684063082,2.5772832359047846,1.6151324706708448
39,21.298057725659884,18.92621584851583,19.462470853930384,15.535656280815173,11.783292868077627,6.932451281639845,6.42681773385321,2.517511278109962,1.5754449350338664
40,21.243151566546224,18.860568173827755,19.37713178826795,15.420004316882473,11.643067155291435,6.801082548819966,6.319058207799577,2.4595717214371655,1.536964235362953
41,21.184026792609274,18.791331942584133,19.288642130506556,15.302892716614487,11.503136860429573,6.672287469606219,6.213283697223984,2.4031706695040165,1.4995233799218786
42,21.121067517889696,18.719521830381733,19.19735352349993,15.184560252863408,11.363513826128187,6.545578494880428,6.10943710403644,2.348515966442903,1.4631952851727505
43,21.05438525362686,18.64458047508864,19.103338106689737,15.065099004118371,11.224390634307605,6.42147074498076,6.007494498528048,2.295247260147729,1.4278500862200243
44,20.984333328572447,18.567400771207783,19.007000614357118,14.944710927848647,11.085762524252305,6.29933247773382,5.907440943494802,2.2436394430269333,1.3935271210719102
45,20.91099263690723,18.487484868699553,18.908292773747544,14.823482069923267,10.947804641250569,6.179814144645357,5.809194818566384,2.1932895528550893,1.3601393258612466
46,20.83469446094064,18.405633204350263,18.807694778342672,14.701576421721038,10.810493802832543,6.062153620554979,5.7128093433456355,2.1445054798096743,1.3276846802450972
47,20.75548842918373,18.321387782694618,18.705023826643487,14.579082511846956,10.673996895745804,5.947094671948532,5.618120753839585,2.0968818765708503,1.2961277809029195
48,20.673692341462644,18.23548024111109,18.60085527655703,14.45612277642136,10.538267499644265,5.833822521137119,5.525277776448012,2.050715934044533,1.265414398988578
49,20.589322253649133,18.14747646654565,18.49486175235766,14.332798318781943,10.403474437081787,5.72307428744228,5.43400512142464,2.0056405765736898,1.2355726833525817
50,20.502692098977665,18.05805678972937,18.387724577725912,14.209184749412781,10.269542297767527,5.614091916918234,5.34458088715468,1.9619073416202688,1.2064827354922811
51,20.413779187160046,17.966804131676007,18.278974274525375,14.085403943568881,10.136651348728316,5.507514021277704,5.256582012596875,1.91921281470006,1.1782487802288935
52,20.32290606951001,17.87435005380214,18.169391740262938,13.961484343918501,10.004691366915582,5.402697704396018,5.170453000169606,1.8777456721793555,1.150674905083244
53,20.230001323153157,17.78030750123332,18.058385428328492,13.837567658864145,9.873863230376465,5.3001631387069015,5.085593650998502,1.8372750201241594,1.1239454400987754
54,20.13541329242386,17.685237116951512,17.946815256051384,13.71364380214359,9.744015350001513,5.199372224215814,5.002624233865168,1.7979230258892713,1.0977935268436416
55,20.03900650348356,17.588820635197077,17.833991973205233,13.589866974725176,9.61537868491068,5.1007552783077275,4.920799818909904,1.759529768672773,1.07246544676715
56,19.9411772015838,17.491501091646636,17.72084119001398,13.466194311966163,9.487753156964006,5.00384796370446,4.840821333198169,1.7221552211003783,1.0476561647923992
57,19.84170550370058,17.393084582456055,17.606580814788956,13.342800065381985,9.361409055711158,4.909015600164716,4.761964809167156,1.6857022561044301,1.0236291575433436
58,19.741061617096587,17.293846916458868,17.492212362494353,13.21959142625115,9.236090105046582,4.815857019210914,4.684800223218495,1.6501801619501102,1.000092197227923
59,19.638915280503085,17.193754762069485,17.37684977573307,13.096796113221247,9.112118321561445,4.724671302911167,4.608835764850835,1.615540191358783,0.9772760731817881
60,19.535842043385266,17.09291225214339,17.261572606529615,12.974237800669663,8.989166969516168,4.635129975089901,4.534346194118229,1.5817581004846264,0.9549414371647624
61,19.43137035392867,16.99141198620366,17.145422673183365,12.852222038434444,8.867634462291356,4.547457038397656,4.461164431018143,1.54881265378192,0.9332588324310648
62,19.32621399140295,16.88926906595733,17.029480506865767,12.73048416268881,8.747089515307415,4.4613990426010455,4.38924123065982,1.516668926556604,0.9120561961598171
63,19.219734349623636,16.786583794613332,16.91284754593737,12.609390411754964,8.62805216150555,4.377111145504915,4.318722871039705,1.4853031413371232,0.8914390598484103
64,19.112797179538756,16.683421161698547,16.796440651229346,12.488628680032141,8.509936779182656,4.294401261724926,4.249262208482158,1.4547082354165997,0.8713016109521423
65,19.004607580452596,16.579754326386716,16.67959256881202,12.368571844172084,8.393428049833046,4.213374784145079,4.181301584401137,1.4248096469182099,0.8516872682217936
66,18.896144767209194,16.475813118307293,16.562915238557125,12.24892231707351,8.277770815461002,4.1338793463375545,4.114189417529044,1.395686489139934,0.8325527467072201
67,18.786530118904864,16.371359597555024,16.446057955048442,12.130001744607332,8.163779863092344,4.055993843290512,4.048697422412929,1.3671511019776859,0.8138839714715489
68,18.676769138702202,16.266850926218147,16.329315367237168,12.011576229719465,8.050630752488221,3.9795822090654376,3.9838225747747664,1.339423338602268,0.795689535183855
69,18.565986151999986,16.161787825689117,16.212593334416862,11.893888545251807,7.939113898662203,3.904720783379663,3.920702815974106,1.312167343060894,0.7779188751050244
70,18.455148563211843,16.056911259176132,16.09599363381164,11.776764785608854,7.82851280915043,3.831266778409476,3.8579868925169643,1.2857485016397672,0.760596026868546
71,18.343416131191407,15.951390565998661,15.979522097262548,11.660411424365373,7.719446963642125,3.7593161911904462,3.797110614225204,1.2597084536513548,0.7436871510722094
72,18.231707564035133,15.846322871741215,15.863247717787935,11.544640874050199,7.611386886954052,3.6886975499962524,3.736506980715343,1.2345174757763977,0.7271698401278027
73,18.119221246623336,15.740497742487936,15.747145677413165,11.429711374119423,7.5047812532697495,3.6195473475446187,3.6777467300119624,1.209626184188845,0.7110871954514366
74,18.00681793022311,15.635349885374199,15.63133661746518,11.315345882642413,7.399222093606918,3.551645819108029,3.6191969646753,1.1856022649963862,0.6953222640069958
75,17.89375513911296,15.529411572583632,15.51572268319421,11.201894130416527,7.295091202214953,3.4851900348088236,3.562458530322278,1.1617830136198313,0.6800254414107262
76,17.78082859982027,15.424244704844114,15.400488606453477,11.089005707409552,7.1919893547863545,3.4198938616089873,3.5058901224212287,1.1388660734299902,0.6649747423306465
77,17.667346948052142,15.318374472477114,15.285474166829015,10.97704730679211,7.090337035806942,3.3560295535503526,3.4510932810177333,1.1160604042182447,0.6504202513159062
78,17.554063181409642,15.213287190659152,15.170911226063359,10.865718664057281,6.989651485677626,3.293234360388177,3.396431036399763,1.094166642067872,0.6360532433050612
79,17.44031003713456,15.107599550040254,15.056601257739985,10.755262160897386,6.89046212555248,3.231848255320494,3.343497715271324,1.0723456521948358,0.6221922158555482
80,17.32680298430466,15.00272418714783,14.942797316803542,10.645549696062885,6.792162746130523,3.17146281759647,3.2906436715274805,1.0513923761448338,0.6084866729858994
81,17.212924335502027,14.89730773572059,14.829270316933043,10.536624033566643,6.695378375364693,3.1124325881666537,3.2395327118265826,1.0305312817234091,0.5952655389257697
82,17.09931040988653,14.79275123114089,14.716316881287495,10.428547252718287,6.599478557495372,3.054374815085373,3.18836396662323,1.0104527894730402,0.5822141740756455
83,16.98544012725677,14.687710072396523,14.603615357530252,10.321196916158344,6.505019132681817,2.997603413114482,3.1390651046327163,0.9905157487493799,0.5695695252756459
84,16.87182993603881,14.583508808700106,14.491609637364546,10.214755003149895,6.411525742582215,2.9417804922340407,3.0894811810934124,0.971256406968401,0.5571500529883763
85,16.75808589746244,14.478997256988531,14.379777590221774,10.109017493339875,6.319358248867717,2.887195927719357,3.041921184933319,0.9522017179921756,0.5450529505278117
86,16.644580567155067,14.375123327435599,14.268794561116378,10.004222837105754,6.2282037290217795,2.833501021205368,2.9938966210780493,0.9337132226054858,0.5331804326632633
87,16.531072885723855,14.271347136308796,14.157898326859346,9.900091725108174,6.138325225394069,2.7810370252339798,2.947947725968341,0.9155128483702625,0.5216690802212591
88,16.417759686899682,14.167757863120137,14.04796278583199,9.79699300283513,6.0494611696621226,2.7293642434072547,2.901487670812224,0.8977266690114459,0.5102768899722103
89,16.30459920664309,14.0649009364953,13.938096706668693,9.694440112583381,5.961824958823216,2.6789378571295073,2.8570543375551822,0.8803796166495143,0.499337069274862
90,16.191543482983242,13.96157194346457,13.829199842460525,9.593064897453099,5.8752358938704345,2.629214293677716,2.8121160701408825,0.8632085849486287,0.4884151224512348
91,16.078852995744043,13.859705261431706,13.720420854275595,9.492121279859957,5.789782739117648,2.580715869711467,2.769136840518679,0.8467299744350286,0.47798786706284635
92,15.966092719172611,13.756766862456002,13.612608431011443,9.392422719902534,5.70543292614639,2.532897954771756,2.7256499295615724,0.8300980329391447,0.4675409943811896
93,15.85400234021437,13.655755883787299,13.504903232765974,9.2931544360229,5.6221631949365065,2.486232466497401,2.6840741690201697,0.81445394786628,0.45757323885744705
94,15.741587757481351,13.553528447313102,13.398276381781425,9.195108404148108,5.539935731644468,2.440239125171726,2.641969964627491,0.7983625371538339,0.4476165865770596
95,15.630131439871711,13.453182467270203,13.291628130273157,9.097521773221809,5.458903531764663,2.3953564160658867,2.601769619661095,0.7834322887195172,0.4380773760277347
96,15.518255805641305,13.351888561152439,13.186269108846908,9.001139230398987,5.378682180819875,2.3510729433146307,2.560990462920174,0.7679619537915139,0.42858622964233173
97,15.407281790055686,13.252166531681429,13.080688637975882,8.905197167430215,5.299832512845846,2.3079249769333856,2.5221385757691688,0.7536213252604731,0.41945494184509263
98,15.296202773756386,13.151870781447057,12.97658970534261,8.810466845174824,5.221668416050806,2.2652708994507793,2.482654986104487,0.7388274429740604,0.410380585992133
99,15.185656468199046,13.052826071491692,12.872165428831668,8.716145194492821,5.144854634247235,2.2238251321025313,2.4450770665635364,0.7249842030282597,0.40165354330301595
100,15.075458918952357,12.953546366509364,12.769270888251736,8.623070353315482,5.068783991153938,2.182682449121355,2.406877328848676,0.7109044061502542,0.39298155084458103
101,14.96543091019347,12.855235053922904,12.666069915361657,8.530365799395657,4.993956787796529,2.1429402344575563,2.3704615051872424,0.6974839850221051,0.3846218893227215
102,14.856119434932953,12.756983622677524,12.564414635949525,8.439009379730921,4.919860843797356,2.1031838700840564,2.3335325329553442,0.684085783986921,0.37635449915790614
103,14.746730722433563,12.659457837289821,12.462409606941316,8.347847447018534,4.847088547541989,2.0651122503159605,2.2981502979747996,0.6710971011063065,0.3683132729744294
104,14.6382229205761,12.562312210279433,12.362080093341122,8.258277325204485,4.7748038492329865,2.026712403426462,2.2625105901644416,0.658275219988085,0.36043875859656077
105,14.529708791002083,12.465499759127916,12.261216883470219,8.168592604119164,4.704148137933584,1.9901652066650914,2.228063172684327,0.645825439974802,0.3527460400975089
106,14.421844908943049,12.369562822881257,12.162259967865007,8.080764401164123,4.633601659878779,1.9532138302404138,2.1936609252344033,0.6334196733277971,0.34518624001494075
107,14.31436742843124,12.273487936113426,12.062509581981015,7.992650799195924,4.564924965817295,1.9179785545347199,2.160288227182573,0.6215814512101279,0.3378944325930736
108,14.207184936833182,12.178711361866247,11.964871878632401,7.906426729719329,4.496305509907142,1.882508454368515,2.1268799264731477,0.6094956150670575,0.3305871345603088
109,14.100752359751569,12.083482221921967,11.866343309853903,7.819932862115774,4.429349694336988,1.848504964089626,2.0947093954275373,0.5982614056857348,0.32369622781107166
110,13.994407825321062,11.989719308322957,11.769967449659093,7.735255724579782,4.362754115807449,1.8144695082796027,2.0621980485414384,0.5865230515441767,0.31664756544436445
111,13.888847185281799,11.895486560658153,11.6727363130685,7.650392423522931,4.2974464247806985,1.7816384620342438,2.0311437238198082,0.5757851350047588,0.3101139537387048
112,13.783621306706385,11.802645160414258,11.577592812309254,7.567268901115532,4.232776966461278,1.748960665494112,1.999603511367082,0.5644708307923734,0.3033194608674764
113,13.67866469898421,11.70956108480362,11.481676357375358,7.48403930157683,4.169064901110641,1.7173099470910334,1.9695412081281507,0.5541200228771217,0.29708767754131116
114,13.574651116782764,11.617648258731611,11.38773706508979,7.402449788607069,4.106298338666758,1.685872457111901,1.9389460429170784,0.5433208680438716,0.2905307365420009
115,13.470527647694826,11.52572103543604,11.293166241397909,7.32081606740094,4.044150720173118,1.6554075505718697,1.9098197874887757,0.5332806729614525,0.28454200361606935
116,13.367524149822053,11.43462623741899,11.200464579868548,7.240795415877389,3.9832070839749836,1.6251613977408297,1.8801479813531443,0.5230088693675954,0.2783009274375827
117,13.264338345434355,11.34407032906576,11.107179023829826,7.160605336521136,3.922738201398009,1.5958231262682623,1.8519407127488692,0.513233608821618,0.2724967906265398
118,13.16256313620624,11.253617880741086,11.015682009145104,7.082240889239983,3.8633928697812276,1.5667378783038541,1.823173012455335,0.5034368781423069,0.2666071748584304
119,13.059976994623712,11.164518291440375,10.9238042321933,7.003406960274064,3.8047315554842664,1.538467539017553,1.7959170593371967,0.4939429686825897,0.260971441827384
120,12.959769681526083,11.074911603917634,10.833333916595947,6.9267114159139895,3.746810162280604,1.5104835798059026,1.7679026971307765,0.48456937097580693,0.255428179699754
121,12.857756672192801,10.98687912269871,10.74293639318217,6.849173587885792,3.690005351907459,1.483236986886581,1.7417516245029938,0.4753870801254733,0.24995853877082047
122,12.758852880553265,10.8984235943951,10.653609666315042,6.774239046789616,3.6334795723752227,1.4563439150174775,1.7142433321467552,0.4663750871760934,0.2447278568343564
123,12.657958702021842,10.811434953563484,10.564507943220582,6.69789639178186,3.578418410050442,1.4300680010937368,1.6893028493552087,0.4575612897100102,0.2394292835293592
124,12.559838722242977,10.724122473120952,10.476585572036226,6.624726352481437,3.523315569063022,1.4042315734986266,1.662326787644173,0.4488357028156852,0.23441648384621888
125,12.460277667473528,10.638056976614221,10.388399306502247,6.549592524678277,3.4699391930646106,1.3788870455103845,1.6382775130193068,0.4404404713728687,0.22936834420999447
126,12.36300736474792,10.552085484759742,10.302279758742749,6.47810118266939,3.4161660880054994,1.3540516509900442,1.612155012704935,0.4319517974503001,0.224570269780045
127,12.26469432948312,10.466749196112032,10.214668253556923,6.4042980036553585,3.3644416354063993,1.3296345018824853,1.5886588842660032,0.4239456609386294,0.21974038180748323
128,12.168316554694313,10.382215892684924,10.130450881817541,6.334235724958582,3.3119879397790077,1.3057673832841972,1.5635687513441916,0.4156947136194227,0.21520481774643271
129,12.071306714766825,10.297623208425069,10.043582089943737,6.262033801171649,3.2618174798410395,1.282198141068203,1.5405772261337864,0.4080594293857318,0.21049236729486678
130,11.975851133235171,10.214483583922084,9.96090206342803,6.193069167391529,3.21083782388543,1.2592822763206588,1.516463701112543,0.4000322708838915,0.2062427497624503
131,11.880004122054226,10.130672553243164,9.87520537236012,6.122690829357891,3.1619796473533994,1.2365016292542836,1.4940451388711449,0.3928047535363882,0.2016219669821243
132,11.785797156152624,10.048778001462408,9.79365020181387,6.054651530703576,3.112620573923262,1.2145088056567919,1.4707663621876599,0.38498725448832694,0.1976596460827249
133,11.690894424159493,9.96603294531927,9.70937669606358,5.986166289351213,3.064953122149329,1.1925259965214225,1.448990070762265,0.37809886420757555,0.19317961689451818
134,11.597882567139745,9.885124418728731,9.628795582511948,5.918992754114929,3.0171068493383877,1.1713534620141774,1.4264645719202012,0.3705190227802636,0.18940427378414776
135,11.50418112337164,9.80371838796487,9.545987723960721,5.852320322349507,2.9707708375537374,1.1503165589456494,1.4053257491924904,0.36392885140692316,0.18510947713072606
136,11.412004521910943,9.723579437997799,9.466427965262213,5.786210854580208,2.9242435400650417,1.1297451417815154,1.3835462679271626,0.35660470964708724,0.18142183151419353
137,11.319770247206561,9.643618122035063,9.385076841296017,5.721107700739699,2.879210073118939,1.1096992005675537,1.3629740535896433,0.35029371877933163,0.17734102953281713
138,11.228361365924295,9.564219741051756,9.306443852797111,5.6562281664298055,2.834031241411698,1.0896113409148884,1.341896552651015,0.3432261802744685,0.17377522467619808
139,11.137530015851292,9.485584165259862,9.226703243973112,5.592605354047488,2.790261296078604,1.070541963054487,1.3219070756761764,0.33715230501464943,0.1698708124477058
140,11.046934837177966,9.40711739578445,9.148790635894628,5.528885928962361,2.746443452916265,1.0509985023368262,1.301454168773672,0.33034056918176874,0.16647881928838593
141,10.95761583074453,9.329521786830098,9.070748753263695,5.466602244257633,2.7039031298794005,1.0327842870301023,1.282085174393119,0.3244987924150012,0.16273971532469006
142,10.867779859799922,9.252246864007608,8.993538325477449,5.404255024992252,2.6614017626643425,1.013911472338201,1.262243672142432,0.31791382437241106,0.15950649748293136
143,10.77994192817573,9.1756437576273,8.917036202348578,5.342974362199509,2.620000522835814,0.996392180536846,1.2434503317709826,0.31231997043403564,0.1559334216208629
144,10.690991604046097,9.099493250134689,8.840791572165674,5.282273196125957,2.5787596583551475,0.9782545948018453,1.2242589974248714,0.30595891375138967,0.15279147207203642
145,10.604324535686509,9.023977159118147,8.76532821645917,5.221767384239436,2.538432688667052,0.9612956676095383,1.2060105870038205,0.30056120150363425,0.14938084666081966
146,10.51676443083634,8.948891536773669,8.690798592214875,5.1629398241840905,2.498449962530602,0.9439539913448737,1.1874397619619506,0.2944835558864648,0.146300352771963
147,10.430722909105716,8.874351383402802,8.61559602865252,5.103110328779597,2.45922518377574,0.9275014023107818,1.1697599674769437,0.28922347865900305,0.14309836374019688
148,10.345075710165526,8.800451986370835,8.543234661374566,5.046095870247665,2.420472318845977,0.9109134362078742,1.1517143187065382,0.28347346354614716,0.14008335968339075
149,10.259302813578042,8.726840144033625,8.468407927312473,4.987072783256864,2.3823668477211664,0.8950519968915099,1.1346169658185987,0.2783080343578721,0.13711836997304935
150,10.175578793025375,8.65413028718723,8.397588463864555,4.931460560260316,2.3447607199279203,0.8790538757348088,1.1170712064015917,0.27288867131695405,0.1341673972201089
151,10.090301103919025,8.581429079645511,8.323819293514834,4.873578737485136,2.307776022659299,0.8638531530304222,1.1005061130064915,0.2678052244429039,0.13141776198507027
152,10.007938453246572,8.509932133878953,8.254072276354961,4.819122533491273,2.271288942690673,0.848414923024291,1.0835075175145665,0.26272342780540453,0.12853452887267625
153,9.923843955741784,8.438227405067204,8.181497140362415,4.762430169180474,2.2353113383079664,0.8337433880595165,1.0674104603167738,0.25766533636436934,0.12596355216778593
154,9.84233801444856,8.367606733432007,8.11291081228263,4.709237627809364,2.2000527789008166,0.8189646177003392,1.0509644473250797,0.2529322506710085,0.1231552440028676
155,9.759751093182146,8.297392111633236,8.041381225958085,4.653546132104446,2.1649240298482426,0.804722196823841,1.0352833880487111,0.24790264568412723,0.12071649246661867
156,9.678977237531447,8.226992321129137,7.973973674923225,4.601681932442425,2.1308986513738004,0.7906310718698257,1.0193904975314618,0.24347582007692195,0.1179931554990862
157,9.59796895559994,8.158849453368013,7.903551767491607,4.547051085556195,2.096621843381562,0.7768079894615062,1.004092172647384,0.23850771868119747,0.11565932946851923
158,9.51788153371979,8.088471472124189,7.837174589204231,4.496263328954816,2.0637418641249066,0.763362119230162,0.9887900958463159,0.23436573567745025,0.11304826510254783
159,9.438372179473003,8.02218698313621,7.767826005253782,4.44294175375401,2.0303658547202814,0.7499530351593887,0.9738410660647716,0.22946933065423658,0.11079329776547085
160,9.359188410307944,7.952297304776518,7.702608575294521,4.393087287687917,1.9985911895700272,0.7371036443297898,0.9591316124803099,0.2255856594539491,0.10833059575568996
161,9.280858565586115,7.887243987809436,7.634266070122841,4.340979199583225,1.9660350441087033,0.72414447879143,0.9445199481225393,0.22078025059358913,0.10611967829597788
162,9.20275415989452,7.818416075948544,7.569997778974763,4.292110596864679,1.9353665487627412,0.7118264913730455,0.9303556331373387,0.21711719647686978,0.10382567804539175
163,9.12561057696606,7.754062351237207,7.503165472179899,4.241155741129068,1.9036232039971288,0.6993506444225139,0.9161289792097799,0.21242492486686423,0.10163439424527726
164,9.048527913082511,7.686726878551159,7.439291269407257,4.19328397577417,1.8740535140805923,0.6875130938876411,0.9023918845846873,0.20895356425083064,0.09951679471051009
165,8.972599231804088,7.622805786421142,7.374178470385886,4.143550912436476,1.843073024618363,0.675489201259129,0.8886130109461938,0.20437299196370148,0.09735000724081587
166,8.896446041326612,7.557088472312582,7.31079454805931,4.096482336871599,1.8146168388192294,0.664072203205083,0.8752633518143615,0.20109943763288993,0.09537790206165217
167,8.821761995831174,7.493575765768346,7.247160310123133,4.048120356020213,1.7843636019660525,0.6525601957424447,0.8619040860139188,0.1966034712011043,0.09325454951348668
168,8.746714466603349,7.429424930986723,7.1845040079567255,4.00175729605605,1.7568753361408782,0.6414606676589159,0.8489816399316339,0.19355964554455377,0.09138559316161411
169,8.6729174771454,7.366321575124834,7.122081475295069,3.954696271190979,1.7275103242426653,0.6305001248738471,0.8359787573495701,0.18912629517468438,0.08934379117423014
170,8.599218445645812,7.303626898292041,7.060417119543197,3.9091922218502764,1.7007782687374513,0.6197349620114679,0.8235374572961011,0.1863061314955323,0.0875713540756439
171,8.526340559398992,7.241158362201362,6.998966395515543,3.863256035682544,1.6724291000476905,0.6092315832653827,0.810816896717247,0.18192804564605705,0.08562615685949324
172,8.453670395535225,7.179623124362275,6.938359900926246,3.818727655898468,1.6463640625480633,0.5988998609001841,0.7989035096591853,0.17929535723236945,0.08394314494960942
173,8.382050442702935,7.118019148113879,6.877903073994472,3.773760198186325,1.6190565969910566,0.5887512988803327,0.7864124092107807,0.17500740217480856,0.08207671763514374
174,8.310208228867156,7.05745423084117,6.818180581583065,3.730269880666208,1.593566912216055,0.578885007202105,0.774996287356837,0.17252263908784538,0.08047886712414756
175,8.23993658511746,6.996860533958256,6.758853710338356,3.686224219150658,1.567332010362743,0.5690684483410992,0.7627771345869278,0.16836257679308755,0.07868572815175233
176,8.168885698884036,6.937198933788193,6.699991563164255,3.643757977531609,1.5424151360352518,0.5596092827983921,0.7517779836254656,0.16598691106918367,0.07716375258448814
177,8.099960513415198,6.877650841880015,6.641733412682234,3.6006269984355397,1.5171545049005988,0.5501381878676597,0.7399086686385865,0.1619859323756329,0.07544696594219288
178,8.029718312353047,6.818885166981538,6.5837903657607475,3.559125806728835,1.492899220579977,0.5410511106331923,0.729248614131819,0.1596893855886546,0.07398152607759202
179,7.962043669549502,6.760241956818564,6.526513425281511,3.516905976729492,1.468495793962819,0.5319143498468836,0.717778037218952,0.15586418895764237,0.07233908899657726
180,7.892851288945273,6.702496732586877,6.469549423787677,3.476289997446248,1.444925893724089,0.5231972639909145,0.7073744429914567,0.15363104617032042,0.07092559622092645
181,7.8259533155251715,6.644644856355817,6.413070026040064,3.435083633396688,1.4213468271200869,0.514388247460552,0.6963561432956746,0.1499800397424015,0.06934500817063152
182,7.75834704507948,6.587973823486765,6.357304053043743,3.3952023236398476,1.3984186243856496,0.506017976610785,0.686124066278945,0.14781133155045673,0.06800721241526707
183,7.691769110279737,6.530930866105912,6.301376655545532,3.355142573263562,1.3756667153405004,0.4975415056810169,0.6755893771537308,0.14431583407803855,0.0664705337930092
184,7.625902070767868,6.475179385076973,6.247007002521196,3.315890635839657,1.353349089890954,0.48948884953528027,0.6655133765607425,0.14221877218779364,0.06522620487037165
185,7.559761559706299,6.419094927200146,6.191551697649487,3.277016596820395,1.3314123967323745,0.48136864910004895,0.6554188695674092,0.13885936681273528,0.06372536856297069
186,7.495287357624228,6.364076502235815,6.138556579926741,3.2384041894296707,1.3096883785291442,0.47359087968010205,0.6455479510813344,0.13683359231187445,0.06256077021899208
187,7.43001330133825,6.309125267409229,6.083717809937542,3.200589472020377,1.2885516048728252,0.4658581771107061,0.6358479848145694,0.1336041670028125,0.06109989257182509
188,7.366559652423089,6.254634978969523,6.031758459292154,3.1627885020311974,1.2674133536503984,0.4583023226235658,0.6261860340429518,0.131644502684286,0.06000310178270379
189,7.3024252160597705,6.20114264476832,5.977806789780706,3.1257598193924268,1.2470319887597576,0.45098299741493497,0.6168867791422177,0.12855046811859197,0.058594421426789625
190,7.239847774985744,6.14679259435052,5.926733058036144,3.088960641907034,1.2264879665622435,0.4435931683770948,0.6074084194956305,0.12664412489646626,0.05755521460034311
191,7.176796772396117,6.09514162036918,5.8735033885383405,3.052593846602248,1.2067821934835847,0.43670256894757103,0.5985175913110606,0.12369393500212679,0.056213042649452205
192,7.115041809233356,6.0406414249327325,5.823601238748015,3.0167587482307217,1.1868642018661435,0.42944773898016453,0.5892265092663378,0.12182632074825282,0.0552170254450052
193,7.053239623910745,5.990819425783364,5.770911776856071,2.9810831468419265,1.1677866286061356,0.42295237668922325,0.5806904748334094,0.11902972247455183,0.05394375677323018
194,6.992085951393855,5.93652787434564,5.7221161443534205,2.9461173019348394,1.1485157340980532,0.4158576152494076,0.5716496465731796,0.11718950875258978,0.05297225316864834
195,6.931759246604716,5.887670805937485,5.670288207774018,2.9111854700951953,1.1300526711008863,0.40965142182992237,0.5633726515605005,0.11455438327759149,0.05176657422688119
196,6.871094596772178,5.8346365901890245,5.6221039649147455,2.877044553881744,1.1114231042074905,0.4027987716851037,0.554639164292579,0.11273137775673849,0.05080675225848767
197,6.8122401262756975,5.785864120537278,5.571481312807845,2.842901008708402,1.093525484965413,0.3968241154544685,0.546583252423904,0.11026499488227393,0.04967822028779547
198,6.75217084297417,5.734535800224182,5.523737701063831,2.809550438426183,1.0755427360241883,0.3902453322585558,0.5381288101184672,0.10844499879479974,0.04872139239631382
199,6.694396368921889,5.685785235926775,5.474286801754715,2.776191144172699,1.058123309441428,0.3845099359703542,0.5303276930693577,0.10615339392142335,0.0476712904372161
200,6.635413587774184,5.636002914670092,5.427173568051225,2.743643837625915,1.0408300028655193,0.37817888936741645,0.5221083466972938,0.10432990983064254,0.04671945019809042
201,6.578336801712331,5.587462665346107,5.37867859011563,2.710961383822649,1.0238258637858257,0.3726955089415999,0.5145676166224213,0.1022120534687765,0.04573664395378877
202,6.520534135057292,5.539029585872779,5.332366680389538,2.6793014205915515,1.0072543891327292,0.36657231069111545,0.5065974002470773,0.10039691340929592,0.044817437866565404
203,6.464171226848189,5.490942804389218,5.28469191527449,2.647196536866271,0.9906396720278431,0.36131831281738636,0.49927371404230314,0.09843705745517817,0.04388790681397083
204,6.407441529322691,5.443492816731507,5.239220538335602,2.6164195833689985,0.9747792856468128,0.35542956303515943,0.49158533549242717,0.09663741477560098,0.043028650970643165
205,6.351903420561719,5.396214133185266,5.192244829086409,2.58494868694121,0.9585716621468988,0.3503184219725257,0.4844343252988679,0.09481201043824818,0.04213220898976975
206,6.2961825570770245,5.349409018617065,5.147692245965758,2.5549087087236066,0.943344974045049,0.3447543913581215,0.47704267940103173,0.0930327227923253,0.041338502801178255
207,6.2415397449413685,5.303184804657345,5.101327478493759,2.5242018515559543,0.927593144190875,0.33971365188790853,0.4700404697595299,0.09132831101829166,0.04045710281027601
208,6.186665995193956,5.25687947711098,5.057742060991021,2.494759981424295,0.9129231516971956,0.33451465230920696,0.46294858845425274,0.0895733945272822,0.039719435319651664
209,6.133259180384271,5.211757554990798,5.012020552035053,2.464880155481449,0.8976542082268233,0.32954672184681594,0.4560839831077817,0.08797734024890343,0.03884657735438999
210,6.078756735586167,5.165973369176804,4.969235373177489,2.435992628651947,0.8835109931230485,0.3246765129379447,0.4492889982862653,0.08624741685174302,0.038161468056645595
211,6.026959394767337,5.12180076646966,4.924348783202107,2.406947966256427,0.8687053482480759,0.3198077578976299,0.4425608695138039,0.08473730452087588,0.03729344928242405
212,5.972715642618363,5.076721762982523,4.8821345658540585,2.378583417114989,0.8550984672377883,0.31522590515730037,0.4360575766485832,0.08304606430806107,0.0366676209448716
213,5.9222239947190705,5.03326725379311,4.838182727589505,2.3503715107018626,0.8407009422530634,0.31045128018316753,0.4294597027381859,0.08159155253870845,0.0357970411779168
214,5.868638008358715,4.98906338627609,4.7965264671939165,2.3225156700171254,0.8276410254809874,0.3061580336141036,0.42324044256856047,0.07996949464798853,0.035240013693763214
215,5.81903960616758,4.946171129327764,4.753404899659622,2.295106060932263,0.8136292882694377,0.3014718929241379,0.41675869248917347,0.07854376920639704,0.03437007004406988
216,5.76632420369631,4.902950643663795,4.71247648613127,2.267811637739845,0.8010768273983635,0.2974302871500717,0.41080995283468935,0.07702364845585623,0.033877901515645015
217,5.717542208910379,4.860464474969268,4.670031567847903,2.2410616036730433,0.7874881461201124,0.292872212671614,0.40444116952178644,0.07560773411537063,0.033015196564334964
218,5.665799648549699,4.818386846365456,4.629993506199738,2.2144964779760143,0.7753869625144606,0.28901383334552755,0.3987542955387021,0.07421268838703007,0.03257151450387941
219,5.617624322636302,4.776225433844755,4.5881310340932435,2.1881786542785258,0.7622572878314812,0.2846362137227058,0.3925008691168063,0.0727949628426576,0.03172110036374932
220,5.567234456780303,4.735277533104081,4.548937387557299,2.162532872422767,0.7505872363455461,0.2809145763731353,0.3870809154508041,0.07153512243674516,0.03131527954698616
221,5.5192858619813485,4.693622250099797,4.507742574258109,2.1365141524255407,0.7379027102635756,0.27673246735534623,0.3809244730186519,0.0701080490651739,0.03049192928105452
222,5.470390336906158,4.653485704465214,4.469194032182754,2.1117702202249005,0.7266596915261688,0.27312681527576244,0.3757765436650754,0.06897817096205518,0.030124928064550763
223,5.422783734228933,4.612638881924475,4.42875238196061,2.0861435322361914,0.7143995193542881,0.26914999512440974,0.3697153987959226,0.06753430165679808,0.02933735121768839
224,5.374949998493999,4.573031140481614,4.390885618293764,2.062078418654566,0.7035445413349727,0.2656548164794975,0.3648259503211142,0.06651995750864768,0.029009263384385763
225,5.328063690479862,4.533110710055393,4.351013120292002,2.0369991380813897,0.6917218578198117,0.26187753912288114,0.3588827388189074,0.0650629598894597,0.02825114776532488
226,5.2811246031516035,4.493982343064061,4.314093114237375,2.0135480004496293,0.6812055910352152,0.2584999558601303,0.3542142260099705,0.06415240213652412,0.027963300417685234
227,5.234941538699907,4.4548951181696115,4.274590040187595,1.9890009776480042,0.6698451654700578,0.25489068046729446,0.34841065303780466,0.06269184671189378,0.027226104716396842
228,5.18892703986994,4.416410563823079,4.238696676081772,1.9661797140111605,0.6596334617858521,0.25165063118849285,0.34393634608226165,0.06187864651125754,0.026969786269142655
229,5.143545743505399,4.3779193418915305,4.199612816013555,1.9421724197982833,0.6487484246730594,0.24817709293625115,0.3382831325342313,0.06042119549708887,0.02625363729187878
230,5.098300300022782,4.3403396455029615,4.164513743517676,1.919911850040923,0.6388006609846524,0.24507958064255178,0.3339858409259759,0.05969668156487401,0.026009643407656314
231,5.0537026059663726,4.302136061910091,4.126075296874489,1.89653490470637,0.62840225778293,0.24172625202848075,0.3285021023390962,0.05824793419006549,0.025322260891413234
232,5.009332060217978,4.265744393343996,4.0914690500695245,1.8747521900788755,0.6186908151396691,0.2387636195547377,0.3243447542558445,0.05759621471106754,0.025076251990413242
233,4.965340098975672,4.227634352118872,4.053865098460513,1.852056450328497,0.6087694913862812,0.23553361999779113,0.3190689161542694,0.05616980597233832,0.024422826488500204
234,4.921867744461898,4.192410760913719,4.0197228232038045,1.8307169945179533,0.5993108822495169,0.23270590171120933,0.31498741422075904,0.05557029061531164,0.024177519905540304
235,4.878604526205154,4.154679962161377,3.982895395772763,1.8086481470835576,0.5898194586771828,0.22960351192518,0.30995540440038055,0.054188283999114656,0.023557179855367677
236,4.835925883435199,4.120075822036137,3.9493861934613905,1.7877687523651016,0.5806571369532262,0.22689301266276438,0.30589800738983186,0.05361601217843945,0.023324483175876955
237,4.793407382797113,4.0832791606984005,3.9131560113622594,1.7662343294872827,0.5715265544065196,0.22393331302346417,0.3011309123867873,0.05230359838138615,0.022739655439316674
238,4.751437090680766,4.048913365236018,3.880301275285733,1.745871778558258,0.56269812011509,0.2213143428458227,0.2970818038805556,0.051730312437205044,0.022520717589133626
239,4.709769827123982,4.013164157569402,3.844639049711302,1.7248285518210653,0.55388460016704,0.2185089111975525,0.29258305242373683,0.050514355614259196,0.021977729174102244
240,4.668481334677199,3.979053052166712,3.8123561005782136,1.7050373963361585,0.5453792087522712,0.21597350318775285,0.2885489193098964,0.04991924812367387,0.021757697013175266
241,4.6275243301645235,3.944286079904462,3.777298822831505,1.6844064439337627,0.5368995429226182,0.2133090869554555,0.28431004402117227,0.04881596040823556,0.021263259259148726
242,4.587131422879496,3.9104635267863825,3.7456301805645724,1.665237378737168,0.528651429108401,0.21086467426737304,0.28030265904661567,0.04819011228410312,0.021024670905275093
243,4.546696035288941,3.87662279594048,3.7111520991575753,1.6449341687064227,0.5205557816330605,0.2083191918169129,0.2763035923149415,0.04719022363298056,0.02058133859752996
244,4.507275070545351,3.843218764296131,3.680110069961577,1.6264138574071927,0.5125092807467317,0.20596444498328392,0.27233156452469187,0.046540525424810186,0.020309544233130597
245,4.4673383175287675,3.810084795350778,3.646234037488093,1.6064713809708153,0.5048100768634913,0.20351993549975078,0.2685444104333001,0.04561868914170326,0.01991708752421455
246,4.428760012662775,3.7773651097162717,3.6157100211433506,1.5885162167397309,0.49697492744252114,0.2012469680132383,0.264623197064873,0.04496753772745712,0.01960929499894275
247,4.389545664376968,3.744630461423422,3.5825463507649093,1.5690340671531584,0.48962478059673886,0.19888563916845536,0.26101348407152325,0.04410155986883828,0.019271086884210645
248,4.351470194060134,3.712781629369661,3.5523972488619533,1.5515123751951472,0.48205370502664335,0.19671546651446079,0.25717614519798165,0.04347280459995165,0.01894174526150149
249,4.31327010083147,3.68035096881622,3.5200275997721473,1.5325700463888494,0.4749799576939967,0.19441565515643358,0.25370025530872486,0.04265545798824757,0.01864800852867706
250,4.275505988782624,3.6491911653213225,3.4902730216385476,1.5153570050292569,0.467726599832028,0.19237705529129773,0.24998777347988482,0.042055743413932895,0.018326211986722643
251,4.238370600057384,3.6174382971316192,3.458581608828217,1.497048841128175,0.4608661800036761,0.1901277037905314,0.24660055177659024,0.041287744434667185,0.018055633272444697
252,4.200969009364326,3.5866202727370204,3.4293380256112984,1.4800870165694564,0.4539685298440542,0.1882230375517558,0.24304119492227266,0.04071174138997268,0.01776950677093199
253,4.164740697285317,3.5557957682606416,3.3982215294308786,1.4624296519583209,0.44727474671812906,0.1860389739470632,0.239715114443079,0.03999631348265739,0.01750934685162516
254,4.12793350635263,3.525214545269311,3.3694814392816386,1.4457379738370648,0.4407485134923238,0.18424032123231945,0.23631679771293754,0.03943953366061635,0.01726182632388347
255,4.092378283662644,3.495293435587373,3.339066507718735,1.4286352458223601,0.4341952111801606,0.182147462814898,0.2330569037875941,0.03877720541220633,0.01699854661733102
256,4.056349954136183,3.465024210522927,3.3106495664228235,1.4123060871260669,0.4280334316428792,0.1804172724584287,0.22981036120591894,0.038238671883439844,0.016782921774811433
257,4.021348307927985,3.435819123196862,3.2810701174979395,1.395632004508186,0.4216156355544104,0.1784316818815764,0.22663074787711435,0.03762827723040364,0.016501020068838527
258,3.986095286619722,3.406044974330923,3.252879845382146,1.3797926535350193,0.4158015634653466,0.17674645051356908,0.22352234623109346,0.037103682084034785,0.01631447631970232
259,3.9515273738473953,3.377333721113539,3.2240646164737177,1.3634316439577026,0.4095270094561229,0.17486475354433306,0.2204224735447869,0.036535327509739784,0.01600563698956655
260,3.9171502367106297,3.348203695944771,3.1962460056277786,1.3481090920201402,0.40402559324323384,0.1732222488118572,0.21744769576575604,0.03601918345644589,0.01585213484131248
261,3.8829203249416406,3.3198979824514847,3.1679749753464126,1.3320705748158648,0.39790995794720985,0.1714321658430752,0.21442011877687797,0.03547295238620756,0.015515771131225374
262,3.8495468982108987,3.2914445762343987,3.1407456510082112,1.3171648573546344,0.3926762081936211,0.16984267169401335,0.2115735429668571,0.034972519184550604,0.01540788455603826
263,3.8155928496794886,3.263593965307392,3.1128029990881974,1.3015381464183051,0.38674399841626217,0.16814112636717066,0.20861752734053787,0.03442255458867245,0.015049401044804216
264,3.7832410560679204,3.2356932270244907,3.0863337239951676,1.2869773389270327,0.38174594821543456,0.1666075894975843,0.20588250561162916,0.033952173923912636,0.014995757242090098
265,3.7495871045880733,3.208430639341361,3.058561765794209,1.2717825075032445,0.3760307740211928,0.1649990424882616,0.20300393000063996,0.033389529072893935,0.01461927642103782
266,3.718041516658374,3.180883653720947,3.03299654216294,1.2576026909626996,0.3712456147554245,0.1635159144506534,0.2003751071568329,0.032969498630681014,0.014617750779316454
267,3.68494953373391,3.1543608284863005,3.0053108727681352,1.2427486494500704,0.3657620080959527,0.1619918296200273,0.1975790264073764,0.032401312821013224,0.014225838794919113
268,3.653840072748478,3.1269968287968646,2.9806447518794226,1.2290332825485324,0.3611697483020794,0.16057179939397834,0.1950556644564748,0.03203953835970657,0.014268754538452397
269,3.6217028233503523,3.1013242295505172,2.9531269583293933,1.2144330779812265,0.3559093800871275,0.1590969784102162,0.19234062195142904,0.03147482961091686,0.013858919420253213
270,3.5907080383401655,3.074112193781519,2.9291880969506576,1.201236355212471,0.35149777158987283,0.1577740157183579,0.18992206515792578,0.03116436588253817,0.013928929717720456
271,3.559769131960091,3.0491958425904944,2.9019838897939247,1.1868215714636379,0.3464506787124154,0.15630527322048426,0.18727959514824455,0.030615097571240483,0.013507741492310576
272,3.5287364275829884,3.0223111630636392,2.8785706751143856,1.174206029331728,0.34222066560764014,0.15510148842880844,0.18497012685183048,0.030340097027119636,0.01358870393812704
273,3.4990017288730315,2.998020391933671,2.8518032738962877,1.1598678142868346,0.3373680664567677,0.1536373398165187,0.18237901456797584,0.029809686792762365,0.01318429099207533
274,3.4680452063862326,2.971552764843184,2.82880020486432,1.1478898552787886,0.3333370071399401,0.15253330497476994,0.18019116192965054,0.02955730399414659,0.01326497093009704
275,3.4391869257902465,2.9478147038183624,2.8025789355858297,1.1336485258741715,0.32864428044562216,0.15110321834666635,0.17762092902278387,0.029041310989339427,0.012899964732406838
276,3.4086554645851987,2.9217560613966755,2.779925575479226,1.1221872883143178,0.3248315188458275,0.15006712687403867,0.17557641866864024,0.028812350932104217,0.012970678655810641
277,3.380314893638014,2.8984957073133444,2.75433280747411,1.10822373946673,0.32028161329199173,0.14869724837117057,0.1730178212959346,0.028309684414505917,0.01264026132066811
278,3.3503911967462923,2.8729672566771063,2.731978797578674,1.0970982320380793,0.31666923835806926,0.14771257679562486,0.17112502727502069,0.028104594533246208,0.01269381056789442
279,3.3225272676986464,2.850073597512937,2.7069213915649284,1.0835488570835792,0.31227529281860816,0.14641081121483307,0.16859877084994002,0.02761558908053878,0.012384757826451607
280,3.2931606636956077,2.825184065035129,2.685065535887689,1.0726474367750782,0.308811051291393,0.14546936041323472,0.16683834234308142,0.027427328083363726,0.0124241555525356
281,3.2658874744670423,2.802578125180686,2.660191216068989,1.0595543840233619,0.304604000772633,0.1442322734652971,0.16437522366936466,0.026950961263100415,0.012125005215344297
282,3.236970923862692,2.7783633782894337,2.6391433228077337,1.0488355908332867,0.30125357515755047,0.1433187391438977,0.16270617117397168,0.026769955214505727,0.012158870300012337
283,3.2103317217729743,2.755972044636662,2.614295499202561,1.0361737249288032,0.29725900360516994,0.1421433942078824,0.1603364810351938,0.026307388039156124,0.011874253284776782
284,3.1819068133437622,2.732504751972639,2.5940540268140024,1.0256881925919306,0.29401403996695613,0.1412434456429951,0.15870404888003206,0.026124642401603507,0.011914711879909095
285,3.1558288231352827,2.7102115856824924,2.569464541090719,1.0133779661477644,0.2902294360034781,0.14014436534169564,0.1564581902536234,0.025685362743282623,0.0116554528211753
286,3.1280372712004243,2.687558910595607,2.5496751965212305,1.0032108193535012,0.2870942139306909,0.13924943364284179,0.1548161414318385,0.025489118635607242,0.011704031379107787
287,3.1023474292380397,2.6653219860353135,2.525654929058578,0.9911794463624021,0.28349675431791593,0.13825530537318145,0.15271696592404468,0.025089201434705912,0.011472015167104417
288,3.0753087900276945,2.643354283386785,2.506044917959816,0.9813642452407065,0.2804850138237283,0.13734742816614415,0.15103929961189638,0.024875001040817666,0.011520267389317386
289,3.049871065764506,2.6213633906162532,2.482665970612597,0.9695888972854029,0.2770452838398418,0.13647264168961046,0.1491013767732726,0.024534529621205094,0.01131001814438654
290,3.023630440462297,2.5998514937200143,2.4632359629931777,0.960106545232535,0.27417916826849437,0.13554803211027364,0.14738299662484355,0.02430767122180883,0.011349353096855676
291,2.998401676038743,2.578319673524935,2.4404220128292553,0.9485941735379629,0.2708659782512084,0.13477112257902496,0.14560436600571314,0.02403177297944327,0.01115150548554024
292,2.972899206726449,2.5571767664748957,2.4213318027658297,0.9393922565996864,0.26816340051152976,0.13385690859804644,0.14385693050998788,0.02379404702867806,0.011176761554755454
293,2.94794512800565,2.536065091506498,2.398914754291992,0.9281750325636179,0.26495704170230555,0.1331188734229593,0.1422120294602602,0.023568331746072323,0.010980268888053625
294,2.923015216489061,2.515341904124951,2.3803343995286386,0.9191955353123362,0.26240975007795847,0.13226707443639987,0.1404606203499193,0.023322136720263426,0.010994452154925182
295,2.898545809555667,2.494562088072295,2.358181518382747,0.9083357135645426,0.25931280562138975,0.1314902696378414,0.13891499459545772,0.023123598638831226,0.010796414778647057
296,2.874041020807172,2.4743642001937376,2.340124415878051,0.8995340675000097,0.25689560359163394,0.13076165374493873,0.13719062489229794,0.022880980571439887,0.01081727296696549
297,2.850139272696152,2.453869078053812,2.3182445418410684,0.8890593769585086,0.2539132645829672,0.12992303814689016,0.1357184961959393,0.022692289065762497,0.010622772648266277
298,2.8260082335790924,2.434249352900169,2.30061540255113,0.8804254941042464,0.25162018527978103,0.12931990962900408,0.13404878889108207,0.022469909531715862,0.010666433114283027
299,2.8026714711387837,2.4140604651483035,2.2791316304255744,0.8703105849651388,0.24873785520989053,0.1284525160522664,0.1326255652766426,0.022288742261394563,0.010467962915606158
300,2.7788939165077293,2.3948983611095436,2.261763059128849,0.8618910269318869,0.24658991392168733,0.1279285601568827,0.1310293867614678,0.022093736322567906,0.010532933188370022
301,2.756067027493799,2.37513170918462,2.2408715741287364,0.8520320918795773,0.2437814906281795,0.12706012537268604,0.12962948152156709,0.021923959972551074,0.01031450510515189
302,2.7327827287322397,2.3562324711732927,2.223547045453912,0.8439401481831559,0.24179631358245768,0.12657350486667657,0.1281135849638832,0.02174097868655657,0.0103993782527928
303,2.710345805604792,2.3370193935384833,2.2034148388170873,0.834233245787156,0.23904254644694123,0.12571785047452358,0.1267314792252815,0.021588961956484413,0.010150743554058454
304,2.687630311623252,2.318304326773971,2.186005614760097,0.8264986176235773,0.23721482581017686,0.12526103261555172,0.12529798625317143,0.021396419861028332,0.010263922319417536
305,2.665529720961467,2.2996537850358774,2.166656268000601,0.8169677397676557,0.23452459606878545,0.12443507173561763,0.1239462830507743,0.02126629560091021,0.009985493766088682
306,2.6433344805202963,2.2811301748746597,2.1492691792126295,0.809508639067661,0.23283053934376188,0.12400783214370266,0.12259848489506309,0.02106119536139147,0.010133449291640576
307,2.6215914366884863,2.263007678277083,2.1305089071757184,0.8002281020666921,0.23022280177126553,0.12321852714321353,0.12128387166233999,0.02093903119232932,0.009832468103945932
308,2.5998303888095977,2.2446820087808583,2.1134063984967844,0.7929538550860162,0.22864664065697518,0.12281317628538568,0.12001910013424208,0.020740828233392114,0.010010336465541503
309,2.5785632079112935,2.2270768797956113,2.095013487869793,0.783982794241684,0.2261215362377049,0.12205359439458235,0.11873647161297551,0.02060839242614919,0.009703551876835225
310,2.5571459166334383,2.2089270134235304,2.078323175657312,0.7768406887366831,0.22466383168071605,0.12167754536550789,0.11755241023014484,0.020443748567369996,0.009900359908942048
311,2.5364544906868662,2.1918478803951023,2.0602123102730165,0.7681995543761143,0.22220440601244779,0.12093359081569365,0.11629036491593098,0.020296619636839024,0.009597446634323036
312,2.5153347763339196,2.1738450873066255,2.043897464942091,0.7611908698761575,0.22087394052766773,0.12061470970812169,0.11517814845810487,0.02017077711268061,0.009801112829530981
313,2.4952066603543135,2.157367183846332,2.02611436382102,0.7528349733454394,0.21846997196130843,0.1198701795227133,0.11393895506548757,0.020017398082158473,0.009500054949257673
314,2.474354169132465,2.139455404412269,2.010080582568366,0.746006537020261,0.21726669713530997,0.11963595710441365,0.1128700427099572,0.019916480033066047,0.009705862490584855
315,2.454736284068205,2.1235982770970754,1.992716306633851,0.7378678013269524,0.21491067530650854,0.11887264100555511,0.1116831517211633,0.019769599430300256,0.00940568277483551
316,2.4342063977067285,2.1057869762998145,1.9769616349609143,0.7312828031551158,0.21382296758496244,0.1187295108462204,0.11063129880054728,0.01967651727243662,0.009621385478362785
317,2.4149944295197283,2.0903894172927777,1.9599754358887786,0.7233010997939096,0.2115154677499076,0.1179373718211376,0.10952274794024534,0.01954013811503933,0.009322871635241337
318,2.394912391978398,2.072889672268482,1.9445809970456815,0.7170250753752263,0.2105310380884211,0.11786414792765934,0.10848460211248884,0.01944302365693692,0.009553041359550873
319,2.375984647647049,2.057755623251996,1.9279015270481157,0.7091474172976817,0.20828775298365634,0.11706114638798475,0.10744597611437748,0.019326041067089583,0.009258882474882957
320,2.3564789019205286,2.0406821999312363,1.9128610335100324,0.7032063213407937,0.20739579786187246,0.11701606388043767,0.10643879835704084,0.01921826629322781,0.009502001143332573
321,2.337725708531357,2.0258382425241153,1.896464615976359,0.6954072804746301,0.20523189711936432,0.11624247047574744,0.10544069837494963,0.01912944071176226,0.009216943129052335
322,2.3188884557276226,2.0090481053144416,1.8817534791895374,0.6897884962648615,0.20441063973417217,0.11617852635343486,0.10448205467196565,0.019008194973707537,0.009462923376870073
323,2.30025643965341,1.9946587388673107,1.8655903135198648,0.6820663156013234,0.20233844659756625,0.11547507516119172,0.10349968985734309,0.018951433888189387,0.009186996250561092
324,2.28199791520948,1.9780192036531197,1.851277819645097,0.6767594504441752,0.20156507073950078,0.11535700601128748,0.10260587202572106,0.018812770926698124,0.009421877837601615
325,2.2635839426978404,1.9641115736018653,1.8353191045742177,0.6691287677413483,0.1995895230748323,0.11475535812047015,0.10162444649212204,0.01878759049129816,0.00915643367487442
326,2.24569023977533,1.947634338885374,1.8214215982938617,0.6640905644527969,0.19886461283388518,0.11455382336649342,0.10080567431362303,0.01862803961876685,0.00936868722093236
327,2.2277271783650026,1.9341230457250833,1.8056387629104966,0.6565939458732762,0.19696962587512348,0.11408227635759405,0.09981539950047072,0.018634240277481628,0.009117122155386669
328,2.2100327889080504,1.917874025504031,1.792177361205749,0.6517618871741,0.1963074359977211,0.11377694573875118,0.09905326182893891,0.01845575086540401,0.009304075448848323
329,2.1926572750233735,1.9047238997008413,1.776458985077295,0.6444513885696729,0.19447220358020761,0.11344551604699805,0.09806264375057464,0.018485794282159587,0.009074328548807617
330,2.1751257259601946,1.8887559730957724,1.7635775218834278,0.6397967996350339,0.19388268820015445,0.1130397654851062,0.09732266605744759,0.018292856122688717,0.00924171014611056
331,2.1582500627798744,1.8758555581316256,1.7477993643432987,0.6326730908842443,0.1921027287610974,0.11282340458880981,0.09636782791357593,0.018322852639055413,0.009032724516357856
332,2.1409766952782996,1.8603144937570613,1.7356639860710343,0.6281979479848093,0.1915870191992641,0.11235297514683812,0.09564247033208421,0.018136925366222162,0.00918448206900797
333,2.124471358490688,1.8474864412322167,1.7197209366567463,0.6212441779899541,0.1898675305928047,0.1122148405523849,0.09475039635711387,0.018145294266606472,0.008985929347288922
334,2.107486795465211,1.8325195135149932,1.7083395492648288,0.6169543617471471,0.18941319731898423,0.11172470034136885,0.09404644688060557,0.017995438743939777,0.009136805984248465
335,2.091434196099747,1.819683484082127,1.6922839994436958,0.610172155607114,0.1877646000362878,0.11162739851805523,0.09321989035651504,0.017972713122407846,0.008939259371777858
336,2.074704458890977,1.805274242578722,1.6814490095522387,0.606069636414869,0.18734715260941687,0.11115616083630918,0.09253480669354106,0.017880016139297236,0.009107657828405393
337,2.0590744949837627,1.7925163253541399,1.6655261416307041,0.599433599087229,0.18578819782395534,0.11106746842213427,0.09176481192073016,0.017821025307321475,0.008898297316292207
338,2.0426424694043237,1.7784926785314428,1.655009198229867,0.5955410290596993,0.18537423746048518,0.1106348532327537,0.09108717745039989,0.017793379586907698,0.009096359015856766
339,2.027329887086197,1.766000327809204,1.6394374372565503,0.5889980626519681,0.183927631968629,0.11053891789421849,0.09036790661585323,0.017694271220078224,0.008865374345050709
340,2.0112111888473625,1.7521982373292793,1.629040793235313,0.5853449265389579,0.18347475608145358,0.11014003776291659,0.08969541414044677,0.017726600895882964,0.00910021661231938
341,1.9962477698686905,1.7400596000636952,1.6139437041027254,0.5788780726517978,0.1821684804703665,0.11003910324562918,0.08902558672800603,0.017586558963520647,0.00884343291839439
342,1.9804066130124867,1.7264389221479532,1.603585782129504,0.5754386539899428,0.18164711470430336,0.10966458872607295,0.0883731240524096,0.017664072726679306,0.009114083812218607
343,1.9657970774554032,1.7145751589765021,1.5889745469760124,0.569107239181989,0.1805082399947401,0.10957173322621681,0.08774823542391923,0.017485048052071503,0.008831315391647913
344,1.9502227637721992,1.7012239781408534,1.578616974723858,0.5657783369495618,0.1799219035543042,0.10921896222010055,0.08712882467597954,0.01758619711871726,0.009126478410329191
345,1.935956725846581,1.6896087220748046,1.5645940738021402,0.5596816242978891,0.17893611504886345,0.1091414133361115,0.08653739598892657,0.01737540087129423,0.00882131298531933
346,1.9206415867091402,1.6765287221163658,1.5540996628235757,0.556371679071036,0.17830824631422926,0.1087982430729597,0.08594689794795846,0.01747800068818151,0.009124080631966701
347,1.9067586465819,1.6651844938143359,1.5407998188989507,0.5505604151484368,0.17742640152233016,0.10874229485172206,0.0853762179052195,0.017259646935976782,0.00880618726845858
348,1.891660920893998,1.6523131712598036,1.5301262862794798,0.5472601896343418,0.17680076557587848,0.10838470335799741,0.08480272308901657,0.017358213163197418,0.009109374931376287
349,1.8781824394334186,1.6412342515887206,1.5174478487659497,0.541703689305137,0.17597127443437321,0.10836916351786716,0.08423983200783017,0.017155268843418482,0.008784855543533705
350,1.8633115944608267,1.6286184092321168,1.5067912944971067,0.5384577185284175,0.1753955769195767,0.10798085331304971,0.08368725440637549,0.01723840660931029,0.0090900585648111
351,1.8501906945833213,1.6177496750767109,1.494413225207203,0.5331042529055502,0.1745796377916974,0.10801252617213741,0.08311340075701593,0.017067110773080832,0.008753650198351025
352,1.8355620264906174,1.6054655926377435,1.4840887396938391,0.529949766607075,0.17408128730508937,0.10761088166927651,0.08261095200398567,0.017110913662967634,0.0090692147519781
353,1.8227434338167197,1.5947604769926562,1.4716885349747502,0.5247665421919636,0.17325241401771424,0.10766951800747333,0.08200238604414956,0.016985651629241712,0.008710732291373468
354,1.8083916678280954,1.5827856403692562,1.461927606703481,0.5217190708627224,0.17284458325410473,0.10728204265979402,0.0815930465217502,0.01698886183006087,0.009048773035141882
355,1.7958722408036214,1.5722993061143506,1.4494209219334553,0.5166860318097495,0.17197937186797232,0.10733848118420396,0.08092182534540626,0.016908051524333292,0.008660386541107158
356,1.7817746321207915,1.5604976053176813,1.4401923679806499,0.5137609317522832,0.17168298176451366,0.10697800384523497,0.0806399017505883,0.016900948630811576,0.009029818850729456
357,1.7695510291232281,1.5504074909490078,1.4277549640473441,0.5088551174336995,0.1707652794332331,0.10701119648481529,0.07988850552249371,0.016845291972570883,0.008617422618871037
358,1.7557650544202337,1.538580579328193,1.4188214797528138,0.5060777867841079,0.1705984579000431,0.10668254743659182,0.07975184652115909,0.01685613792892852,0.009014812503094024
359,1.7436796435621813,1.5290429806633554,1.4066495534173915,0.5012748472147868,0.1696129000914767,0.10669051952764579,0.07892741671687413,0.016796488625030716,0.008594481481414064
360,1.7303958401012816,1.5171092663148493,1.3978338897169642,0.4986574668616954,0.16958655330027994,0.10639305007164923,0.07891554877563388,0.01683823040960688,0.009003872506703987
361,1.7182501155013439,1.5081117607832315,1.3860260331080463,0.4939374433758863,0.1685164035464638,0.10638598812923825,0.07805611314551683,0.0167533506169638,0.008593424145726773
362,1.7055716186986891,1.4961677678083172,1.377284294058223,0.49146029532335006,0.16864585574483343,0.10611907442469894,0.07810023369630949,0.016828221539436666,0.008997298970208607
363,1.6933653169980125,1.487533840546678,1.36583532481269,0.4868197345754408,0.16747916429158188,0.10611242299234985,0.07726669483451527,0.016717092577234645,0.00860796088190228
364,1.6811769328072257,1.4757578457885376,1.3571984625822449,0.48448159883884967,0.16776215582056142,0.1058725347052508,0.07729084044849012,0.016817928048827355,0.00899621437367623
365,1.6690859308329156,1.467323973157835,1.3460675078229578,0.47991896682513824,0.1665145051071263,0.10587196748321759,0.07651920359487045,0.016689239433551762,0.008628601798257576
366,1.6572211266469015,1.4558088188648548,1.3375674369123485,0.4777357458662172,0.16691266600181418,0.10565084757615305,0.07649593199802442,0.01680811463626782,0.009004535322462301
367,1.6453906662098445,1.4475179665339792,1.326782233446096,0.4732399086023301,0.16563415144598945,0.10564796036460505,0.07578760127863016,0.01667435335857878,0.00865345095544346
368,1.6337467411154458,1.4362424131829212,1.3183377999823385,0.4711990941850804,0.16608914278469522,0.10544829277251994,0.07571979270246267,0.01680775285546073,0.009020996909375167
369,1.6222428224007108,1.4281604936361787,1.3079795822604428,0.4667868884630775,0.16483279749020008,0.1054324911353592,0.07506579899128489,0.016679119407284185,0.008680092112243012
370,1.6107949349811512,1.4170475047388182,1.2995303480827414,0.46487469220864336,0.1652937444570045,0.10526369693988916,0.07495887465918394,0.01681717345269454,0.009041524724785232
371,1.5996085734767158,1.4092687852113845,1.2895445022976315,0.46057136992998693,0.16408902903030198,0.1052298755285921,0.07436168093934067,0.01669370402229571,0.008707553728843642
372,1.5883296922204784,1.3982536123100646,1.2811781298562566,0.45876688754096295,0.16453253489410696,0.10508754908598375,0.07421637498632354,0.01681922633744584,0.009061135198716676
373,1.5774577926224245,1.3907563807803354,1.2714579471468708,0.454585254316591,0.16338807605350766,0.1050552074386047,0.07368988250178657,0.016695954743379454,0.008731035414855514
374,1.5662947257155835,1.3799177064147352,1.2632882784208983,0.45286235896195043,0.16381233683462323,0.10489764198924618,0.0734984445638259,0.01679985670066436,0.009071410008731143
375,1.5557353749242386,1.3725634053340432,1.2537913493493362,0.4487963250984025,0.16273780702983257,0.10491189321329786,0.07305589500641724,0.0166773167999323,0.0087417187183968
376,1.544742473979831,1.3620612340078184,1.2458172563750052,0.44716284557761055,0.16314614092414292,0.10468348369372067,0.07282059015686447,0.01676772468606268,0.009072591276691338
377,1.5344306961745813,1.3546719863925278,1.2365402106860326,0.44319398798543375,0.16214191456701219,0.10478708506173157,0.07246619838077537,0.016650048844852435,0.008748456522362747
378,1.5236803789180398,1.3446002670948183,1.2287099758699938,0.44166613028618057,0.162531647134354,0.1044631381054926,0.0722023959403181,0.016741448524527944,0.00908408054741915
379,1.5134773820376677,1.3371368755857624,1.2196677155949236,0.4377817821239941,0.16157305546866446,0.10466002581605634,0.0719213102087474,0.01662477422588322,0.008765115411710269
380,1.5030957781104144,1.327473992893699,1.211961816863822,0.43634483053599404,0.16195998476776988,0.1042541887406177,0.07165147483851225,0.016723888787672576,0.009110751545227563
381,1.4928696520624853,1.320023096898815,1.203112692247943,0.4325621039590251,0.16102527644931347,0.10451625865103759,0.0714063297973213,0.0166050971751154,0.008791176678543029
382,1.4829595538832936,1.3106392948579213,1.1956065860054392,0.431180212197905,0.161433619612586,0.10406798089434063,0.07115440656251855,0.016718138623021968,0.009146322685580589
383,1.4727564093968513,1.3033556291593982,1.1868334560138933,0.42753732910786285,0.1604973831290677,0.10436460304390151,0.07090202229307598,0.016592141726871942,0.008818198129412506
384,1.4631762486357354,1.294102013133521,1.179651647283177,0.42617656863509096,0.16094391052995025,0.10391130761314533,0.07069836272423681,0.01672141439200723,0.00917410199736589
385,1.4532324528109277,1.2871272372317792,1.1708768588242517,0.4227156096309649,0.16000184987241772,0.10422568748481559,0.07040215279673104,0.016581596865981575,0.008833402505260868
386,1.4437031460441392,1.2778668600132748,1.16410581410302,0.4213299236147913,0.16048550707839582,0.10378188304603742,0.07027733106959005,0.01671503535429418,0.009183314374651386
387,1.4342416312570239,1.271233045363459,1.1552439272084427,0.41810010335152464,0.15955936009230937,0.10410881340760714,0.0698954476260496,0.016562936507657458,0.008839132024383276
388,1.4246402928363677,1.2619620573638475,1.1489585947611605,0.41664580081924085,0.1600484350694516,0.10367059939651481,0.06987007953505031,0.016674755192969504,0.00918514866128048
389,1.415653508989203,1.255634104205099,1.1399401299074137,0.413669065002517,0.15917263689297556,0.10400850626595759,0.0693743835583356,0.016528468273394003,0.008846497303883764
390,1.4060681339425838,1.2464240271348392,1.1341615679530088,0.41214258918875424,0.1596188805732709,0.10357060179835653,0.06946895523424042,0.016605736443861516,0.00919225706915398
391,1.3974399725775621,1.2403728861693184,1.1250307028405335,0.40938438524439363,0.15882335706145145,0.10391679119369053,0.06887491017585529,0.016488454402584677,0.008858398676131392
392,1.387894265340548,1.2312501206244548,1.1197266315751935,0.40782307105180793,0.15919305836943484,0.10349962315520866,0.06909283513661245,0.016536312097963288,0.009202054836590428
393,1.3795579055189489,1.2254621132858001,1.1105086775016388,0.40522112556442313,0.15850961128254368,0.1038273744473177,0.06843090126482021,0.016454779992378096,0.008867296937217113
394,1.3701751185088888,1.2164153642753461,1.1056247610540861,0.40366474179306466,0.15879148215508307,0.10346911480240227,0.06874931905259281,0.01648789593689963,0.009200857117497276
395,1.3620095045521992,1.2109249269531923,1.0964231309909018,0.40117500407452455,0.15823364665492146,0.10373640628895732,0.0680405094196468,0.0164496898313649,0.008870252904930816
396,1.352891614171965,1.201911265580417,1.0917607924655897,0.3996429620835883,0.1584241083953043,0.10346799371068763,0.06842390698195654,0.01645948623928118,0.009194822728533513
397,1.3448436839446223,1.1967548939949433,1.0827689490367212,0.39724342362092785,0.15797069968892002,0.10363743070385734,0.06768591871695642,0.016474774528558736,0.008878376064899158
398,1.3359462380033431,1.1877293017279218,1.0781211956415966,0.3957559198186209,0.1581011528153792,0.10346755814616947,0.06809816041219201,0.016435362080042967,0.009198232774700861
399,1.3280337728208458,1.1828223966659097,1.0694548027798543,0.39342421050193216,0.15768968466954342,0.10352118083749395,0.0673600704918872,0.01650834285407579,0.008894300646790428
400,1.3192861783171588,1.1738806302904934,1.0646962848743133,0.39201246270370954,0.15782645191702172,0.10344372073294293,0.06776895707377813,0.016420797265347425,0.00920909552104856
401,1.311598172164139,1.1690654880275675,1.0564458016060982,0.3897261029910444,0.15739025770731033,0.1034108922060686,0.06705155765589518,0.01654552118097871,0.008912590177056715
402,1.3029236654501162,1.1603307183849283,1.0515454112801936,0.38841405721805083,0.15759008081854015,0.10339761739360137,0.06744671132674371,0.01642840338560004,0.009218792189441136
403,1.2955658937893142,1.1556223190247028,1.0437520189632097,0.38616009697602927,0.1571081082335295,0.10333320317872781,0.06674440860384698,0.016582987760501468,0.00892684747091379
404,1.2869332887753444,1.14709692772095,1.038709831969095,0.3849488249918134,0.15737658943496607,0.10333971989987471,0.06715244149343748,0.016445577468724763,0.009221940733117438
405,1.27990894782423,1.1425572524238676,1.0313509243753902,0.3827210321293796,0.15686547144767163,0.10328833018803772,0.06644602694504463,0.01660818436043372,0.008934422283060376
406,1.271398337611865,1.1341428510015257,1.0261851766453653,0.3816018511688349,0.15717102681617556,0.10328149447541443,0.06688173193519384,0.016460212326976895,0.009219311859975262
407,1.2645277290253758,1.1298237584300141,1.019235722264865,0.3794050844383923,0.1566557939069133,0.10325503557387318,0.06614628390633552,0.016625021011409606,0.008940555544866887
408,1.2562262343467956,1.1214046257047452,1.0139681523551949,0.3783745564518103,0.15697358867473343,0.1032237349680931,0.0666077274556507,0.016482094524801733,0.009215619636423984
409,1.24943854979548,1.117331087855028,1.0074294461635718,0.3762120034041954,0.15644783000182144,0.10321722229110313,0.06582792104095568,0.016652183619002642,0.008953077330825976
410,1.2413210607261107,1.1089662279430088,1.002073215331647,0.37527383010663024,0.15679267718345857,0.10316774869126527,0.06632929134552613,0.016514950803857578,0.009215200139599804
411,1.234665384435377,1.1049739025442087,0.9958794203789862,0.37314209949622684,0.15623297000215883,0.10319310864724601,0.06551870168028233,0.01669060930292068,0.008976357312797417
412,1.2268005107531996,1.0968847955319747,0.9905165199349848,0.3723060925748443,0.15663799064655462,0.10312099629368607,0.06606264236213388,0.01654492838130142,0.009223958392838174
413,1.2200944668854317,1.0928188285929272,0.984493008582204,0.3701906073407407,0.15602060927355954,0.10319362439463177,0.06524121893623516,0.016728335733842362,0.009007090775769245
414,1.212646960576383,1.085039418933229,0.9793276203355545,0.3694647660943312,0.156512676411421,0.10309038438552882,0.06580753227419973,0.016566582193561337,0.009243284256736059
415,1.2058204112762183,1.0809781918938135,0.9733258761684508,0.36736219547365434,0.15582020063391344,0.10319031780240127,0.06498939006911261,0.016764410159543598,0.00903724747400095
416,1.198818357006797,1.0734357941365253,0.9684749464268484,0.3667266377260108,0.15640363053188222,0.10307827764529048,0.0655558202125982,0.016585661972781437,0.009271316379913111
417,1.1919436914652601,1.069430837774395,0.9624526451959439,0.3646595563759715,0.15563458528737478,0.10315578863609978,0.06475926314863278,0.0168063916923636,0.00906613071815745
418,1.1853004574792354,1.0620365865335182,0.9578630601589435,0.36406570721827,0.15628949817411442,0.10306678794241826,0.06531678678954482,0.016606695327806693,0.00929800134895949
419,1.178470965719203,1.058177703362106,0.9518968221711428,0.36207222946513407,0.15546576277482232,0.10310269491067556,0.06455243125320805,0.016858227433999114,0.009092755769712756
420,1.172012093341874,1.0508576698523786,0.9474301242782485,0.36148260491608447,0.15616338848542813,0.10304450190472653,0.06511308678459239,0.016629241237102157,0.009318115911410046
421,1.1652916594179827,1.0471747960969962,0.9416304281676616,0.35959562576579546,0.1553229890291057,0.10305305051594256,0.0643785144866573,0.016904983643392178,0.009123199193784553
422,1.158949324443477,1.0399644006830446,0.937217129348683,0.3589939416368979,0.15602354729298487,0.10301798431212389,0.0649470217395473,0.016632692324351325,0.0093391006029726
423,1.1523724182145916,1.0364012131742752,0.9316084166631116,0.3572220229707236,0.15520220883950453,0.10301079305501439,0.06423238205654125,0.016921501096535927,0.009160273765234263
424,1.1461332665880968,1.0293170871061061,0.9272866593376093,0.3566069533798373,0.1558788590681156,0.10299169772212619,0.06479982925008605,0.016603123547852035,0.00936771975471946
425,1.1397802245185789,1.025926868311886,0.9218134640534751,0.35493502621321577,0.15509427367363574,0.1029721505512188,0.06408501719641056,0.016902274292313925,0.009195927136159717
426,1.1335415740430295,1.0188360144097597,0.9176771572327312,0.3543191783591486,0.155741919067934,0.10296822304377481,0.06465994660147889,0.016560149635201034,0.009399402963456678
427,1.1275745382038074,1.0157821805824563,0.9121856348116694,0.3527221580261468,0.15500075120747567,0.10293755982011582,0.06392058028334065,0.016867323434678356,0.009216288999739327
428,1.121183248964212,1.0085445651196274,0.9083874290280675,0.3521260633012156,0.15561848601717296,0.10293699639383322,0.06452431107409022,0.01653334570270061,0.009424000559224585
429,1.1156818536649298,1.005904210907403,0.9027157801612851,0.350581187150799,0.15492784469499216,0.10290893509475238,0.06374320006470673,0.016833131117210475,0.009223402612830152
430,1.1091077101304498,0.9984866043859166,0.8993166586321779,0.35002322187440355,0.15550731235066623,0.10289188308641263,0.06438808069756514,0.016526932247331587,0.009445412538543543
431,1.1039582947373328,0.9962077087773207,0.8935378018118838,0.34851627515271466,0.15487632435576296,0.102891621544958,0.06356665116017447,0.016801688766144195,0.009236659280592219
432,1.09740643301901,0.988671515882724,0.890385919087054,0.3480010299935487,0.1554095009656245,0.10284791193373946,0.06426418967219359,0.016537415687888336,0.009467824430043818
433,1.0924140334140973,0.9866774690395096,0.8846772977926451,0.34654425961214813,0.15483713145237218,0.10288798368243292,0.06341527262658238,0.016791215378049635,0.009259882772804137
434,1.0860507677380098,0.9790652808577598,0.8816101183326716,0.34604296147615626,0.15533415957271418,0.10282722545880825,0.06416519491295243,0.016564034304850626,0.009481104355069074
435,1.0811365103048578,0.9772911353412688,0.8760392941658713,0.3446840432712435,0.15478849821594123,0.10289337013769918,0.06331205063383552,0.01680907856020126,0.009281120176613372
436,1.0749161226240338,0.9697142997988328,0.873061962662997,0.3441439135416403,0.15528625994266568,0.10283129686423127,0.06407532410902085,0.0166010016995316,0.009489421885880896
437,1.0701321738241483,0.9680422682968959,0.8676102082464651,0.34291439558414005,0.1547184451117158,0.10289664041820074,0.06325323951105254,0.01683755151041209,0.009306117831122148
438,1.0639657723183336,0.9606547426687903,0.8647549277185784,0.34234055363301785,0.15526449574627613,0.10283898820042697,0.06397853113343949,0.016640834187541944,0.009509309064853203
439,1.059328679807496,0.9589409341770404,0.8593872753680968,0.3412053992619869,0.15463124743003018,0.1028900583684017,0.06323505021002847,0.01687160345235728,0.009336047408303455
440,1.0532826362317922,0.9518160536252384,0.856689728474645,0.3406426809472773,0.1552533784580414,0.10283648348766138,0.06386414186151976,0.016691449979451527,0.009537844115516215
441,1.048691621358792,0.9500178191278047,0.851368243849293,0.3395597246304938,0.1545255721618916,0.1028794894311061,0.06325435669510787,0.016923750602078527,0.009362708500943442
442,1.0428964600566073,0.943160399499688,0.848823231657626,0.33903535870633705,0.15523840236039982,0.10283709924168621,0.06372445126230436,0.016744481312032444,0.009563207828689553
443,1.038285204292225,0.9412798427818373,0.843563603708584,0.337979832597382,0.15442373051175784,0.10287308793588248,0.0633008122578092,0.01698317664845627,0.009381195779380251
444,1.0327042181066286,0.9347292714409698,0.8410718812977683,0.3374826475524141,0.15521835171205176,0.10284234167779022,0.06356827213779857,0.016790677304036654,0.009583555764900144
445,1.0281759833625452,0.9327249560858759,0.8359892446121396,0.3364647264632449,0.15435220671871128,0.1028727100361981,0.06335041693059683,0.01704635791897691,0.009396323361490377
446,1.0227201993970394,0.9265111495323919,0.833481388321436,0.33595535834965917,0.15519491401266378,0.10284931623327603,0.06341180196525671,0.016836497993715775,0.009606263819507042
447,1.0183074849310938,0.9243763715676048,0.828619457012706,0.33502577075888995,0.1543093456472409,0.10288147400450867,0.06337351115194363,0.01710602813606613,0.009416132826937608
448,1.0130211770388573,0.918474010502626,0.8261397760191528,0.3344642138658989,0.15517147347223187,0.1028657564651753,0.06327353038682332,0.01686871409750536,0.009635507957292743
449,1.0086530074157423,0.9162433957058108,0.8214134219602934,0.3336612469667932,0.15429065661750563,0.1028934057006929,0.06335577062650061,0.017131016399912703,0.009443356140063213
450,1.0035641816672192,0.9105732333650076,0.8190174120538686,0.3330381213873864,0.15515499355034823,0.1028952815505427,0.06315706429758074,0.016857695876004088,0.00966608829898388
451,0.9991781411466899,0.9083165011854141,0.8144097099989281,0.33233736551627047,0.15429434174347825,0.1028985393987203,0.063276996672542,0.017114216003502977,0.009467415836358394
452,0.9942692863737783,0.9028048954795345,0.8120703421759116,0.3316822095571162,0.15514051580794477,0.10292895173420619,0.06304208572421696,0.016818723468341124,0.00968691218103506
453,0.9899057075753455,0.9005605236203721,0.807647727243641,0.33104172119346004,0.15431978100183136,0.10290363511080061,0.06314185811343431,0.01708609795438841,0.009479260087954392
454,0.9850916608331451,0.8952175393641526,0.8053151194155681,0.33036970189282094,0.1551080659270028,0.1029561156439336,0.06292988248786952,0.016788917374827204,0.009695046628090061
455,0.9808879755025792,0.8929698816199351,0.801043578443298,0.3297952667910845,0.15436018656511127,0.10291593728401235,0.06299771650930965,0.01704981493143837,0.00948208257220421
456,0.9760974353245969,0.8877860041334041,0.7987552948927117,0.3291025261926521,0.15504632636992752,0.10297933572942305,0.06284534254171698,0.01677295469407754,0.00969930601170495
457,0.9720829908642178,0.8855774882545916,0.7945480184665215,0.3285997642928842,0.15438881184751388,0.10293644512437117,0.06287735702944068,0.017001930148143395,0.009490270613893487
458,0.9673350226023791,0.8804872120394261,0.7924079797636218,0.3279081091762494,0.15498061910984956,0.10299994150859659,0.06280659669949644,0.01676813950199518,0.0097109325991899
459,0.9634722496379728,0.8783678119255124,0.78824039794013,0.327434702289411,0.15439312854582263,0.10296652635379035,0.06278595460612058,0.016962341019289565,0.009512102710771814
460,0.9588116804416279,0.8733653097399356,0.7862532945527753,0.3267950736397788,0.1549330022020637,0.10302078770730183,0.06281342968912423,0.016775650942990616,0.009735035657987749
461,0.9550142474185922,0.8713073668313852,0.7820865764276417,0.32630112094562364,0.1543822074083334,0.10301409324149668,0.06271643391153912,0.016944733675098796,0.009547345236591726
462,0.9505730911409624,0.8664424985139594,0.7801875094872563,0.3257521602013528,0.15491426211525958,0.10304117789130161,0.0628328496124302,0.016789474006167277,0.009767010090238218
463,0.9466489345416165,0.8644075096738136,0.7760816899708733,0.32521386331950164,0.15435980003744385,0.10306833459869537,0.06266128612007325,0.016951228426662447,0.009582223611157549
464,0.9426175086713446,0.8596817231566202,0.7741972766609784,0.32476507655046943,0.1549336879922168,0.10304626984170326,0.06281875048394224,0.016814767808270677,0.009794704371170901
465,0.9384603538676543,0.8576391850692567,0.770252138075739,0.32418553914100506,0.15433033265978838,0.10311480710868899,0.06262079000691115,0.016980769605272707,0.009610003252813285
466,0.9347918596240338,0.8530695180683143,0.7683642008215926,0.3238388133140613,0.15498977972929254,0.10302768438145984,0.06275820421891137,0.016865797622533346,0.009817659222797507
467,0.9305416400517315,0.8509447695072059,0.7645742086273336,0.3232241847303095,0.15431357339107343,0.10315619082830496,0.06259962809857185,0.017020212335024577,0.009641274178894321
468,0.9270055079184597,0.8466171790350616,0.7626954309155957,0.32296564238722697,0.1550430027317305,0.10299598561409573,0.06266643679389781,0.016935681156547935,0.009846970035682589
469,0.9229162954545491,0.8443746142284309,0.7590678598910136,0.3223204720485142,0.1543175364229638,0.10319476682547807,0.06258939011869814,0.017062932796511502,0.009686491197334801
470,0.9193378998417893,0.8402850973957218,0.7572006562699967,0.3221223479629889,0.15504051133609198,0.10296104407812008,0.06256891134775451,0.017013184558957485,0.009887162153815781
471,0.9154903564132435,0.8380146997062086,0.7537504494286625,0.32145843119938655,0.15432837420681383,0.10322419990619601,0.06258651392202057,0.017115040015951207,0.00973303127357508
472,0.9118394798764561,0.8340159148167652,0.7518917701044632,0.3213076235562149,0.15499887231223936,0.10292462329673349,0.062487133669169116,0.01709208916020029,0.009917640860094775
473,0.9081633712173732,0.8318778762606743,0.7485753128678031,0.3206223217877946,0.15433639337250976,0.10323737872888641,0.06259961153479178,0.017165614780307814,0.009755048103047203
474,0.9045502957356087,0.8278521570895446,0.7467530313289271,0.32052794477682833,0.15495300792152536,0.10289626361784548,0.062413480277611025,0.017163261800241587,0.00992436725732029
475,0.9009550240049349,0.8259023322251363,0.743485461598321,0.3198050603143475,0.1543449359846578,0.10323325836089786,0.06263482166325395,0.017199789821977868,0.009761801447003695
476,0.8974714417251775,0.8217908265069762,0.7417600411004956,0.3197786653643975,0.15492140767583118,0.10289119954586934,0.06233572981376559,0.017224239970553296,0.00991880362825228
477,0.893894287187531,0.8200992244726887,0.7385438763741062,0.319012608289552,0.1543552456420714,0.10322466305743994,0.06270183173044391,0.017225298832943128,0.009770412715806606
478,0.8905575640700029,0.8157624530019362,0.736864559339526,0.3190608586743257,0.15490450477944523,0.10291825417548629,0.06226831957984928,0.017280440901609562,0.009904639273978371
479,0.8870206278857558,0.814506604248639,0.7338101849733216,0.3182596160027226,0.15436024956776573,0.10322815575327185,0.06279676483557649,0.017243724137613502,0.009779164386195228
480,0.8837652091637114,0.8098102871881255,0.7320561389114445,0.31837908989530417,0.1548939753404679,0.10295533700182041,0.06222321853816241,0.01731945484235318,0.009883935850323447
481,0.8803810318609971,0.8090835657188723,0.7292507268747831,0.31755806680671145,0.15436459307096909,0.10324771351892455,0.06289095377456516,0.01724310300109361,0.009784562361866771
482,0.8770462989258739,0.8039622404256072,0.7273517146468413,0.3177284931177362,0.15488042269629307,0.10297128988303696,0.062194152918080475,0.017343840513534065,0.009861857911066866
483,0.8739610755594334,0.8037669373984224,0.7248636888817522,0.31690857843919507,0.15436650858907908,0.10328948799758308,0.06295694073974895,0.01722358160197576,0.009791065225972138
484,0.8704121569918685,0.7982163756104051,0.7227151434701987,0.31711095406997947,0.1548625303021801,0.10296580879996614,0.06217484811990055,0.017354556710557464,0.009852310535241292
485,0.8677292686743321,0.7985941584886579,0.7206360403860406,0.3163019426544156,0.1543727710810545,0.10334622307202132,0.06299821029719356,0.017181012211975797,0.009801638037287421
486,0.863946341204725,0.7926124620613737,0.7182154933061607,0.31654343478810787,0.15484736533319363,0.10295013074218007,0.06215643321128492,0.017336427542060807,0.009861744339984728
487,0.8616215050557361,0.7935423465102347,0.7164747628534068,0.3157235875661008,0.15439580434492442,0.1033879979902434,0.06302390857380194,0.017123261900040255,0.009813473225591954
488,0.8576714499737114,0.7871964020983142,0.713928127208391,0.3160358182690054,0.1548398832600277,0.10294147737695986,0.06212342999482412,0.017294501395857427,0.009889777888720374
489,0.8555909512997829,0.7885166761556532,0.7123563706763454,0.31516606977108347,0.15442441482095456,0.10340988390640449,0.06303479940626407,0.017066018146989433,0.00983112705317402
490,0.8515814430152733,0.7820249199257584,0.7098465213668469,0.3155775341736528,0.15484631075038224,0.10295352180173324,0.06207610645798455,0.0172505529071998,0.009938828325017126
491,0.8496352384828728,0.7834695207820553,0.7082925996287917,0.31463882888839767,0.15444378834966213,0.1034219367553555,0.06302386529023048,0.01703102841747782,0.00986153818471558
492,0.8457120944809924,0.7771335462983306,0.7059266436841303,0.3151264462144396,0.15486793615592534,0.10298403101939224,0.06202658553414988,0.017234436400606516,0.01000252384996325
493,0.84374633894015,0.7784086085641971,0.7042897512541968,0.3141603502223962,0.15445582203443878,0.1034230196869654,0.06298984669987825,0.017040065989765117,0.009903389465342754
494,0.8400627820235931,0.7724775148246436,0.7021749909426284,0.3146203427097187,0.1549009840957051,0.10302258145983284,0.061994474660293994,0.01725004359337798,0.010064215993682844
495,0.837961228817219,0.7733832949831997,0.7003211917529538,0.31372803999519694,0.1544688923743346,0.10340663737208247,0.06296261485265353,0.017083985421570778,0.009951175221392916
496,0.8345636893456758,0.7679344324010693,0.6985340838091362,0.31405937513090587,0.1549385177954631,0.10306464394581413,0.061993088715145556,0.017282927502010968,0.010115486216953039
497,0.8323207259617648,0.7684609830976509,0.6964434341643521,0.3133256367809055,0.1544923112089298,0.103378949351917,0.06295233492404202,0.017148433340112724,0.009999343488555959
498,0.8291484344675385,0.7634433678837831,0.6949597056158406,0.3135071079598062,0.15497676229411686,0.1031160522846581,0.06200195685176384,0.017336403079406204,0.010150278204983756
499,0.8268018007328287,0.7636786232985096,0.69273089491644,0.3129358572999315,0.1545215398584324,0.10335459055595055,0.06293448182667138,0.017232622313690094,0.010033945574576746

